Model-free Training of End-to-end Communication Systems

The idea of end-to-end learning of communication systems through neural network-based autoencoders has the shortcoming that it requires a differentiable channel model. We present in this paper a novel learning algorithm which alleviates this problem. The algorithm enables training of communication systems with an unknown channel model or with non-differentiable components. It iterates between training of the receiver using the true gradient, and training of the transmitter using an approximation of the gradient. We show that this approach works as well as model-based training for a variety of channels and tasks. Moreover, we demonstrate the algorithm's practical viability through hardware implementation on software-defined radios where it achieves state-of-the-art performance over a coaxial cable and wireless channel.

==> figs/RL_AUTOENC_NOISE_FB.csv <==
snr,noisy,noiseless
-5.0,0.0008299946784973145,0.0006489753723144531
-4.0,0.0008019804954528809,0.0006489753723144531
-3.0,0.0007339715957641602,0.0006489753723144531
-2.0,0.000706017017364502,0.0006489753723144531
-1.0,0.0007219910621643066,0.0006489753723144531
0.0,0.0006780028343200684,0.0006489753723144531
1.0,0.0007370114326477051,0.0006489753723144531
2.0,0.0007330179214477539,0.0006489753723144531
3.0,0.0006669759750366211,0.0006489753723144531
4.0,0.000688016414642334,0.0006489753723144531
5.0,0.0007069706916809082,0.0006489753723144531
6.0,0.0006570219993591309,0.0006489753723144531
7.0,0.0006350278854370117,0.0006489753723144531
8.0,0.0006570219993591309,0.0006489753723144531
9.0,0.0006399750709533691,0.0006489753723144531
10.0,0.0006560087203979492,0.0006489753723144531

==> figs/X_CONST.csv <==
s,x1,y1,x2,y2
5,0.5047813,-0.86700594,0.90714985,0.16054195
2,1.011187,-0.8727906,0.1645,0.10440837
6,0.26339746,-0.25210416,1.3903254,-0.075989515
7,0.95095146,0.004968546,-0.6827603,-0.9288284
5,0.5047813,-0.86700594,0.90714985,0.16054195
7,0.95095146,0.004968546,-0.6827603,-0.9288284
2,1.011187,-0.8727906,0.1645,0.10440837
2,1.011187,-0.8727906,0.1645,0.10440837
7,0.95095146,0.004968546,-0.6827603,-0.9288284
0,1.2348156,-0.3077409,0.08072566,-0.5905084
3,0.58787507,0.046246007,-1.1926558,0.44429824
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
6,0.26339746,-0.25210416,1.3903254,-0.075989515
6,0.26339746,-0.25210416,1.3903254,-0.075989515
1,1.116417,0.5686493,-0.7766013,-0.3115263
7,0.95095146,0.004968546,-0.6827603,-0.9288284
1,1.116417,0.5686493,-0.7766013,-0.3115263
5,0.5047813,-0.86700594,0.90714985,0.16054195
6,0.26339746,-0.25210416,1.3903254,-0.075989515
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
4,0.61031306,0.44254723,1.089126,-0.2457744
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
5,0.5047813,-0.86700594,0.90714985,0.16054195
5,0.5047813,-0.86700594,0.90714985,0.16054195
7,0.95095146,0.004968546,-0.6827603,-0.9288284
6,0.26339746,-0.25210416,1.3903254,-0.075989515
0,1.2348156,-0.3077409,0.08072566,-0.5905084
5,0.5047813,-0.86700594,0.90714985,0.16054195
1,1.116417,0.5686493,-0.7766013,-0.3115263
2,1.011187,-0.8727906,0.1645,0.10440837
4,0.61031306,0.44254723,1.089126,-0.2457744
7,0.95095146,0.004968546,-0.6827603,-0.9288284
3,0.58787507,0.046246007,-1.1926558,0.44429824
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
0,1.2348156,-0.3077409,0.08072566,-0.5905084
6,0.26339746,-0.25210416,1.3903254,-0.075989515
5,0.5047813,-0.86700594,0.90714985,0.16054195
6,0.26339746,-0.25210416,1.3903254,-0.075989515
3,0.58787507,0.046246007,-1.1926558,0.44429824
2,1.011187,-0.8727906,0.1645,0.10440837
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
1,1.116417,0.5686493,-0.7766013,-0.3115263
3,0.58787507,0.046246007,-1.1926558,0.44429824
3,0.58787507,0.046246007,-1.1926558,0.44429824
2,1.011187,-0.8727906,0.1645,0.10440837
1,1.116417,0.5686493,-0.7766013,-0.3115263
0,1.2348156,-0.3077409,0.08072566,-0.5905084
5,0.5047813,-0.86700594,0.90714985,0.16054195
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
1,1.116417,0.5686493,-0.7766013,-0.3115263
5,0.5047813,-0.86700594,0.90714985,0.16054195
0,1.2348156,-0.3077409,0.08072566,-0.5905084
4,0.61031306,0.44254723,1.089126,-0.2457744
1,1.116417,0.5686493,-0.7766013,-0.3115263
0,1.2348156,-0.3077409,0.08072566,-0.5905084
3,0.58787507,0.046246007,-1.1926558,0.44429824
2,1.011187,-0.8727906,0.1645,0.10440837
6,0.26339746,-0.25210416,1.3903254,-0.075989515
7,0.95095146,0.004968546,-0.6827603,-0.9288284
4,0.61031306,0.44254723,1.089126,-0.2457744
7,0.95095146,0.004968546,-0.6827603,-0.9288284
1,1.116417,0.5686493,-0.7766013,-0.3115263
7,0.95095146,0.004968546,-0.6827603,-0.9288284
3,0.58787507,0.046246007,-1.1926558,0.44429824
3,0.58787507,0.046246007,-1.1926558,0.44429824
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
6,0.26339746,-0.25210416,1.3903254,-0.075989515
3,0.58787507,0.046246007,-1.1926558,0.44429824
6,0.26339746,-0.25210416,1.3903254,-0.075989515
1,1.116417,0.5686493,-0.7766013,-0.3115263
4,0.61031306,0.44254723,1.089126,-0.2457744
0,1.2348156,-0.3077409,0.08072566,-0.5905084
7,0.95095146,0.004968546,-0.6827603,-0.9288284
3,0.58787507,0.046246007,-1.1926558,0.44429824
2,1.011187,-0.8727906,0.1645,0.10440837
2,1.011187,-0.8727906,0.1645,0.10440837
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
2,1.011187,-0.8727906,0.1645,0.10440837
4,0.61031306,0.44254723,1.089126,-0.2457744
4,0.61031306,0.44254723,1.089126,-0.2457744
5,0.5047813,-0.86700594,0.90714985,0.16054195
2,1.011187,-0.8727906,0.1645,0.10440837
1,1.116417,0.5686493,-0.7766013,-0.3115263
5,0.5047813,-0.86700594,0.90714985,0.16054195
0,1.2348156,-0.3077409,0.08072566,-0.5905084
7,0.95095146,0.004968546,-0.6827603,-0.9288284
7,0.95095146,0.004968546,-0.6827603,-0.9288284
5,0.5047813,-0.86700594,0.90714985,0.16054195
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
1,1.116417,0.5686493,-0.7766013,-0.3115263
7,0.95095146,0.004968546,-0.6827603,-0.9288284
7,0.95095146,0.004968546,-0.6827603,-0.9288284
2,1.011187,-0.8727906,0.1645,0.10440837
7,0.95095146,0.004968546,-0.6827603,-0.9288284
7,0.95095146,0.004968546,-0.6827603,-0.9288284
1,1.116417,0.5686493,-0.7766013,-0.3115263
3,0.58787507,0.046246007,-1.1926558,0.44429824
7,0.95095146,0.004968546,-0.6827603,-0.9288284
5,0.5047813,-0.86700594,0.90714985,0.16054195
2,1.011187,-0.8727906,0.1645,0.10440837
7,0.95095146,0.004968546,-0.6827603,-0.9288284
6,0.26339746,-0.25210416,1.3903254,-0.075989515
0,1.2348156,-0.3077409,0.08072566,-0.5905084
5,0.5047813,-0.86700594,0.90714985,0.16054195
2,1.011187,-0.8727906,0.1645,0.10440837
1,1.116417,0.5686493,-0.7766013,-0.3115263
7,0.95095146,0.004968546,-0.6827603,-0.9288284
7,0.95095146,0.004968546,-0.6827603,-0.9288284
7,0.95095146,0.004968546,-0.6827603,-0.9288284
0,1.2348156,-0.3077409,0.08072566,-0.5905084
5,0.5047813,-0.86700594,0.90714985,0.16054195
5,0.5047813,-0.86700594,0.90714985,0.16054195
6,0.26339746,-0.25210416,1.3903254,-0.075989515
1,1.116417,0.5686493,-0.7766013,-0.3115263
6,0.26339746,-0.25210416,1.3903254,-0.075989515
0,1.2348156,-0.3077409,0.08072566,-0.5905084
3,0.58787507,0.046246007,-1.1926558,0.44429824
7,0.95095146,0.004968546,-0.6827603,-0.9288284
0,1.2348156,-0.3077409,0.08072566,-0.5905084
4,0.61031306,0.44254723,1.089126,-0.2457744
1,1.116417,0.5686493,-0.7766013,-0.3115263
2,1.011187,-0.8727906,0.1645,0.10440837
6,0.26339746,-0.25210416,1.3903254,-0.075989515
4,0.61031306,0.44254723,1.089126,-0.2457744
2,1.011187,-0.8727906,0.1645,0.10440837
0,1.2348156,-0.3077409,0.08072566,-0.5905084
2,1.011187,-0.8727906,0.1645,0.10440837
2,1.011187,-0.8727906,0.1645,0.10440837
0,1.2348156,-0.3077409,0.08072566,-0.5905084
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
2,1.011187,-0.8727906,0.1645,0.10440837
4,0.61031306,0.44254723,1.089126,-0.2457744
0,1.2348156,-0.3077409,0.08072566,-0.5905084
7,0.95095146,0.004968546,-0.6827603,-0.9288284
7,0.95095146,0.004968546,-0.6827603,-0.9288284
2,1.011187,-0.8727906,0.1645,0.10440837
4,0.61031306,0.44254723,1.089126,-0.2457744
4,0.61031306,0.44254723,1.089126,-0.2457744
6,0.26339746,-0.25210416,1.3903254,-0.075989515
4,0.61031306,0.44254723,1.089126,-0.2457744
6,0.26339746,-0.25210416,1.3903254,-0.075989515
4,0.61031306,0.44254723,1.089126,-0.2457744
4,0.61031306,0.44254723,1.089126,-0.2457744
5,0.5047813,-0.86700594,0.90714985,0.16054195
1,1.116417,0.5686493,-0.7766013,-0.3115263
4,0.61031306,0.44254723,1.089126,-0.2457744
0,1.2348156,-0.3077409,0.08072566,-0.5905084
3,0.58787507,0.046246007,-1.1926558,0.44429824
5,0.5047813,-0.86700594,0.90714985,0.16054195
2,1.011187,-0.8727906,0.1645,0.10440837
1,1.116417,0.5686493,-0.7766013,-0.3115263
1,1.116417,0.5686493,-0.7766013,-0.3115263
6,0.26339746,-0.25210416,1.3903254,-0.075989515
3,0.58787507,0.046246007,-1.1926558,0.44429824
6,0.26339746,-0.25210416,1.3903254,-0.075989515
4,0.61031306,0.44254723,1.089126,-0.2457744
6,0.26339746,-0.25210416,1.3903254,-0.075989515
0,1.2348156,-0.3077409,0.08072566,-0.5905084
3,0.58787507,0.046246007,-1.1926558,0.44429824
1,1.116417,0.5686493,-0.7766013,-0.3115263
0,1.2348156,-0.3077409,0.08072566,-0.5905084
4,0.61031306,0.44254723,1.089126,-0.2457744
5,0.5047813,-0.86700594,0.90714985,0.16054195
1,1.116417,0.5686493,-0.7766013,-0.3115263
5,0.5047813,-0.86700594,0.90714985,0.16054195
0,1.2348156,-0.3077409,0.08072566,-0.5905084
6,0.26339746,-0.25210416,1.3903254,-0.075989515
5,0.5047813,-0.86700594,0.90714985,0.16054195
5,0.5047813,-0.86700594,0.90714985,0.16054195
7,0.95095146,0.004968546,-0.6827603,-0.9288284
6,0.26339746,-0.25210416,1.3903254,-0.075989515
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
4,0.61031306,0.44254723,1.089126,-0.2457744
5,0.5047813,-0.86700594,0.90714985,0.16054195
0,1.2348156,-0.3077409,0.08072566,-0.5905084
0,1.2348156,-0.3077409,0.08072566,-0.5905084
0,1.2348156,-0.3077409,0.08072566,-0.5905084
5,0.5047813,-0.86700594,0.90714985,0.16054195
4,0.61031306,0.44254723,1.089126,-0.2457744
5,0.5047813,-0.86700594,0.90714985,0.16054195
6,0.26339746,-0.25210416,1.3903254,-0.075989515
1,1.116417,0.5686493,-0.7766013,-0.3115263
4,0.61031306,0.44254723,1.089126,-0.2457744
0,1.2348156,-0.3077409,0.08072566,-0.5905084
5,0.5047813,-0.86700594,0.90714985,0.16054195
2,1.011187,-0.8727906,0.1645,0.10440837
5,0.5047813,-0.86700594,0.90714985,0.16054195
1,1.116417,0.5686493,-0.7766013,-0.3115263
0,1.2348156,-0.3077409,0.08072566,-0.5905084
3,0.58787507,0.046246007,-1.1926558,0.44429824
1,1.116417,0.5686493,-0.7766013,-0.3115263
5,0.5047813,-0.86700594,0.90714985,0.16054195
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
2,1.011187,-0.8727906,0.1645,0.10440837
4,0.61031306,0.44254723,1.089126,-0.2457744
7,0.95095146,0.004968546,-0.6827603,-0.9288284
1,1.116417,0.5686493,-0.7766013,-0.3115263
1,1.116417,0.5686493,-0.7766013,-0.3115263
4,0.61031306,0.44254723,1.089126,-0.2457744
7,0.95095146,0.004968546,-0.6827603,-0.9288284
0,1.2348156,-0.3077409,0.08072566,-0.5905084
0,1.2348156,-0.3077409,0.08072566,-0.5905084
0,1.2348156,-0.3077409,0.08072566,-0.5905084
6,0.26339746,-0.25210416,1.3903254,-0.075989515
1,1.116417,0.5686493,-0.7766013,-0.3115263
3,0.58787507,0.046246007,-1.1926558,0.44429824
1,1.116417,0.5686493,-0.7766013,-0.3115263
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
0,1.2348156,-0.3077409,0.08072566,-0.5905084
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
0,1.2348156,-0.3077409,0.08072566,-0.5905084
0,1.2348156,-0.3077409,0.08072566,-0.5905084
7,0.95095146,0.004968546,-0.6827603,-0.9288284
3,0.58787507,0.046246007,-1.1926558,0.44429824
4,0.61031306,0.44254723,1.089126,-0.2457744
1,1.116417,0.5686493,-0.7766013,-0.3115263
3,0.58787507,0.046246007,-1.1926558,0.44429824
1,1.116417,0.5686493,-0.7766013,-0.3115263
7,0.95095146,0.004968546,-0.6827603,-0.9288284
7,0.95095146,0.004968546,-0.6827603,-0.9288284
1,1.116417,0.5686493,-0.7766013,-0.3115263
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
1,1.116417,0.5686493,-0.7766013,-0.3115263
4,0.61031306,0.44254723,1.089126,-0.2457744
2,1.011187,-0.8727906,0.1645,0.10440837
2,1.011187,-0.8727906,0.1645,0.10440837
7,0.95095146,0.004968546,-0.6827603,-0.9288284
0,1.2348156,-0.3077409,0.08072566,-0.5905084
7,0.95095146,0.004968546,-0.6827603,-0.9288284
6,0.26339746,-0.25210416,1.3903254,-0.075989515
1,1.116417,0.5686493,-0.7766013,-0.3115263
3,0.58787507,0.046246007,-1.1926558,0.44429824
7,0.95095146,0.004968546,-0.6827603,-0.9288284
2,1.011187,-0.8727906,0.1645,0.10440837
2,1.011187,-0.8727906,0.1645,0.10440837
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
6,0.26339746,-0.25210416,1.3903254,-0.075989515
3,0.58787507,0.046246007,-1.1926558,0.44429824
4,0.61031306,0.44254723,1.089126,-0.2457744
4,0.61031306,0.44254723,1.089126,-0.2457744
7,0.95095146,0.004968546,-0.6827603,-0.9288284
0,1.2348156,-0.3077409,0.08072566,-0.5905084
3,0.58787507,0.046246007,-1.1926558,0.44429824
4,0.61031306,0.44254723,1.089126,-0.2457744
2,1.011187,-0.8727906,0.1645,0.10440837
5,0.5047813,-0.86700594,0.90714985,0.16054195
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
3,0.58787507,0.046246007,-1.1926558,0.44429824
4,0.61031306,0.44254723,1.089126,-0.2457744
5,0.5047813,-0.86700594,0.90714985,0.16054195
2,1.011187,-0.8727906,0.1645,0.10440837
2,1.011187,-0.8727906,0.1645,0.10440837
7,0.95095146,0.004968546,-0.6827603,-0.9288284
4,0.61031306,0.44254723,1.089126,-0.2457744
5,0.5047813,-0.86700594,0.90714985,0.16054195
0,1.2348156,-0.3077409,0.08072566,-0.5905084
2,1.011187,-0.8727906,0.1645,0.10440837
6,0.26339746,-0.25210416,1.3903254,-0.075989515
1,1.116417,0.5686493,-0.7766013,-0.3115263
7,0.95095146,0.004968546,-0.6827603,-0.9288284
7,0.95095146,0.004968546,-0.6827603,-0.9288284
3,0.58787507,0.046246007,-1.1926558,0.44429824
4,0.61031306,0.44254723,1.089126,-0.2457744
7,0.95095146,0.004968546,-0.6827603,-0.9288284
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
5,0.5047813,-0.86700594,0.90714985,0.16054195
4,0.61031306,0.44254723,1.089126,-0.2457744
1,1.116417,0.5686493,-0.7766013,-0.3115263
1,1.116417,0.5686493,-0.7766013,-0.3115263
2,1.011187,-0.8727906,0.1645,0.10440837
3,0.58787507,0.046246007,-1.1926558,0.44429824
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
6,0.26339746,-0.25210416,1.3903254,-0.075989515
6,0.26339746,-0.25210416,1.3903254,-0.075989515
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
6,0.26339746,-0.25210416,1.3903254,-0.075989515
6,0.26339746,-0.25210416,1.3903254,-0.075989515
7,0.95095146,0.004968546,-0.6827603,-0.9288284
5,0.5047813,-0.86700594,0.90714985,0.16054195
0,1.2348156,-0.3077409,0.08072566,-0.5905084
2,1.011187,-0.8727906,0.1645,0.10440837
7,0.95095146,0.004968546,-0.6827603,-0.9288284
4,0.61031306,0.44254723,1.089126,-0.2457744
0,1.2348156,-0.3077409,0.08072566,-0.5905084
6,0.26339746,-0.25210416,1.3903254,-0.075989515
5,0.5047813,-0.86700594,0.90714985,0.16054195
2,1.011187,-0.8727906,0.1645,0.10440837
5,0.5047813,-0.86700594,0.90714985,0.16054195
6,0.26339746,-0.25210416,1.3903254,-0.075989515
6,0.26339746,-0.25210416,1.3903254,-0.075989515
0,1.2348156,-0.3077409,0.08072566,-0.5905084
5,0.5047813,-0.86700594,0.90714985,0.16054195
2,1.011187,-0.8727906,0.1645,0.10440837
7,0.95095146,0.004968546,-0.6827603,-0.9288284
4,0.61031306,0.44254723,1.089126,-0.2457744
6,0.26339746,-0.25210416,1.3903254,-0.075989515
4,0.61031306,0.44254723,1.089126,-0.2457744
0,1.2348156,-0.3077409,0.08072566,-0.5905084
3,0.58787507,0.046246007,-1.1926558,0.44429824
2,1.011187,-0.8727906,0.1645,0.10440837
6,0.26339746,-0.25210416,1.3903254,-0.075989515
0,1.2348156,-0.3077409,0.08072566,-0.5905084
0,1.2348156,-0.3077409,0.08072566,-0.5905084
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
5,0.5047813,-0.86700594,0.90714985,0.16054195
6,0.26339746,-0.25210416,1.3903254,-0.075989515
6,0.26339746,-0.25210416,1.3903254,-0.075989515
5,0.5047813,-0.86700594,0.90714985,0.16054195
0,1.2348156,-0.3077409,0.08072566,-0.5905084
0,1.2348156,-0.3077409,0.08072566,-0.5905084
6,0.26339746,-0.25210416,1.3903254,-0.075989515
3,0.58787507,0.046246007,-1.1926558,0.44429824
2,1.011187,-0.8727906,0.1645,0.10440837
5,0.5047813,-0.86700594,0.90714985,0.16054195
7,0.95095146,0.004968546,-0.6827603,-0.9288284
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
2,1.011187,-0.8727906,0.1645,0.10440837
1,1.116417,0.5686493,-0.7766013,-0.3115263
7,0.95095146,0.004968546,-0.6827603,-0.9288284
3,0.58787507,0.046246007,-1.1926558,0.44429824
4,0.61031306,0.44254723,1.089126,-0.2457744
1,1.116417,0.5686493,-0.7766013,-0.3115263
5,0.5047813,-0.86700594,0.90714985,0.16054195
1,1.116417,0.5686493,-0.7766013,-0.3115263
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
6,0.26339746,-0.25210416,1.3903254,-0.075989515
5,0.5047813,-0.86700594,0.90714985,0.16054195
3,0.58787507,0.046246007,-1.1926558,0.44429824
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
2,1.011187,-0.8727906,0.1645,0.10440837
3,0.58787507,0.046246007,-1.1926558,0.44429824
5,0.5047813,-0.86700594,0.90714985,0.16054195
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
5,0.5047813,-0.86700594,0.90714985,0.16054195
3,0.58787507,0.046246007,-1.1926558,0.44429824
7,0.95095146,0.004968546,-0.6827603,-0.9288284
2,1.011187,-0.8727906,0.1645,0.10440837
5,0.5047813,-0.86700594,0.90714985,0.16054195
7,0.95095146,0.004968546,-0.6827603,-0.9288284
5,0.5047813,-0.86700594,0.90714985,0.16054195
0,1.2348156,-0.3077409,0.08072566,-0.5905084
5,0.5047813,-0.86700594,0.90714985,0.16054195
0,1.2348156,-0.3077409,0.08072566,-0.5905084
6,0.26339746,-0.25210416,1.3903254,-0.075989515
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
3,0.58787507,0.046246007,-1.1926558,0.44429824
3,0.58787507,0.046246007,-1.1926558,0.44429824
3,0.58787507,0.046246007,-1.1926558,0.44429824
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
0,1.2348156,-0.3077409,0.08072566,-0.5905084
6,0.26339746,-0.25210416,1.3903254,-0.075989515
1,1.116417,0.5686493,-0.7766013,-0.3115263
4,0.61031306,0.44254723,1.089126,-0.2457744
6,0.26339746,-0.25210416,1.3903254,-0.075989515
7,0.95095146,0.004968546,-0.6827603,-0.9288284
0,1.2348156,-0.3077409,0.08072566,-0.5905084
2,1.011187,-0.8727906,0.1645,0.10440837
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
1,1.116417,0.5686493,-0.7766013,-0.3115263
2,1.011187,-0.8727906,0.1645,0.10440837
3,0.58787507,0.046246007,-1.1926558,0.44429824
3,0.58787507,0.046246007,-1.1926558,0.44429824
5,0.5047813,-0.86700594,0.90714985,0.16054195
0,1.2348156,-0.3077409,0.08072566,-0.5905084
7,0.95095146,0.004968546,-0.6827603,-0.9288284
5,0.5047813,-0.86700594,0.90714985,0.16054195
1,1.116417,0.5686493,-0.7766013,-0.3115263
3,0.58787507,0.046246007,-1.1926558,0.44429824
3,0.58787507,0.046246007,-1.1926558,0.44429824
6,0.26339746,-0.25210416,1.3903254,-0.075989515
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
4,0.61031306,0.44254723,1.089126,-0.2457744
1,1.116417,0.5686493,-0.7766013,-0.3115263
4,0.61031306,0.44254723,1.089126,-0.2457744
6,0.26339746,-0.25210416,1.3903254,-0.075989515
3,0.58787507,0.046246007,-1.1926558,0.44429824
1,1.116417,0.5686493,-0.7766013,-0.3115263
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
4,0.61031306,0.44254723,1.089126,-0.2457744
6,0.26339746,-0.25210416,1.3903254,-0.075989515
4,0.61031306,0.44254723,1.089126,-0.2457744
0,1.2348156,-0.3077409,0.08072566,-0.5905084
6,0.26339746,-0.25210416,1.3903254,-0.075989515
3,0.58787507,0.046246007,-1.1926558,0.44429824
1,1.116417,0.5686493,-0.7766013,-0.3115263
6,0.26339746,-0.25210416,1.3903254,-0.075989515
4,0.61031306,0.44254723,1.089126,-0.2457744
6,0.26339746,-0.25210416,1.3903254,-0.075989515
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
4,0.61031306,0.44254723,1.089126,-0.2457744
4,0.61031306,0.44254723,1.089126,-0.2457744
1,1.116417,0.5686493,-0.7766013,-0.3115263
6,0.26339746,-0.25210416,1.3903254,-0.075989515
3,0.58787507,0.046246007,-1.1926558,0.44429824
1,1.116417,0.5686493,-0.7766013,-0.3115263
1,1.116417,0.5686493,-0.7766013,-0.3115263
2,1.011187,-0.8727906,0.1645,0.10440837
5,0.5047813,-0.86700594,0.90714985,0.16054195
1,1.116417,0.5686493,-0.7766013,-0.3115263
7,0.95095146,0.004968546,-0.6827603,-0.9288284
5,0.5047813,-0.86700594,0.90714985,0.16054195
3,0.58787507,0.046246007,-1.1926558,0.44429824
7,0.95095146,0.004968546,-0.6827603,-0.9288284
0,1.2348156,-0.3077409,0.08072566,-0.5905084
2,1.011187,-0.8727906,0.1645,0.10440837
0,1.2348156,-0.3077409,0.08072566,-0.5905084
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
2,1.011187,-0.8727906,0.1645,0.10440837
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
3,0.58787507,0.046246007,-1.1926558,0.44429824
3,0.58787507,0.046246007,-1.1926558,0.44429824
3,0.58787507,0.046246007,-1.1926558,0.44429824
4,0.61031306,0.44254723,1.089126,-0.2457744
5,0.5047813,-0.86700594,0.90714985,0.16054195
3,0.58787507,0.046246007,-1.1926558,0.44429824
1,1.116417,0.5686493,-0.7766013,-0.3115263
1,1.116417,0.5686493,-0.7766013,-0.3115263
2,1.011187,-0.8727906,0.1645,0.10440837
0,1.2348156,-0.3077409,0.08072566,-0.5905084
6,0.26339746,-0.25210416,1.3903254,-0.075989515
1,1.116417,0.5686493,-0.7766013,-0.3115263
1,1.116417,0.5686493,-0.7766013,-0.3115263
7,0.95095146,0.004968546,-0.6827603,-0.9288284
4,0.61031306,0.44254723,1.089126,-0.2457744
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
2,1.011187,-0.8727906,0.1645,0.10440837
2,1.011187,-0.8727906,0.1645,0.10440837
2,1.011187,-0.8727906,0.1645,0.10440837
2,1.011187,-0.8727906,0.1645,0.10440837
2,1.011187,-0.8727906,0.1645,0.10440837
6,0.26339746,-0.25210416,1.3903254,-0.075989515
7,0.95095146,0.004968546,-0.6827603,-0.9288284
1,1.116417,0.5686493,-0.7766013,-0.3115263
7,0.95095146,0.004968546,-0.6827603,-0.9288284
3,0.58787507,0.046246007,-1.1926558,0.44429824
2,1.011187,-0.8727906,0.1645,0.10440837
1,1.116417,0.5686493,-0.7766013,-0.3115263
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
7,0.95095146,0.004968546,-0.6827603,-0.9288284
7,0.95095146,0.004968546,-0.6827603,-0.9288284
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
7,0.95095146,0.004968546,-0.6827603,-0.9288284
0,1.2348156,-0.3077409,0.08072566,-0.5905084
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
7,0.95095146,0.004968546,-0.6827603,-0.9288284
2,1.011187,-0.8727906,0.1645,0.10440837
2,1.011187,-0.8727906,0.1645,0.10440837
4,0.61031306,0.44254723,1.089126,-0.2457744
7,0.95095146,0.004968546,-0.6827603,-0.9288284
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
5,0.5047813,-0.86700594,0.90714985,0.16054195
3,0.58787507,0.046246007,-1.1926558,0.44429824
3,0.58787507,0.046246007,-1.1926558,0.44429824
1,1.116417,0.5686493,-0.7766013,-0.3115263
2,1.011187,-0.8727906,0.1645,0.10440837
2,1.011187,-0.8727906,0.1645,0.10440837
2,1.011187,-0.8727906,0.1645,0.10440837
3,0.58787507,0.046246007,-1.1926558,0.44429824
2,1.011187,-0.8727906,0.1645,0.10440837
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
0,1.2348156,-0.3077409,0.08072566,-0.5905084
5,0.5047813,-0.86700594,0.90714985,0.16054195
4,0.61031306,0.44254723,1.089126,-0.2457744
2,1.011187,-0.8727906,0.1645,0.10440837
2,1.011187,-0.8727906,0.1645,0.10440837
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
3,0.58787507,0.046246007,-1.1926558,0.44429824
7,0.95095146,0.004968546,-0.6827603,-0.9288284
6,0.26339746,-0.25210416,1.3903254,-0.075989515
0,1.2348156,-0.3077409,0.08072566,-0.5905084
5,0.5047813,-0.86700594,0.90714985,0.16054195
6,0.26339746,-0.25210416,1.3903254,-0.075989515
0,1.2348156,-0.3077409,0.08072566,-0.5905084
0,1.2348156,-0.3077409,0.08072566,-0.5905084
6,0.26339746,-0.25210416,1.3903254,-0.075989515
7,0.95095146,0.004968546,-0.6827603,-0.9288284
7,0.95095146,0.004968546,-0.6827603,-0.9288284
3,0.58787507,0.046246007,-1.1926558,0.44429824
6,0.26339746,-0.25210416,1.3903254,-0.075989515
1,1.116417,0.5686493,-0.7766013,-0.3115263
3,0.58787507,0.046246007,-1.1926558,0.44429824
2,1.011187,-0.8727906,0.1645,0.10440837
5,0.5047813,-0.86700594,0.90714985,0.16054195
1,1.116417,0.5686493,-0.7766013,-0.3115263
1,1.116417,0.5686493,-0.7766013,-0.3115263
1,1.116417,0.5686493,-0.7766013,-0.3115263
2,1.011187,-0.8727906,0.1645,0.10440837
1,1.116417,0.5686493,-0.7766013,-0.3115263
5,0.5047813,-0.86700594,0.90714985,0.16054195
1,1.116417,0.5686493,-0.7766013,-0.3115263
6,0.26339746,-0.25210416,1.3903254,-0.075989515
4,0.61031306,0.44254723,1.089126,-0.2457744
7,0.95095146,0.004968546,-0.6827603,-0.9288284
2,1.011187,-0.8727906,0.1645,0.10440837
0,1.2348156,-0.3077409,0.08072566,-0.5905084
2,1.011187,-0.8727906,0.1645,0.10440837
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
1,1.116417,0.5686493,-0.7766013,-0.3115263
6,0.26339746,-0.25210416,1.3903254,-0.075989515
4,0.61031306,0.44254723,1.089126,-0.2457744
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
7,0.95095146,0.004968546,-0.6827603,-0.9288284
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
7,0.95095146,0.004968546,-0.6827603,-0.9288284
1,1.116417,0.5686493,-0.7766013,-0.3115263
5,0.5047813,-0.86700594,0.90714985,0.16054195
0,1.2348156,-0.3077409,0.08072566,-0.5905084
2,1.011187,-0.8727906,0.1645,0.10440837
6,0.26339746,-0.25210416,1.3903254,-0.075989515
4,0.61031306,0.44254723,1.089126,-0.2457744
5,0.5047813,-0.86700594,0.90714985,0.16054195
2,1.011187,-0.8727906,0.1645,0.10440837
4,0.61031306,0.44254723,1.089126,-0.2457744
4,0.61031306,0.44254723,1.089126,-0.2457744
7,0.95095146,0.004968546,-0.6827603,-0.9288284
4,0.61031306,0.44254723,1.089126,-0.2457744
0,1.2348156,-0.3077409,0.08072566,-0.5905084
3,0.58787507,0.046246007,-1.1926558,0.44429824
2,1.011187,-0.8727906,0.1645,0.10440837
6,0.26339746,-0.25210416,1.3903254,-0.075989515
0,1.2348156,-0.3077409,0.08072566,-0.5905084
0,1.2348156,-0.3077409,0.08072566,-0.5905084
0,1.2348156,-0.3077409,0.08072566,-0.5905084
5,0.5047813,-0.86700594,0.90714985,0.16054195
3,0.58787507,0.046246007,-1.1926558,0.44429824
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
3,0.58787507,0.046246007,-1.1926558,0.44429824
3,0.58787507,0.046246007,-1.1926558,0.44429824
1,1.116417,0.5686493,-0.7766013,-0.3115263
0,1.2348156,-0.3077409,0.08072566,-0.5905084
6,0.26339746,-0.25210416,1.3903254,-0.075989515
7,0.95095146,0.004968546,-0.6827603,-0.9288284
4,0.61031306,0.44254723,1.089126,-0.2457744
7,0.95095146,0.004968546,-0.6827603,-0.9288284
0,1.2348156,-0.3077409,0.08072566,-0.5905084
5,0.5047813,-0.86700594,0.90714985,0.16054195
7,0.95095146,0.004968546,-0.6827603,-0.9288284
6,0.26339746,-0.25210416,1.3903254,-0.075989515
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
4,0.61031306,0.44254723,1.089126,-0.2457744
0,1.2348156,-0.3077409,0.08072566,-0.5905084
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
2,1.011187,-0.8727906,0.1645,0.10440837
0,1.2348156,-0.3077409,0.08072566,-0.5905084
4,0.61031306,0.44254723,1.089126,-0.2457744
7,0.95095146,0.004968546,-0.6827603,-0.9288284
6,0.26339746,-0.25210416,1.3903254,-0.075989515
4,0.61031306,0.44254723,1.089126,-0.2457744
2,1.011187,-0.8727906,0.1645,0.10440837
1,1.116417,0.5686493,-0.7766013,-0.3115263
2,1.011187,-0.8727906,0.1645,0.10440837
5,0.5047813,-0.86700594,0.90714985,0.16054195
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
2,1.011187,-0.8727906,0.1645,0.10440837
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
6,0.26339746,-0.25210416,1.3903254,-0.075989515
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
4,0.61031306,0.44254723,1.089126,-0.2457744
0,1.2348156,-0.3077409,0.08072566,-0.5905084
4,0.61031306,0.44254723,1.089126,-0.2457744
2,1.011187,-0.8727906,0.1645,0.10440837
1,1.116417,0.5686493,-0.7766013,-0.3115263
3,0.58787507,0.046246007,-1.1926558,0.44429824
7,0.95095146,0.004968546,-0.6827603,-0.9288284
7,0.95095146,0.004968546,-0.6827603,-0.9288284
3,0.58787507,0.046246007,-1.1926558,0.44429824
5,0.5047813,-0.86700594,0.90714985,0.16054195
5,0.5047813,-0.86700594,0.90714985,0.16054195
7,0.95095146,0.004968546,-0.6827603,-0.9288284
7,0.95095146,0.004968546,-0.6827603,-0.9288284
1,1.116417,0.5686493,-0.7766013,-0.3115263
6,0.26339746,-0.25210416,1.3903254,-0.075989515
5,0.5047813,-0.86700594,0.90714985,0.16054195
1,1.116417,0.5686493,-0.7766013,-0.3115263
6,0.26339746,-0.25210416,1.3903254,-0.075989515
7,0.95095146,0.004968546,-0.6827603,-0.9288284
2,1.011187,-0.8727906,0.1645,0.10440837
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
7,0.95095146,0.004968546,-0.6827603,-0.9288284
0,1.2348156,-0.3077409,0.08072566,-0.5905084
5,0.5047813,-0.86700594,0.90714985,0.16054195
6,0.26339746,-0.25210416,1.3903254,-0.075989515
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
5,0.5047813,-0.86700594,0.90714985,0.16054195
0,1.2348156,-0.3077409,0.08072566,-0.5905084
7,0.95095146,0.004968546,-0.6827603,-0.9288284
2,1.011187,-0.8727906,0.1645,0.10440837
1,1.116417,0.5686493,-0.7766013,-0.3115263
2,1.011187,-0.8727906,0.1645,0.10440837
2,1.011187,-0.8727906,0.1645,0.10440837
7,0.95095146,0.004968546,-0.6827603,-0.9288284
5,0.5047813,-0.86700594,0.90714985,0.16054195
6,0.26339746,-0.25210416,1.3903254,-0.075989515
5,0.5047813,-0.86700594,0.90714985,0.16054195
4,0.61031306,0.44254723,1.089126,-0.2457744
2,1.011187,-0.8727906,0.1645,0.10440837
4,0.61031306,0.44254723,1.089126,-0.2457744
6,0.26339746,-0.25210416,1.3903254,-0.075989515
7,0.95095146,0.004968546,-0.6827603,-0.9288284
5,0.5047813,-0.86700594,0.90714985,0.16054195
2,1.011187,-0.8727906,0.1645,0.10440837
1,1.116417,0.5686493,-0.7766013,-0.3115263
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
7,0.95095146,0.004968546,-0.6827603,-0.9288284
2,1.011187,-0.8727906,0.1645,0.10440837
7,0.95095146,0.004968546,-0.6827603,-0.9288284
7,0.95095146,0.004968546,-0.6827603,-0.9288284
2,1.011187,-0.8727906,0.1645,0.10440837
1,1.116417,0.5686493,-0.7766013,-0.3115263
7,0.95095146,0.004968546,-0.6827603,-0.9288284
6,0.26339746,-0.25210416,1.3903254,-0.075989515
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
2,1.011187,-0.8727906,0.1645,0.10440837
0,1.2348156,-0.3077409,0.08072566,-0.5905084
4,0.61031306,0.44254723,1.089126,-0.2457744
4,0.61031306,0.44254723,1.089126,-0.2457744
1,1.116417,0.5686493,-0.7766013,-0.3115263
2,1.011187,-0.8727906,0.1645,0.10440837
3,0.58787507,0.046246007,-1.1926558,0.44429824
4,0.61031306,0.44254723,1.089126,-0.2457744
2,1.011187,-0.8727906,0.1645,0.10440837
7,0.95095146,0.004968546,-0.6827603,-0.9288284
3,0.58787507,0.046246007,-1.1926558,0.44429824
1,1.116417,0.5686493,-0.7766013,-0.3115263
0,1.2348156,-0.3077409,0.08072566,-0.5905084
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
4,0.61031306,0.44254723,1.089126,-0.2457744
4,0.61031306,0.44254723,1.089126,-0.2457744
4,0.61031306,0.44254723,1.089126,-0.2457744
2,1.011187,-0.8727906,0.1645,0.10440837
7,0.95095146,0.004968546,-0.6827603,-0.9288284
4,0.61031306,0.44254723,1.089126,-0.2457744
5,0.5047813,-0.86700594,0.90714985,0.16054195
0,1.2348156,-0.3077409,0.08072566,-0.5905084
6,0.26339746,-0.25210416,1.3903254,-0.075989515
5,0.5047813,-0.86700594,0.90714985,0.16054195
7,0.95095146,0.004968546,-0.6827603,-0.9288284
4,0.61031306,0.44254723,1.089126,-0.2457744
2,1.011187,-0.8727906,0.1645,0.10440837
0,1.2348156,-0.3077409,0.08072566,-0.5905084
7,0.95095146,0.004968546,-0.6827603,-0.9288284
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
3,0.58787507,0.046246007,-1.1926558,0.44429824
5,0.5047813,-0.86700594,0.90714985,0.16054195
6,0.26339746,-0.25210416,1.3903254,-0.075989515
0,1.2348156,-0.3077409,0.08072566,-0.5905084
0,1.2348156,-0.3077409,0.08072566,-0.5905084
2,1.011187,-0.8727906,0.1645,0.10440837
1,1.116417,0.5686493,-0.7766013,-0.3115263
6,0.26339746,-0.25210416,1.3903254,-0.075989515
5,0.5047813,-0.86700594,0.90714985,0.16054195
1,1.116417,0.5686493,-0.7766013,-0.3115263
4,0.61031306,0.44254723,1.089126,-0.2457744
6,0.26339746,-0.25210416,1.3903254,-0.075989515
6,0.26339746,-0.25210416,1.3903254,-0.075989515
3,0.58787507,0.046246007,-1.1926558,0.44429824
2,1.011187,-0.8727906,0.1645,0.10440837
1,1.116417,0.5686493,-0.7766013,-0.3115263
6,0.26339746,-0.25210416,1.3903254,-0.075989515
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
6,0.26339746,-0.25210416,1.3903254,-0.075989515
4,0.61031306,0.44254723,1.089126,-0.2457744
5,0.5047813,-0.86700594,0.90714985,0.16054195
5,0.5047813,-0.86700594,0.90714985,0.16054195
2,1.011187,-0.8727906,0.1645,0.10440837
2,1.011187,-0.8727906,0.1645,0.10440837
1,1.116417,0.5686493,-0.7766013,-0.3115263
0,1.2348156,-0.3077409,0.08072566,-0.5905084
5,0.5047813,-0.86700594,0.90714985,0.16054195
4,0.61031306,0.44254723,1.089126,-0.2457744
5,0.5047813,-0.86700594,0.90714985,0.16054195
5,0.5047813,-0.86700594,0.90714985,0.16054195
0,1.2348156,-0.3077409,0.08072566,-0.5905084
7,0.95095146,0.004968546,-0.6827603,-0.9288284
3,0.58787507,0.046246007,-1.1926558,0.44429824
5,0.5047813,-0.86700594,0.90714985,0.16054195
1,1.116417,0.5686493,-0.7766013,-0.3115263
4,0.61031306,0.44254723,1.089126,-0.2457744
6,0.26339746,-0.25210416,1.3903254,-0.075989515
7,0.95095146,0.004968546,-0.6827603,-0.9288284
4,0.61031306,0.44254723,1.089126,-0.2457744
1,1.116417,0.5686493,-0.7766013,-0.3115263
6,0.26339746,-0.25210416,1.3903254,-0.075989515
7,0.95095146,0.004968546,-0.6827603,-0.9288284
2,1.011187,-0.8727906,0.1645,0.10440837
3,0.58787507,0.046246007,-1.1926558,0.44429824
7,0.95095146,0.004968546,-0.6827603,-0.9288284
3,0.58787507,0.046246007,-1.1926558,0.44429824
7,0.95095146,0.004968546,-0.6827603,-0.9288284
0,1.2348156,-0.3077409,0.08072566,-0.5905084
6,0.26339746,-0.25210416,1.3903254,-0.075989515
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
0,1.2348156,-0.3077409,0.08072566,-0.5905084
4,0.61031306,0.44254723,1.089126,-0.2457744
7,0.95095146,0.004968546,-0.6827603,-0.9288284
5,0.5047813,-0.86700594,0.90714985,0.16054195
1,1.116417,0.5686493,-0.7766013,-0.3115263
3,0.58787507,0.046246007,-1.1926558,0.44429824
6,0.26339746,-0.25210416,1.3903254,-0.075989515
5,0.5047813,-0.86700594,0.90714985,0.16054195
2,1.011187,-0.8727906,0.1645,0.10440837
5,0.5047813,-0.86700594,0.90714985,0.16054195
2,1.011187,-0.8727906,0.1645,0.10440837
5,0.5047813,-0.86700594,0.90714985,0.16054195
7,0.95095146,0.004968546,-0.6827603,-0.9288284
4,0.61031306,0.44254723,1.089126,-0.2457744
0,1.2348156,-0.3077409,0.08072566,-0.5905084
7,0.95095146,0.004968546,-0.6827603,-0.9288284
4,0.61031306,0.44254723,1.089126,-0.2457744
1,1.116417,0.5686493,-0.7766013,-0.3115263
5,0.5047813,-0.86700594,0.90714985,0.16054195
6,0.26339746,-0.25210416,1.3903254,-0.075989515
7,0.95095146,0.004968546,-0.6827603,-0.9288284
0,1.2348156,-0.3077409,0.08072566,-0.5905084
7,0.95095146,0.004968546,-0.6827603,-0.9288284
2,1.011187,-0.8727906,0.1645,0.10440837
6,0.26339746,-0.25210416,1.3903254,-0.075989515
3,0.58787507,0.046246007,-1.1926558,0.44429824
4,0.61031306,0.44254723,1.089126,-0.2457744
2,1.011187,-0.8727906,0.1645,0.10440837
0,1.2348156,-0.3077409,0.08072566,-0.5905084
4,0.61031306,0.44254723,1.089126,-0.2457744
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
5,0.5047813,-0.86700594,0.90714985,0.16054195
7,0.95095146,0.004968546,-0.6827603,-0.9288284
2,1.011187,-0.8727906,0.1645,0.10440837
5,0.5047813,-0.86700594,0.90714985,0.16054195
1,1.116417,0.5686493,-0.7766013,-0.3115263
6,0.26339746,-0.25210416,1.3903254,-0.075989515
6,0.26339746,-0.25210416,1.3903254,-0.075989515
5,0.5047813,-0.86700594,0.90714985,0.16054195
5,0.5047813,-0.86700594,0.90714985,0.16054195
4,0.61031306,0.44254723,1.089126,-0.2457744
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
5,0.5047813,-0.86700594,0.90714985,0.16054195
3,0.58787507,0.046246007,-1.1926558,0.44429824
2,1.011187,-0.8727906,0.1645,0.10440837
6,0.26339746,-0.25210416,1.3903254,-0.075989515
1,1.116417,0.5686493,-0.7766013,-0.3115263
3,0.58787507,0.046246007,-1.1926558,0.44429824
6,0.26339746,-0.25210416,1.3903254,-0.075989515
1,1.116417,0.5686493,-0.7766013,-0.3115263
5,0.5047813,-0.86700594,0.90714985,0.16054195
3,0.58787507,0.046246007,-1.1926558,0.44429824
2,1.011187,-0.8727906,0.1645,0.10440837
3,0.58787507,0.046246007,-1.1926558,0.44429824
2,1.011187,-0.8727906,0.1645,0.10440837
7,0.95095146,0.004968546,-0.6827603,-0.9288284
7,0.95095146,0.004968546,-0.6827603,-0.9288284
6,0.26339746,-0.25210416,1.3903254,-0.075989515
1,1.116417,0.5686493,-0.7766013,-0.3115263
2,1.011187,-0.8727906,0.1645,0.10440837
0,1.2348156,-0.3077409,0.08072566,-0.5905084
7,0.95095146,0.004968546,-0.6827603,-0.9288284
2,1.011187,-0.8727906,0.1645,0.10440837
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
6,0.26339746,-0.25210416,1.3903254,-0.075989515
4,0.61031306,0.44254723,1.089126,-0.2457744
1,1.116417,0.5686493,-0.7766013,-0.3115263
5,0.5047813,-0.86700594,0.90714985,0.16054195
1,1.116417,0.5686493,-0.7766013,-0.3115263
5,0.5047813,-0.86700594,0.90714985,0.16054195
7,0.95095146,0.004968546,-0.6827603,-0.9288284
0,1.2348156,-0.3077409,0.08072566,-0.5905084
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
4,0.61031306,0.44254723,1.089126,-0.2457744
4,0.61031306,0.44254723,1.089126,-0.2457744
0,1.2348156,-0.3077409,0.08072566,-0.5905084
2,1.011187,-0.8727906,0.1645,0.10440837
2,1.011187,-0.8727906,0.1645,0.10440837
6,0.26339746,-0.25210416,1.3903254,-0.075989515
1,1.116417,0.5686493,-0.7766013,-0.3115263
2,1.011187,-0.8727906,0.1645,0.10440837
6,0.26339746,-0.25210416,1.3903254,-0.075989515
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
2,1.011187,-0.8727906,0.1645,0.10440837
1,1.116417,0.5686493,-0.7766013,-0.3115263
0,1.2348156,-0.3077409,0.08072566,-0.5905084
7,0.95095146,0.004968546,-0.6827603,-0.9288284
3,0.58787507,0.046246007,-1.1926558,0.44429824
7,0.95095146,0.004968546,-0.6827603,-0.9288284
4,0.61031306,0.44254723,1.089126,-0.2457744
2,1.011187,-0.8727906,0.1645,0.10440837
7,0.95095146,0.004968546,-0.6827603,-0.9288284
5,0.5047813,-0.86700594,0.90714985,0.16054195
0,1.2348156,-0.3077409,0.08072566,-0.5905084
0,1.2348156,-0.3077409,0.08072566,-0.5905084
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
5,0.5047813,-0.86700594,0.90714985,0.16054195
5,0.5047813,-0.86700594,0.90714985,0.16054195
1,1.116417,0.5686493,-0.7766013,-0.3115263
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
6,0.26339746,-0.25210416,1.3903254,-0.075989515
7,0.95095146,0.004968546,-0.6827603,-0.9288284
3,0.58787507,0.046246007,-1.1926558,0.44429824
5,0.5047813,-0.86700594,0.90714985,0.16054195
7,0.95095146,0.004968546,-0.6827603,-0.9288284
3,0.58787507,0.046246007,-1.1926558,0.44429824
5,0.5047813,-0.86700594,0.90714985,0.16054195
1,1.116417,0.5686493,-0.7766013,-0.3115263
1,1.116417,0.5686493,-0.7766013,-0.3115263
5,0.5047813,-0.86700594,0.90714985,0.16054195
4,0.61031306,0.44254723,1.089126,-0.2457744
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
6,0.26339746,-0.25210416,1.3903254,-0.075989515
5,0.5047813,-0.86700594,0.90714985,0.16054195
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
2,1.011187,-0.8727906,0.1645,0.10440837
5,0.5047813,-0.86700594,0.90714985,0.16054195
6,0.26339746,-0.25210416,1.3903254,-0.075989515
7,0.95095146,0.004968546,-0.6827603,-0.9288284
3,0.58787507,0.046246007,-1.1926558,0.44429824
5,0.5047813,-0.86700594,0.90714985,0.16054195
2,1.011187,-0.8727906,0.1645,0.10440837
0,1.2348156,-0.3077409,0.08072566,-0.5905084
0,1.2348156,-0.3077409,0.08072566,-0.5905084
4,0.61031306,0.44254723,1.089126,-0.2457744
4,0.61031306,0.44254723,1.089126,-0.2457744
5,0.5047813,-0.86700594,0.90714985,0.16054195
2,1.011187,-0.8727906,0.1645,0.10440837
0,1.2348156,-0.3077409,0.08072566,-0.5905084
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
4,0.61031306,0.44254723,1.089126,-0.2457744
7,0.95095146,0.004968546,-0.6827603,-0.9288284
0,1.2348156,-0.3077409,0.08072566,-0.5905084
2,1.011187,-0.8727906,0.1645,0.10440837
0,1.2348156,-0.3077409,0.08072566,-0.5905084
3,0.58787507,0.046246007,-1.1926558,0.44429824
2,1.011187,-0.8727906,0.1645,0.10440837
1,1.116417,0.5686493,-0.7766013,-0.3115263
5,0.5047813,-0.86700594,0.90714985,0.16054195
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
2,1.011187,-0.8727906,0.1645,0.10440837
0,1.2348156,-0.3077409,0.08072566,-0.5905084
3,0.58787507,0.046246007,-1.1926558,0.44429824
6,0.26339746,-0.25210416,1.3903254,-0.075989515
7,0.95095146,0.004968546,-0.6827603,-0.9288284
3,0.58787507,0.046246007,-1.1926558,0.44429824
2,1.011187,-0.8727906,0.1645,0.10440837
4,0.61031306,0.44254723,1.089126,-0.2457744
2,1.011187,-0.8727906,0.1645,0.10440837
3,0.58787507,0.046246007,-1.1926558,0.44429824
2,1.011187,-0.8727906,0.1645,0.10440837
5,0.5047813,-0.86700594,0.90714985,0.16054195
5,0.5047813,-0.86700594,0.90714985,0.16054195
0,1.2348156,-0.3077409,0.08072566,-0.5905084
4,0.61031306,0.44254723,1.089126,-0.2457744
7,0.95095146,0.004968546,-0.6827603,-0.9288284
7,0.95095146,0.004968546,-0.6827603,-0.9288284
6,0.26339746,-0.25210416,1.3903254,-0.075989515
7,0.95095146,0.004968546,-0.6827603,-0.9288284
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
4,0.61031306,0.44254723,1.089126,-0.2457744
4,0.61031306,0.44254723,1.089126,-0.2457744
5,0.5047813,-0.86700594,0.90714985,0.16054195
5,0.5047813,-0.86700594,0.90714985,0.16054195
6,0.26339746,-0.25210416,1.3903254,-0.075989515
4,0.61031306,0.44254723,1.089126,-0.2457744
1,1.116417,0.5686493,-0.7766013,-0.3115263
1,1.116417,0.5686493,-0.7766013,-0.3115263
3,0.58787507,0.046246007,-1.1926558,0.44429824
7,0.95095146,0.004968546,-0.6827603,-0.9288284
1,1.116417,0.5686493,-0.7766013,-0.3115263
4,0.61031306,0.44254723,1.089126,-0.2457744
0,1.2348156,-0.3077409,0.08072566,-0.5905084
7,0.95095146,0.004968546,-0.6827603,-0.9288284
2,1.011187,-0.8727906,0.1645,0.10440837
5,0.5047813,-0.86700594,0.90714985,0.16054195
4,0.61031306,0.44254723,1.089126,-0.2457744
0,1.2348156,-0.3077409,0.08072566,-0.5905084
5,0.5047813,-0.86700594,0.90714985,0.16054195
6,0.26339746,-0.25210416,1.3903254,-0.075989515
3,0.58787507,0.046246007,-1.1926558,0.44429824
2,1.011187,-0.8727906,0.1645,0.10440837
7,0.95095146,0.004968546,-0.6827603,-0.9288284
5,0.5047813,-0.86700594,0.90714985,0.16054195
3,0.58787507,0.046246007,-1.1926558,0.44429824
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
7,0.95095146,0.004968546,-0.6827603,-0.9288284
1,1.116417,0.5686493,-0.7766013,-0.3115263
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
4,0.61031306,0.44254723,1.089126,-0.2457744
2,1.011187,-0.8727906,0.1645,0.10440837
3,0.58787507,0.046246007,-1.1926558,0.44429824
6,0.26339746,-0.25210416,1.3903254,-0.075989515
3,0.58787507,0.046246007,-1.1926558,0.44429824
6,0.26339746,-0.25210416,1.3903254,-0.075989515
6,0.26339746,-0.25210416,1.3903254,-0.075989515
3,0.58787507,0.046246007,-1.1926558,0.44429824
4,0.61031306,0.44254723,1.089126,-0.2457744
7,0.95095146,0.004968546,-0.6827603,-0.9288284
4,0.61031306,0.44254723,1.089126,-0.2457744
1,1.116417,0.5686493,-0.7766013,-0.3115263
6,0.26339746,-0.25210416,1.3903254,-0.075989515
4,0.61031306,0.44254723,1.089126,-0.2457744
4,0.61031306,0.44254723,1.089126,-0.2457744
4,0.61031306,0.44254723,1.089126,-0.2457744
7,0.95095146,0.004968546,-0.6827603,-0.9288284
5,0.5047813,-0.86700594,0.90714985,0.16054195
4,0.61031306,0.44254723,1.089126,-0.2457744
6,0.26339746,-0.25210416,1.3903254,-0.075989515
7,0.95095146,0.004968546,-0.6827603,-0.9288284
0,1.2348156,-0.3077409,0.08072566,-0.5905084
4,0.61031306,0.44254723,1.089126,-0.2457744
5,0.5047813,-0.86700594,0.90714985,0.16054195
1,1.116417,0.5686493,-0.7766013,-0.3115263
2,1.011187,-0.8727906,0.1645,0.10440837
2,1.011187,-0.8727906,0.1645,0.10440837
1,1.116417,0.5686493,-0.7766013,-0.3115263
7,0.95095146,0.004968546,-0.6827603,-0.9288284
5,0.5047813,-0.86700594,0.90714985,0.16054195
3,0.58787507,0.046246007,-1.1926558,0.44429824
5,0.5047813,-0.86700594,0.90714985,0.16054195
4,0.61031306,0.44254723,1.089126,-0.2457744
4,0.61031306,0.44254723,1.089126,-0.2457744
0,1.2348156,-0.3077409,0.08072566,-0.5905084
6,0.26339746,-0.25210416,1.3903254,-0.075989515
3,0.58787507,0.046246007,-1.1926558,0.44429824
5,0.5047813,-0.86700594,0.90714985,0.16054195
2,1.011187,-0.8727906,0.1645,0.10440837
3,0.58787507,0.046246007,-1.1926558,0.44429824
6,0.26339746,-0.25210416,1.3903254,-0.075989515
7,0.95095146,0.004968546,-0.6827603,-0.9288284
4,0.61031306,0.44254723,1.089126,-0.2457744
5,0.5047813,-0.86700594,0.90714985,0.16054195
0,1.2348156,-0.3077409,0.08072566,-0.5905084
2,1.011187,-0.8727906,0.1645,0.10440837
2,1.011187,-0.8727906,0.1645,0.10440837
1,1.116417,0.5686493,-0.7766013,-0.3115263
2,1.011187,-0.8727906,0.1645,0.10440837
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
7,0.95095146,0.004968546,-0.6827603,-0.9288284
3,0.58787507,0.046246007,-1.1926558,0.44429824
1,1.116417,0.5686493,-0.7766013,-0.3115263
2,1.011187,-0.8727906,0.1645,0.10440837
1,1.116417,0.5686493,-0.7766013,-0.3115263
5,0.5047813,-0.86700594,0.90714985,0.16054195
3,0.58787507,0.046246007,-1.1926558,0.44429824
3,0.58787507,0.046246007,-1.1926558,0.44429824
2,1.011187,-0.8727906,0.1645,0.10440837
2,1.011187,-0.8727906,0.1645,0.10440837
3,0.58787507,0.046246007,-1.1926558,0.44429824
2,1.011187,-0.8727906,0.1645,0.10440837
0,1.2348156,-0.3077409,0.08072566,-0.5905084
3,0.58787507,0.046246007,-1.1926558,0.44429824
4,0.61031306,0.44254723,1.089126,-0.2457744
5,0.5047813,-0.86700594,0.90714985,0.16054195
2,1.011187,-0.8727906,0.1645,0.10440837
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
7,0.95095146,0.004968546,-0.6827603,-0.9288284
1,1.116417,0.5686493,-0.7766013,-0.3115263
2,1.011187,-0.8727906,0.1645,0.10440837
6,0.26339746,-0.25210416,1.3903254,-0.075989515
7,0.95095146,0.004968546,-0.6827603,-0.9288284
7,0.95095146,0.004968546,-0.6827603,-0.9288284
4,0.61031306,0.44254723,1.089126,-0.2457744
4,0.61031306,0.44254723,1.089126,-0.2457744
6,0.26339746,-0.25210416,1.3903254,-0.075989515
3,0.58787507,0.046246007,-1.1926558,0.44429824
2,1.011187,-0.8727906,0.1645,0.10440837
0,1.2348156,-0.3077409,0.08072566,-0.5905084
0,1.2348156,-0.3077409,0.08072566,-0.5905084
4,0.61031306,0.44254723,1.089126,-0.2457744
1,1.116417,0.5686493,-0.7766013,-0.3115263
1,1.116417,0.5686493,-0.7766013,-0.3115263
3,0.58787507,0.046246007,-1.1926558,0.44429824
5,0.5047813,-0.86700594,0.90714985,0.16054195
4,0.61031306,0.44254723,1.089126,-0.2457744
4,0.61031306,0.44254723,1.089126,-0.2457744
5,0.5047813,-0.86700594,0.90714985,0.16054195
0,1.2348156,-0.3077409,0.08072566,-0.5905084
0,1.2348156,-0.3077409,0.08072566,-0.5905084
4,0.61031306,0.44254723,1.089126,-0.2457744
5,0.5047813,-0.86700594,0.90714985,0.16054195
3,0.58787507,0.046246007,-1.1926558,0.44429824
5,0.5047813,-0.86700594,0.90714985,0.16054195
0,1.2348156,-0.3077409,0.08072566,-0.5905084
7,0.95095146,0.004968546,-0.6827603,-0.9288284
1,1.116417,0.5686493,-0.7766013,-0.3115263
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
5,0.5047813,-0.86700594,0.90714985,0.16054195
6,0.26339746,-0.25210416,1.3903254,-0.075989515
0,1.2348156,-0.3077409,0.08072566,-0.5905084
5,0.5047813,-0.86700594,0.90714985,0.16054195
7,0.95095146,0.004968546,-0.6827603,-0.9288284
3,0.58787507,0.046246007,-1.1926558,0.44429824
2,1.011187,-0.8727906,0.1645,0.10440837
7,0.95095146,0.004968546,-0.6827603,-0.9288284
0,1.2348156,-0.3077409,0.08072566,-0.5905084
5,0.5047813,-0.86700594,0.90714985,0.16054195
2,1.011187,-0.8727906,0.1645,0.10440837
1,1.116417,0.5686493,-0.7766013,-0.3115263
5,0.5047813,-0.86700594,0.90714985,0.16054195
7,0.95095146,0.004968546,-0.6827603,-0.9288284
2,1.011187,-0.8727906,0.1645,0.10440837
6,0.26339746,-0.25210416,1.3903254,-0.075989515
5,0.5047813,-0.86700594,0.90714985,0.16054195
7,0.95095146,0.004968546,-0.6827603,-0.9288284
3,0.58787507,0.046246007,-1.1926558,0.44429824
5,0.5047813,-0.86700594,0.90714985,0.16054195
0,1.2348156,-0.3077409,0.08072566,-0.5905084
4,0.61031306,0.44254723,1.089126,-0.2457744
5,0.5047813,-0.86700594,0.90714985,0.16054195
3,0.58787507,0.046246007,-1.1926558,0.44429824
1,1.116417,0.5686493,-0.7766013,-0.3115263
5,0.5047813,-0.86700594,0.90714985,0.16054195
2,1.011187,-0.8727906,0.1645,0.10440837
3,0.58787507,0.046246007,-1.1926558,0.44429824
7,0.95095146,0.004968546,-0.6827603,-0.9288284
0,1.2348156,-0.3077409,0.08072566,-0.5905084
6,0.26339746,-0.25210416,1.3903254,-0.075989515
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
7,0.95095146,0.004968546,-0.6827603,-0.9288284
1,1.116417,0.5686493,-0.7766013,-0.3115263
6,0.26339746,-0.25210416,1.3903254,-0.075989515
3,0.58787507,0.046246007,-1.1926558,0.44429824
2,1.011187,-0.8727906,0.1645,0.10440837
2,1.011187,-0.8727906,0.1645,0.10440837
2,1.011187,-0.8727906,0.1645,0.10440837
2,1.011187,-0.8727906,0.1645,0.10440837
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
1,1.116417,0.5686493,-0.7766013,-0.3115263
2,1.011187,-0.8727906,0.1645,0.10440837
1,1.116417,0.5686493,-0.7766013,-0.3115263
2,1.011187,-0.8727906,0.1645,0.10440837
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
5,0.5047813,-0.86700594,0.90714985,0.16054195
0,1.2348156,-0.3077409,0.08072566,-0.5905084
4,0.61031306,0.44254723,1.089126,-0.2457744
0,1.2348156,-0.3077409,0.08072566,-0.5905084
6,0.26339746,-0.25210416,1.3903254,-0.075989515
5,0.5047813,-0.86700594,0.90714985,0.16054195
5,0.5047813,-0.86700594,0.90714985,0.16054195
0,1.2348156,-0.3077409,0.08072566,-0.5905084
7,0.95095146,0.004968546,-0.6827603,-0.9288284
1,1.116417,0.5686493,-0.7766013,-0.3115263
2,1.011187,-0.8727906,0.1645,0.10440837
0,1.2348156,-0.3077409,0.08072566,-0.5905084
2,1.011187,-0.8727906,0.1645,0.10440837
0,1.2348156,-0.3077409,0.08072566,-0.5905084
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
2,1.011187,-0.8727906,0.1645,0.10440837
4,0.61031306,0.44254723,1.089126,-0.2457744
4,0.61031306,0.44254723,1.089126,-0.2457744
4,0.61031306,0.44254723,1.089126,-0.2457744
5,0.5047813,-0.86700594,0.90714985,0.16054195
7,0.95095146,0.004968546,-0.6827603,-0.9288284
6,0.26339746,-0.25210416,1.3903254,-0.075989515
0,1.2348156,-0.3077409,0.08072566,-0.5905084
4,0.61031306,0.44254723,1.089126,-0.2457744
5,0.5047813,-0.86700594,0.90714985,0.16054195
4,0.61031306,0.44254723,1.089126,-0.2457744
4,0.61031306,0.44254723,1.089126,-0.2457744
6,0.26339746,-0.25210416,1.3903254,-0.075989515
6,0.26339746,-0.25210416,1.3903254,-0.075989515
5,0.5047813,-0.86700594,0.90714985,0.16054195
2,1.011187,-0.8727906,0.1645,0.10440837
5,0.5047813,-0.86700594,0.90714985,0.16054195
7,0.95095146,0.004968546,-0.6827603,-0.9288284
1,1.116417,0.5686493,-0.7766013,-0.3115263
6,0.26339746,-0.25210416,1.3903254,-0.075989515
0,1.2348156,-0.3077409,0.08072566,-0.5905084
4,0.61031306,0.44254723,1.089126,-0.2457744
4,0.61031306,0.44254723,1.089126,-0.2457744
1,1.116417,0.5686493,-0.7766013,-0.3115263
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
3,0.58787507,0.046246007,-1.1926558,0.44429824
1,1.116417,0.5686493,-0.7766013,-0.3115263
4,0.61031306,0.44254723,1.089126,-0.2457744
6,0.26339746,-0.25210416,1.3903254,-0.075989515
6,0.26339746,-0.25210416,1.3903254,-0.075989515
3,0.58787507,0.046246007,-1.1926558,0.44429824
6,0.26339746,-0.25210416,1.3903254,-0.075989515
0,1.2348156,-0.3077409,0.08072566,-0.5905084
7,0.95095146,0.004968546,-0.6827603,-0.9288284
1,1.116417,0.5686493,-0.7766013,-0.3115263
3,0.58787507,0.046246007,-1.1926558,0.44429824
6,0.26339746,-0.25210416,1.3903254,-0.075989515
7,0.95095146,0.004968546,-0.6827603,-0.9288284
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
0,1.2348156,-0.3077409,0.08072566,-0.5905084
2,1.011187,-0.8727906,0.1645,0.10440837
6,0.26339746,-0.25210416,1.3903254,-0.075989515
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
7,0.95095146,0.004968546,-0.6827603,-0.9288284
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
3,0.58787507,0.046246007,-1.1926558,0.44429824
5,0.5047813,-0.86700594,0.90714985,0.16054195
7,0.95095146,0.004968546,-0.6827603,-0.9288284
1,1.116417,0.5686493,-0.7766013,-0.3115263
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
7,0.95095146,0.004968546,-0.6827603,-0.9288284
0,1.2348156,-0.3077409,0.08072566,-0.5905084
2,1.011187,-0.8727906,0.1645,0.10440837
2,1.011187,-0.8727906,0.1645,0.10440837
0,1.2348156,-0.3077409,0.08072566,-0.5905084
2,1.011187,-0.8727906,0.1645,0.10440837
3,0.58787507,0.046246007,-1.1926558,0.44429824
3,0.58787507,0.046246007,-1.1926558,0.44429824
5,0.5047813,-0.86700594,0.90714985,0.16054195
5,0.5047813,-0.86700594,0.90714985,0.16054195
1,1.116417,0.5686493,-0.7766013,-0.3115263
6,0.26339746,-0.25210416,1.3903254,-0.075989515
5,0.5047813,-0.86700594,0.90714985,0.16054195
3,0.58787507,0.046246007,-1.1926558,0.44429824
5,0.5047813,-0.86700594,0.90714985,0.16054195
7,0.95095146,0.004968546,-0.6827603,-0.9288284
7,0.95095146,0.004968546,-0.6827603,-0.9288284
4,0.61031306,0.44254723,1.089126,-0.2457744
5,0.5047813,-0.86700594,0.90714985,0.16054195
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
5,0.5047813,-0.86700594,0.90714985,0.16054195
7,0.95095146,0.004968546,-0.6827603,-0.9288284
6,0.26339746,-0.25210416,1.3903254,-0.075989515
1,1.116417,0.5686493,-0.7766013,-0.3115263
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
5,0.5047813,-0.86700594,0.90714985,0.16054195
6,0.26339746,-0.25210416,1.3903254,-0.075989515
7,0.95095146,0.004968546,-0.6827603,-0.9288284
1,1.116417,0.5686493,-0.7766013,-0.3115263
6,0.26339746,-0.25210416,1.3903254,-0.075989515
6,0.26339746,-0.25210416,1.3903254,-0.075989515
0,1.2348156,-0.3077409,0.08072566,-0.5905084
0,1.2348156,-0.3077409,0.08072566,-0.5905084
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
6,0.26339746,-0.25210416,1.3903254,-0.075989515
4,0.61031306,0.44254723,1.089126,-0.2457744
5,0.5047813,-0.86700594,0.90714985,0.16054195
0,1.2348156,-0.3077409,0.08072566,-0.5905084
7,0.95095146,0.004968546,-0.6827603,-0.9288284
1,1.116417,0.5686493,-0.7766013,-0.3115263
0,1.2348156,-0.3077409,0.08072566,-0.5905084
7,0.95095146,0.004968546,-0.6827603,-0.9288284
1,1.116417,0.5686493,-0.7766013,-0.3115263
2,1.011187,-0.8727906,0.1645,0.10440837
1,1.116417,0.5686493,-0.7766013,-0.3115263
7,0.95095146,0.004968546,-0.6827603,-0.9288284
7,0.95095146,0.004968546,-0.6827603,-0.9288284
3,0.58787507,0.046246007,-1.1926558,0.44429824
4,0.61031306,0.44254723,1.089126,-0.2457744
0,1.2348156,-0.3077409,0.08072566,-0.5905084
3,0.58787507,0.046246007,-1.1926558,0.44429824
5,0.5047813,-0.86700594,0.90714985,0.16054195
2,1.011187,-0.8727906,0.1645,0.10440837
5,0.5047813,-0.86700594,0.90714985,0.16054195
2,1.011187,-0.8727906,0.1645,0.10440837
3,0.58787507,0.046246007,-1.1926558,0.44429824
6,0.26339746,-0.25210416,1.3903254,-0.075989515
4,0.61031306,0.44254723,1.089126,-0.2457744
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
4,0.61031306,0.44254723,1.089126,-0.2457744
1,1.116417,0.5686493,-0.7766013,-0.3115263
6,0.26339746,-0.25210416,1.3903254,-0.075989515
6,0.26339746,-0.25210416,1.3903254,-0.075989515
6,0.26339746,-0.25210416,1.3903254,-0.075989515
0,1.2348156,-0.3077409,0.08072566,-0.5905084
0,1.2348156,-0.3077409,0.08072566,-0.5905084
7,0.95095146,0.004968546,-0.6827603,-0.9288284
1,1.116417,0.5686493,-0.7766013,-0.3115263
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
4,0.61031306,0.44254723,1.089126,-0.2457744
5,0.5047813,-0.86700594,0.90714985,0.16054195
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
2,1.011187,-0.8727906,0.1645,0.10440837
2,1.011187,-0.8727906,0.1645,0.10440837
7,0.95095146,0.004968546,-0.6827603,-0.9288284
7,0.95095146,0.004968546,-0.6827603,-0.9288284
3,0.58787507,0.046246007,-1.1926558,0.44429824
1,1.116417,0.5686493,-0.7766013,-0.3115263
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
7,0.95095146,0.004968546,-0.6827603,-0.9288284
1,1.116417,0.5686493,-0.7766013,-0.3115263
7,0.95095146,0.004968546,-0.6827603,-0.9288284
6,0.26339746,-0.25210416,1.3903254,-0.075989515
4,0.61031306,0.44254723,1.089126,-0.2457744
6,0.26339746,-0.25210416,1.3903254,-0.075989515
4,0.61031306,0.44254723,1.089126,-0.2457744
2,1.011187,-0.8727906,0.1645,0.10440837
0,1.2348156,-0.3077409,0.08072566,-0.5905084
5,0.5047813,-0.86700594,0.90714985,0.16054195
5,0.5047813,-0.86700594,0.90714985,0.16054195
4,0.61031306,0.44254723,1.089126,-0.2457744
5,0.5047813,-0.86700594,0.90714985,0.16054195
6,0.26339746,-0.25210416,1.3903254,-0.075989515
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
2,1.011187,-0.8727906,0.1645,0.10440837
6,0.26339746,-0.25210416,1.3903254,-0.075989515
4,0.61031306,0.44254723,1.089126,-0.2457744
6,0.26339746,-0.25210416,1.3903254,-0.075989515
6,0.26339746,-0.25210416,1.3903254,-0.075989515
7,0.95095146,0.004968546,-0.6827603,-0.9288284
3,0.58787507,0.046246007,-1.1926558,0.44429824
2,1.011187,-0.8727906,0.1645,0.10440837
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
3,0.58787507,0.046246007,-1.1926558,0.44429824
4,0.61031306,0.44254723,1.089126,-0.2457744
4,0.61031306,0.44254723,1.089126,-0.2457744
2,1.011187,-0.8727906,0.1645,0.10440837
3,0.58787507,0.046246007,-1.1926558,0.44429824
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
6,0.26339746,-0.25210416,1.3903254,-0.075989515
1,1.116417,0.5686493,-0.7766013,-0.3115263
2,1.011187,-0.8727906,0.1645,0.10440837
5,0.5047813,-0.86700594,0.90714985,0.16054195
6,0.26339746,-0.25210416,1.3903254,-0.075989515
5,0.5047813,-0.86700594,0.90714985,0.16054195
6,0.26339746,-0.25210416,1.3903254,-0.075989515
3,0.58787507,0.046246007,-1.1926558,0.44429824
1,1.116417,0.5686493,-0.7766013,-0.3115263
4,0.61031306,0.44254723,1.089126,-0.2457744
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
6,0.26339746,-0.25210416,1.3903254,-0.075989515
5,0.5047813,-0.86700594,0.90714985,0.16054195
0,1.2348156,-0.3077409,0.08072566,-0.5905084
5,0.5047813,-0.86700594,0.90714985,0.16054195
1,1.116417,0.5686493,-0.7766013,-0.3115263
5,0.5047813,-0.86700594,0.90714985,0.16054195
7,0.95095146,0.004968546,-0.6827603,-0.9288284
2,1.011187,-0.8727906,0.1645,0.10440837
0,1.2348156,-0.3077409,0.08072566,-0.5905084
2,1.011187,-0.8727906,0.1645,0.10440837
7,0.95095146,0.004968546,-0.6827603,-0.9288284
6,0.26339746,-0.25210416,1.3903254,-0.075989515
0,1.2348156,-0.3077409,0.08072566,-0.5905084
7,0.95095146,0.004968546,-0.6827603,-0.9288284
7,0.95095146,0.004968546,-0.6827603,-0.9288284
1,1.116417,0.5686493,-0.7766013,-0.3115263
7,0.95095146,0.004968546,-0.6827603,-0.9288284
3,0.58787507,0.046246007,-1.1926558,0.44429824
7,0.95095146,0.004968546,-0.6827603,-0.9288284
1,1.116417,0.5686493,-0.7766013,-0.3115263
0,1.2348156,-0.3077409,0.08072566,-0.5905084
7,0.95095146,0.004968546,-0.6827603,-0.9288284
7,0.95095146,0.004968546,-0.6827603,-0.9288284
3,0.58787507,0.046246007,-1.1926558,0.44429824
7,0.95095146,0.004968546,-0.6827603,-0.9288284
6,0.26339746,-0.25210416,1.3903254,-0.075989515
0,1.2348156,-0.3077409,0.08072566,-0.5905084
0,1.2348156,-0.3077409,0.08072566,-0.5905084
7,0.95095146,0.004968546,-0.6827603,-0.9288284
7,0.95095146,0.004968546,-0.6827603,-0.9288284
0,1.2348156,-0.3077409,0.08072566,-0.5905084
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
5,0.5047813,-0.86700594,0.90714985,0.16054195
7,0.95095146,0.004968546,-0.6827603,-0.9288284
6,0.26339746,-0.25210416,1.3903254,-0.075989515
5,0.5047813,-0.86700594,0.90714985,0.16054195
0,1.2348156,-0.3077409,0.08072566,-0.5905084
4,0.61031306,0.44254723,1.089126,-0.2457744
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
4,0.61031306,0.44254723,1.089126,-0.2457744
5,0.5047813,-0.86700594,0.90714985,0.16054195
5,0.5047813,-0.86700594,0.90714985,0.16054195
5,0.5047813,-0.86700594,0.90714985,0.16054195
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
3,0.58787507,0.046246007,-1.1926558,0.44429824
1,1.116417,0.5686493,-0.7766013,-0.3115263
5,0.5047813,-0.86700594,0.90714985,0.16054195
2,1.011187,-0.8727906,0.1645,0.10440837
3,0.58787507,0.046246007,-1.1926558,0.44429824
5,0.5047813,-0.86700594,0.90714985,0.16054195
3,0.58787507,0.046246007,-1.1926558,0.44429824
3,0.58787507,0.046246007,-1.1926558,0.44429824
5,0.5047813,-0.86700594,0.90714985,0.16054195
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
0,1.2348156,-0.3077409,0.08072566,-0.5905084
4,0.61031306,0.44254723,1.089126,-0.2457744
5,0.5047813,-0.86700594,0.90714985,0.16054195
4,0.61031306,0.44254723,1.089126,-0.2457744
4,0.61031306,0.44254723,1.089126,-0.2457744
0,1.2348156,-0.3077409,0.08072566,-0.5905084
2,1.011187,-0.8727906,0.1645,0.10440837
7,0.95095146,0.004968546,-0.6827603,-0.9288284
5,0.5047813,-0.86700594,0.90714985,0.16054195
5,0.5047813,-0.86700594,0.90714985,0.16054195
0,1.2348156,-0.3077409,0.08072566,-0.5905084
4,0.61031306,0.44254723,1.089126,-0.2457744
1,1.116417,0.5686493,-0.7766013,-0.3115263
7,0.95095146,0.004968546,-0.6827603,-0.9288284
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
5,0.5047813,-0.86700594,0.90714985,0.16054195
7,0.95095146,0.004968546,-0.6827603,-0.9288284
0,1.2348156,-0.3077409,0.08072566,-0.5905084
0,1.2348156,-0.3077409,0.08072566,-0.5905084
3,0.58787507,0.046246007,-1.1926558,0.44429824
5,0.5047813,-0.86700594,0.90714985,0.16054195
3,0.58787507,0.046246007,-1.1926558,0.44429824
2,1.011187,-0.8727906,0.1645,0.10440837
4,0.61031306,0.44254723,1.089126,-0.2457744
4,0.61031306,0.44254723,1.089126,-0.2457744
6,0.26339746,-0.25210416,1.3903254,-0.075989515
7,0.95095146,0.004968546,-0.6827603,-0.9288284
6,0.26339746,-0.25210416,1.3903254,-0.075989515
5,0.5047813,-0.86700594,0.90714985,0.16054195
7,0.95095146,0.004968546,-0.6827603,-0.9288284
7,0.95095146,0.004968546,-0.6827603,-0.9288284
1,1.116417,0.5686493,-0.7766013,-0.3115263
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
7,0.95095146,0.004968546,-0.6827603,-0.9288284
1,1.116417,0.5686493,-0.7766013,-0.3115263
1,1.116417,0.5686493,-0.7766013,-0.3115263
4,0.61031306,0.44254723,1.089126,-0.2457744
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
7,0.95095146,0.004968546,-0.6827603,-0.9288284
4,0.61031306,0.44254723,1.089126,-0.2457744
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
5,0.5047813,-0.86700594,0.90714985,0.16054195
1,1.116417,0.5686493,-0.7766013,-0.3115263
7,0.95095146,0.004968546,-0.6827603,-0.9288284
7,0.95095146,0.004968546,-0.6827603,-0.9288284
7,0.95095146,0.004968546,-0.6827603,-0.9288284
5,0.5047813,-0.86700594,0.90714985,0.16054195
0,1.2348156,-0.3077409,0.08072566,-0.5905084
2,1.011187,-0.8727906,0.1645,0.10440837
6,0.26339746,-0.25210416,1.3903254,-0.075989515
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
1,1.116417,0.5686493,-0.7766013,-0.3115263
4,0.61031306,0.44254723,1.089126,-0.2457744
6,0.26339746,-0.25210416,1.3903254,-0.075989515
1,1.116417,0.5686493,-0.7766013,-0.3115263
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
4,0.61031306,0.44254723,1.089126,-0.2457744
2,1.011187,-0.8727906,0.1645,0.10440837
1,1.116417,0.5686493,-0.7766013,-0.3115263
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
5,0.5047813,-0.86700594,0.90714985,0.16054195
5,0.5047813,-0.86700594,0.90714985,0.16054195
6,0.26339746,-0.25210416,1.3903254,-0.075989515
3,0.58787507,0.046246007,-1.1926558,0.44429824
1,1.116417,0.5686493,-0.7766013,-0.3115263
1,1.116417,0.5686493,-0.7766013,-0.3115263
7,0.95095146,0.004968546,-0.6827603,-0.9288284
6,0.26339746,-0.25210416,1.3903254,-0.075989515
1,1.116417,0.5686493,-0.7766013,-0.3115263
7,0.95095146,0.004968546,-0.6827603,-0.9288284
0,1.2348156,-0.3077409,0.08072566,-0.5905084
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
0,1.2348156,-0.3077409,0.08072566,-0.5905084
5,0.5047813,-0.86700594,0.90714985,0.16054195
5,0.5047813,-0.86700594,0.90714985,0.16054195
6,0.26339746,-0.25210416,1.3903254,-0.075989515
7,0.95095146,0.004968546,-0.6827603,-0.9288284
1,1.116417,0.5686493,-0.7766013,-0.3115263
1,1.116417,0.5686493,-0.7766013,-0.3115263
5,0.5047813,-0.86700594,0.90714985,0.16054195
6,0.26339746,-0.25210416,1.3903254,-0.075989515
7,0.95095146,0.004968546,-0.6827603,-0.9288284
4,0.61031306,0.44254723,1.089126,-0.2457744
5,0.5047813,-0.86700594,0.90714985,0.16054195
6,0.26339746,-0.25210416,1.3903254,-0.075989515
1,1.116417,0.5686493,-0.7766013,-0.3115263
3,0.58787507,0.046246007,-1.1926558,0.44429824
2,1.011187,-0.8727906,0.1645,0.10440837
2,1.011187,-0.8727906,0.1645,0.10440837
3,0.58787507,0.046246007,-1.1926558,0.44429824
7,0.95095146,0.004968546,-0.6827603,-0.9288284
2,1.011187,-0.8727906,0.1645,0.10440837
2,1.011187,-0.8727906,0.1645,0.10440837
0,1.2348156,-0.3077409,0.08072566,-0.5905084
2,1.011187,-0.8727906,0.1645,0.10440837
4,0.61031306,0.44254723,1.089126,-0.2457744
5,0.5047813,-0.86700594,0.90714985,0.16054195
1,1.116417,0.5686493,-0.7766013,-0.3115263
6,0.26339746,-0.25210416,1.3903254,-0.075989515
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
7,0.95095146,0.004968546,-0.6827603,-0.9288284
6,0.26339746,-0.25210416,1.3903254,-0.075989515
5,0.5047813,-0.86700594,0.90714985,0.16054195
6,0.26339746,-0.25210416,1.3903254,-0.075989515
6,0.26339746,-0.25210416,1.3903254,-0.075989515
0,1.2348156,-0.3077409,0.08072566,-0.5905084
7,0.95095146,0.004968546,-0.6827603,-0.9288284
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
7,0.95095146,0.004968546,-0.6827603,-0.9288284
2,1.011187,-0.8727906,0.1645,0.10440837
1,1.116417,0.5686493,-0.7766013,-0.3115263
4,0.61031306,0.44254723,1.089126,-0.2457744
2,1.011187,-0.8727906,0.1645,0.10440837
2,1.011187,-0.8727906,0.1645,0.10440837
1,1.116417,0.5686493,-0.7766013,-0.3115263
1,1.116417,0.5686493,-0.7766013,-0.3115263
5,0.5047813,-0.86700594,0.90714985,0.16054195
4,0.61031306,0.44254723,1.089126,-0.2457744
1,1.116417,0.5686493,-0.7766013,-0.3115263
2,1.011187,-0.8727906,0.1645,0.10440837
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
1,1.116417,0.5686493,-0.7766013,-0.3115263
5,0.5047813,-0.86700594,0.90714985,0.16054195
2,1.011187,-0.8727906,0.1645,0.10440837
7,0.95095146,0.004968546,-0.6827603,-0.9288284
7,0.95095146,0.004968546,-0.6827603,-0.9288284
7,0.95095146,0.004968546,-0.6827603,-0.9288284
5,0.5047813,-0.86700594,0.90714985,0.16054195
7,0.95095146,0.004968546,-0.6827603,-0.9288284
6,0.26339746,-0.25210416,1.3903254,-0.075989515
3,0.58787507,0.046246007,-1.1926558,0.44429824
6,0.26339746,-0.25210416,1.3903254,-0.075989515
7,0.95095146,0.004968546,-0.6827603,-0.9288284
6,0.26339746,-0.25210416,1.3903254,-0.075989515
0,1.2348156,-0.3077409,0.08072566,-0.5905084
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
5,0.5047813,-0.86700594,0.90714985,0.16054195
6,0.26339746,-0.25210416,1.3903254,-0.075989515
5,0.5047813,-0.86700594,0.90714985,0.16054195
3,0.58787507,0.046246007,-1.1926558,0.44429824
5,0.5047813,-0.86700594,0.90714985,0.16054195
0,1.2348156,-0.3077409,0.08072566,-0.5905084
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
7,0.95095146,0.004968546,-0.6827603,-0.9288284
3,0.58787507,0.046246007,-1.1926558,0.44429824
3,0.58787507,0.046246007,-1.1926558,0.44429824
4,0.61031306,0.44254723,1.089126,-0.2457744
0,1.2348156,-0.3077409,0.08072566,-0.5905084
6,0.26339746,-0.25210416,1.3903254,-0.075989515
1,1.116417,0.5686493,-0.7766013,-0.3115263
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
1,1.116417,0.5686493,-0.7766013,-0.3115263
0,1.2348156,-0.3077409,0.08072566,-0.5905084
0,1.2348156,-0.3077409,0.08072566,-0.5905084
7,0.95095146,0.004968546,-0.6827603,-0.9288284
3,0.58787507,0.046246007,-1.1926558,0.44429824
5,0.5047813,-0.86700594,0.90714985,0.16054195
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
7,0.95095146,0.004968546,-0.6827603,-0.9288284
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
4,0.61031306,0.44254723,1.089126,-0.2457744
7,0.95095146,0.004968546,-0.6827603,-0.9288284
1,1.116417,0.5686493,-0.7766013,-0.3115263
1,1.116417,0.5686493,-0.7766013,-0.3115263
7,0.95095146,0.004968546,-0.6827603,-0.9288284
7,0.95095146,0.004968546,-0.6827603,-0.9288284
4,0.61031306,0.44254723,1.089126,-0.2457744
4,0.61031306,0.44254723,1.089126,-0.2457744
2,1.011187,-0.8727906,0.1645,0.10440837
5,0.5047813,-0.86700594,0.90714985,0.16054195
5,0.5047813,-0.86700594,0.90714985,0.16054195
1,1.116417,0.5686493,-0.7766013,-0.3115263
6,0.26339746,-0.25210416,1.3903254,-0.075989515
5,0.5047813,-0.86700594,0.90714985,0.16054195
3,0.58787507,0.046246007,-1.1926558,0.44429824
2,1.011187,-0.8727906,0.1645,0.10440837
6,0.26339746,-0.25210416,1.3903254,-0.075989515
7,0.95095146,0.004968546,-0.6827603,-0.9288284
4,0.61031306,0.44254723,1.089126,-0.2457744
7,0.95095146,0.004968546,-0.6827603,-0.9288284
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
1,1.116417,0.5686493,-0.7766013,-0.3115263
3,0.58787507,0.046246007,-1.1926558,0.44429824
5,0.5047813,-0.86700594,0.90714985,0.16054195
2,1.011187,-0.8727906,0.1645,0.10440837
5,0.5047813,-0.86700594,0.90714985,0.16054195
3,0.58787507,0.046246007,-1.1926558,0.44429824
5,0.5047813,-0.86700594,0.90714985,0.16054195
0,1.2348156,-0.3077409,0.08072566,-0.5905084
0,1.2348156,-0.3077409,0.08072566,-0.5905084
5,0.5047813,-0.86700594,0.90714985,0.16054195
3,0.58787507,0.046246007,-1.1926558,0.44429824
4,0.61031306,0.44254723,1.089126,-0.2457744
7,0.95095146,0.004968546,-0.6827603,-0.9288284
4,0.61031306,0.44254723,1.089126,-0.2457744
0,1.2348156,-0.3077409,0.08072566,-0.5905084
2,1.011187,-0.8727906,0.1645,0.10440837
7,0.95095146,0.004968546,-0.6827603,-0.9288284
2,1.011187,-0.8727906,0.1645,0.10440837
6,0.26339746,-0.25210416,1.3903254,-0.075989515
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
3,0.58787507,0.046246007,-1.1926558,0.44429824
7,0.95095146,0.004968546,-0.6827603,-0.9288284
1,1.116417,0.5686493,-0.7766013,-0.3115263
6,0.26339746,-0.25210416,1.3903254,-0.075989515
3,0.58787507,0.046246007,-1.1926558,0.44429824
5,0.5047813,-0.86700594,0.90714985,0.16054195
3,0.58787507,0.046246007,-1.1926558,0.44429824
5,0.5047813,-0.86700594,0.90714985,0.16054195
5,0.5047813,-0.86700594,0.90714985,0.16054195
5,0.5047813,-0.86700594,0.90714985,0.16054195
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
2,1.011187,-0.8727906,0.1645,0.10440837
3,0.58787507,0.046246007,-1.1926558,0.44429824
1,1.116417,0.5686493,-0.7766013,-0.3115263
0,1.2348156,-0.3077409,0.08072566,-0.5905084
4,0.61031306,0.44254723,1.089126,-0.2457744
4,0.61031306,0.44254723,1.089126,-0.2457744
5,0.5047813,-0.86700594,0.90714985,0.16054195
5,0.5047813,-0.86700594,0.90714985,0.16054195
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
0,1.2348156,-0.3077409,0.08072566,-0.5905084
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
3,0.58787507,0.046246007,-1.1926558,0.44429824
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
6,0.26339746,-0.25210416,1.3903254,-0.075989515
3,0.58787507,0.046246007,-1.1926558,0.44429824
5,0.5047813,-0.86700594,0.90714985,0.16054195
2,1.011187,-0.8727906,0.1645,0.10440837
6,0.26339746,-0.25210416,1.3903254,-0.075989515
7,0.95095146,0.004968546,-0.6827603,-0.9288284
5,0.5047813,-0.86700594,0.90714985,0.16054195
1,1.116417,0.5686493,-0.7766013,-0.3115263
4,0.61031306,0.44254723,1.089126,-0.2457744
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
7,0.95095146,0.004968546,-0.6827603,-0.9288284
5,0.5047813,-0.86700594,0.90714985,0.16054195
4,0.61031306,0.44254723,1.089126,-0.2457744
1,1.116417,0.5686493,-0.7766013,-0.3115263
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
3,0.58787507,0.046246007,-1.1926558,0.44429824
4,0.61031306,0.44254723,1.089126,-0.2457744
7,0.95095146,0.004968546,-0.6827603,-0.9288284
6,0.26339746,-0.25210416,1.3903254,-0.075989515
3,0.58787507,0.046246007,-1.1926558,0.44429824
5,0.5047813,-0.86700594,0.90714985,0.16054195
2,1.011187,-0.8727906,0.1645,0.10440837
2,1.011187,-0.8727906,0.1645,0.10440837
0,1.2348156,-0.3077409,0.08072566,-0.5905084
5,0.5047813,-0.86700594,0.90714985,0.16054195
7,0.95095146,0.004968546,-0.6827603,-0.9288284
2,1.011187,-0.8727906,0.1645,0.10440837
3,0.58787507,0.046246007,-1.1926558,0.44429824
7,0.95095146,0.004968546,-0.6827603,-0.9288284
3,0.58787507,0.046246007,-1.1926558,0.44429824
4,0.61031306,0.44254723,1.089126,-0.2457744
1,1.116417,0.5686493,-0.7766013,-0.3115263
7,0.95095146,0.004968546,-0.6827603,-0.9288284
0,1.2348156,-0.3077409,0.08072566,-0.5905084
3,0.58787507,0.046246007,-1.1926558,0.44429824
5,0.5047813,-0.86700594,0.90714985,0.16054195
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
7,0.95095146,0.004968546,-0.6827603,-0.9288284
1,1.116417,0.5686493,-0.7766013,-0.3115263
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
4,0.61031306,0.44254723,1.089126,-0.2457744
1,1.116417,0.5686493,-0.7766013,-0.3115263
0,1.2348156,-0.3077409,0.08072566,-0.5905084
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
0,1.2348156,-0.3077409,0.08072566,-0.5905084
2,1.011187,-0.8727906,0.1645,0.10440837
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
1,1.116417,0.5686493,-0.7766013,-0.3115263
5,0.5047813,-0.86700594,0.90714985,0.16054195
1,1.116417,0.5686493,-0.7766013,-0.3115263
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
3,0.58787507,0.046246007,-1.1926558,0.44429824
6,0.26339746,-0.25210416,1.3903254,-0.075989515
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
6,0.26339746,-0.25210416,1.3903254,-0.075989515
6,0.26339746,-0.25210416,1.3903254,-0.075989515
5,0.5047813,-0.86700594,0.90714985,0.16054195
5,0.5047813,-0.86700594,0.90714985,0.16054195
3,0.58787507,0.046246007,-1.1926558,0.44429824
4,0.61031306,0.44254723,1.089126,-0.2457744
2,1.011187,-0.8727906,0.1645,0.10440837
6,0.26339746,-0.25210416,1.3903254,-0.075989515
3,0.58787507,0.046246007,-1.1926558,0.44429824
3,0.58787507,0.046246007,-1.1926558,0.44429824
4,0.61031306,0.44254723,1.089126,-0.2457744
7,0.95095146,0.004968546,-0.6827603,-0.9288284
1,1.116417,0.5686493,-0.7766013,-0.3115263
6,0.26339746,-0.25210416,1.3903254,-0.075989515
5,0.5047813,-0.86700594,0.90714985,0.16054195
2,1.011187,-0.8727906,0.1645,0.10440837
1,1.116417,0.5686493,-0.7766013,-0.3115263
7,0.95095146,0.004968546,-0.6827603,-0.9288284
2,1.011187,-0.8727906,0.1645,0.10440837
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
6,0.26339746,-0.25210416,1.3903254,-0.075989515
7,0.95095146,0.004968546,-0.6827603,-0.9288284
4,0.61031306,0.44254723,1.089126,-0.2457744
4,0.61031306,0.44254723,1.089126,-0.2457744
2,1.011187,-0.8727906,0.1645,0.10440837
1,1.116417,0.5686493,-0.7766013,-0.3115263
0,1.2348156,-0.3077409,0.08072566,-0.5905084
6,0.26339746,-0.25210416,1.3903254,-0.075989515
7,0.95095146,0.004968546,-0.6827603,-0.9288284
4,0.61031306,0.44254723,1.089126,-0.2457744
2,1.011187,-0.8727906,0.1645,0.10440837
3,0.58787507,0.046246007,-1.1926558,0.44429824
3,0.58787507,0.046246007,-1.1926558,0.44429824
3,0.58787507,0.046246007,-1.1926558,0.44429824
1,1.116417,0.5686493,-0.7766013,-0.3115263
2,1.011187,-0.8727906,0.1645,0.10440837
1,1.116417,0.5686493,-0.7766013,-0.3115263
5,0.5047813,-0.86700594,0.90714985,0.16054195
1,1.116417,0.5686493,-0.7766013,-0.3115263
7,0.95095146,0.004968546,-0.6827603,-0.9288284
2,1.011187,-0.8727906,0.1645,0.10440837
2,1.011187,-0.8727906,0.1645,0.10440837
6,0.26339746,-0.25210416,1.3903254,-0.075989515
3,0.58787507,0.046246007,-1.1926558,0.44429824
6,0.26339746,-0.25210416,1.3903254,-0.075989515
7,0.95095146,0.004968546,-0.6827603,-0.9288284
7,0.95095146,0.004968546,-0.6827603,-0.9288284
4,0.61031306,0.44254723,1.089126,-0.2457744
6,0.26339746,-0.25210416,1.3903254,-0.075989515
3,0.58787507,0.046246007,-1.1926558,0.44429824
6,0.26339746,-0.25210416,1.3903254,-0.075989515
1,1.116417,0.5686493,-0.7766013,-0.3115263
2,1.011187,-0.8727906,0.1645,0.10440837
2,1.011187,-0.8727906,0.1645,0.10440837
7,0.95095146,0.004968546,-0.6827603,-0.9288284
7,0.95095146,0.004968546,-0.6827603,-0.9288284
6,0.26339746,-0.25210416,1.3903254,-0.075989515
1,1.116417,0.5686493,-0.7766013,-0.3115263
3,0.58787507,0.046246007,-1.1926558,0.44429824
5,0.5047813,-0.86700594,0.90714985,0.16054195
4,0.61031306,0.44254723,1.089126,-0.2457744
1,1.116417,0.5686493,-0.7766013,-0.3115263
2,1.011187,-0.8727906,0.1645,0.10440837
0,1.2348156,-0.3077409,0.08072566,-0.5905084
2,1.011187,-0.8727906,0.1645,0.10440837
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
0,1.2348156,-0.3077409,0.08072566,-0.5905084
5,0.5047813,-0.86700594,0.90714985,0.16054195
6,0.26339746,-0.25210416,1.3903254,-0.075989515
4,0.61031306,0.44254723,1.089126,-0.2457744
7,0.95095146,0.004968546,-0.6827603,-0.9288284
4,0.61031306,0.44254723,1.089126,-0.2457744
4,0.61031306,0.44254723,1.089126,-0.2457744
6,0.26339746,-0.25210416,1.3903254,-0.075989515
5,0.5047813,-0.86700594,0.90714985,0.16054195
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
5,0.5047813,-0.86700594,0.90714985,0.16054195
7,0.95095146,0.004968546,-0.6827603,-0.9288284
5,0.5047813,-0.86700594,0.90714985,0.16054195
2,1.011187,-0.8727906,0.1645,0.10440837
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
2,1.011187,-0.8727906,0.1645,0.10440837
6,0.26339746,-0.25210416,1.3903254,-0.075989515
5,0.5047813,-0.86700594,0.90714985,0.16054195
7,0.95095146,0.004968546,-0.6827603,-0.9288284
5,0.5047813,-0.86700594,0.90714985,0.16054195
7,0.95095146,0.004968546,-0.6827603,-0.9288284
1,1.116417,0.5686493,-0.7766013,-0.3115263
1,1.116417,0.5686493,-0.7766013,-0.3115263
7,0.95095146,0.004968546,-0.6827603,-0.9288284
2,1.011187,-0.8727906,0.1645,0.10440837
3,0.58787507,0.046246007,-1.1926558,0.44429824
1,1.116417,0.5686493,-0.7766013,-0.3115263
0,1.2348156,-0.3077409,0.08072566,-0.5905084
3,0.58787507,0.046246007,-1.1926558,0.44429824
5,0.5047813,-0.86700594,0.90714985,0.16054195
0,1.2348156,-0.3077409,0.08072566,-0.5905084
3,0.58787507,0.046246007,-1.1926558,0.44429824
3,0.58787507,0.046246007,-1.1926558,0.44429824
5,0.5047813,-0.86700594,0.90714985,0.16054195
2,1.011187,-0.8727906,0.1645,0.10440837
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
5,0.5047813,-0.86700594,0.90714985,0.16054195
3,0.58787507,0.046246007,-1.1926558,0.44429824
7,0.95095146,0.004968546,-0.6827603,-0.9288284
1,1.116417,0.5686493,-0.7766013,-0.3115263
5,0.5047813,-0.86700594,0.90714985,0.16054195
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
1,1.116417,0.5686493,-0.7766013,-0.3115263
0,1.2348156,-0.3077409,0.08072566,-0.5905084
5,0.5047813,-0.86700594,0.90714985,0.16054195
4,0.61031306,0.44254723,1.089126,-0.2457744
4,0.61031306,0.44254723,1.089126,-0.2457744
6,0.26339746,-0.25210416,1.3903254,-0.075989515
5,0.5047813,-0.86700594,0.90714985,0.16054195
5,0.5047813,-0.86700594,0.90714985,0.16054195
3,0.58787507,0.046246007,-1.1926558,0.44429824
5,0.5047813,-0.86700594,0.90714985,0.16054195
1,1.116417,0.5686493,-0.7766013,-0.3115263
7,0.95095146,0.004968546,-0.6827603,-0.9288284
6,0.26339746,-0.25210416,1.3903254,-0.075989515
0,1.2348156,-0.3077409,0.08072566,-0.5905084
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
7,0.95095146,0.004968546,-0.6827603,-0.9288284
6,0.26339746,-0.25210416,1.3903254,-0.075989515
3,0.58787507,0.046246007,-1.1926558,0.44429824
6,0.26339746,-0.25210416,1.3903254,-0.075989515
6,0.26339746,-0.25210416,1.3903254,-0.075989515
5,0.5047813,-0.86700594,0.90714985,0.16054195
6,0.26339746,-0.25210416,1.3903254,-0.075989515
7,0.95095146,0.004968546,-0.6827603,-0.9288284
4,0.61031306,0.44254723,1.089126,-0.2457744
4,0.61031306,0.44254723,1.089126,-0.2457744
7,0.95095146,0.004968546,-0.6827603,-0.9288284
2,1.011187,-0.8727906,0.1645,0.10440837
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
3,0.58787507,0.046246007,-1.1926558,0.44429824
6,0.26339746,-0.25210416,1.3903254,-0.075989515
6,0.26339746,-0.25210416,1.3903254,-0.075989515
5,0.5047813,-0.86700594,0.90714985,0.16054195
0,1.2348156,-0.3077409,0.08072566,-0.5905084
2,1.011187,-0.8727906,0.1645,0.10440837
2,1.011187,-0.8727906,0.1645,0.10440837
0,1.2348156,-0.3077409,0.08072566,-0.5905084
7,0.95095146,0.004968546,-0.6827603,-0.9288284
0,1.2348156,-0.3077409,0.08072566,-0.5905084
5,0.5047813,-0.86700594,0.90714985,0.16054195
5,0.5047813,-0.86700594,0.90714985,0.16054195
4,0.61031306,0.44254723,1.089126,-0.2457744
0,1.2348156,-0.3077409,0.08072566,-0.5905084
0,1.2348156,-0.3077409,0.08072566,-0.5905084
5,0.5047813,-0.86700594,0.90714985,0.16054195
3,0.58787507,0.046246007,-1.1926558,0.44429824
6,0.26339746,-0.25210416,1.3903254,-0.075989515
7,0.95095146,0.004968546,-0.6827603,-0.9288284
6,0.26339746,-0.25210416,1.3903254,-0.075989515
7,0.95095146,0.004968546,-0.6827603,-0.9288284
1,1.116417,0.5686493,-0.7766013,-0.3115263
1,1.116417,0.5686493,-0.7766013,-0.3115263
4,0.61031306,0.44254723,1.089126,-0.2457744
1,1.116417,0.5686493,-0.7766013,-0.3115263
3,0.58787507,0.046246007,-1.1926558,0.44429824
1,1.116417,0.5686493,-0.7766013,-0.3115263
0,1.2348156,-0.3077409,0.08072566,-0.5905084
7,0.95095146,0.004968546,-0.6827603,-0.9288284
0,1.2348156,-0.3077409,0.08072566,-0.5905084
3,0.58787507,0.046246007,-1.1926558,0.44429824
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
3,0.58787507,0.046246007,-1.1926558,0.44429824
5,0.5047813,-0.86700594,0.90714985,0.16054195
7,0.95095146,0.004968546,-0.6827603,-0.9288284
5,0.5047813,-0.86700594,0.90714985,0.16054195
7,0.95095146,0.004968546,-0.6827603,-0.9288284
6,0.26339746,-0.25210416,1.3903254,-0.075989515
1,1.116417,0.5686493,-0.7766013,-0.3115263
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
7,0.95095146,0.004968546,-0.6827603,-0.9288284
3,0.58787507,0.046246007,-1.1926558,0.44429824
5,0.5047813,-0.86700594,0.90714985,0.16054195
3,0.58787507,0.046246007,-1.1926558,0.44429824
4,0.61031306,0.44254723,1.089126,-0.2457744
4,0.61031306,0.44254723,1.089126,-0.2457744
5,0.5047813,-0.86700594,0.90714985,0.16054195
2,1.011187,-0.8727906,0.1645,0.10440837
7,0.95095146,0.004968546,-0.6827603,-0.9288284
1,1.116417,0.5686493,-0.7766013,-0.3115263
3,0.58787507,0.046246007,-1.1926558,0.44429824
5,0.5047813,-0.86700594,0.90714985,0.16054195
1,1.116417,0.5686493,-0.7766013,-0.3115263
7,0.95095146,0.004968546,-0.6827603,-0.9288284
2,1.011187,-0.8727906,0.1645,0.10440837
1,1.116417,0.5686493,-0.7766013,-0.3115263
3,0.58787507,0.046246007,-1.1926558,0.44429824
3,0.58787507,0.046246007,-1.1926558,0.44429824
0,1.2348156,-0.3077409,0.08072566,-0.5905084
5,0.5047813,-0.86700594,0.90714985,0.16054195
2,1.011187,-0.8727906,0.1645,0.10440837
5,0.5047813,-0.86700594,0.90714985,0.16054195
7,0.95095146,0.004968546,-0.6827603,-0.9288284
0,1.2348156,-0.3077409,0.08072566,-0.5905084
6,0.26339746,-0.25210416,1.3903254,-0.075989515
1,1.116417,0.5686493,-0.7766013,-0.3115263
2,1.011187,-0.8727906,0.1645,0.10440837
5,0.5047813,-0.86700594,0.90714985,0.16054195
5,0.5047813,-0.86700594,0.90714985,0.16054195
0,1.2348156,-0.3077409,0.08072566,-0.5905084
3,0.58787507,0.046246007,-1.1926558,0.44429824
2,1.011187,-0.8727906,0.1645,0.10440837
5,0.5047813,-0.86700594,0.90714985,0.16054195
1,1.116417,0.5686493,-0.7766013,-0.3115263
1,1.116417,0.5686493,-0.7766013,-0.3115263
1,1.116417,0.5686493,-0.7766013,-0.3115263
6,0.26339746,-0.25210416,1.3903254,-0.075989515
6,0.26339746,-0.25210416,1.3903254,-0.075989515
3,0.58787507,0.046246007,-1.1926558,0.44429824
4,0.61031306,0.44254723,1.089126,-0.2457744
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
5,0.5047813,-0.86700594,0.90714985,0.16054195
0,1.2348156,-0.3077409,0.08072566,-0.5905084
4,0.61031306,0.44254723,1.089126,-0.2457744
0,1.2348156,-0.3077409,0.08072566,-0.5905084
1,1.116417,0.5686493,-0.7766013,-0.3115263
1,1.116417,0.5686493,-0.7766013,-0.3115263
7,0.95095146,0.004968546,-0.6827603,-0.9288284
3,0.58787507,0.046246007,-1.1926558,0.44429824
7,0.95095146,0.004968546,-0.6827603,-0.9288284
1,1.116417,0.5686493,-0.7766013,-0.3115263
4,0.61031306,0.44254723,1.089126,-0.2457744
2,1.011187,-0.8727906,0.1645,0.10440837
5,0.5047813,-0.86700594,0.90714985,0.16054195
3,0.58787507,0.046246007,-1.1926558,0.44429824
6,0.26339746,-0.25210416,1.3903254,-0.075989515
6,0.26339746,-0.25210416,1.3903254,-0.075989515
1,1.116417,0.5686493,-0.7766013,-0.3115263
1,1.116417,0.5686493,-0.7766013,-0.3115263
7,0.95095146,0.004968546,-0.6827603,-0.9288284
7,0.95095146,0.004968546,-0.6827603,-0.9288284
3,0.58787507,0.046246007,-1.1926558,0.44429824
6,0.26339746,-0.25210416,1.3903254,-0.075989515
2,1.011187,-0.8727906,0.1645,0.10440837
1,1.116417,0.5686493,-0.7766013,-0.3115263
3,0.58787507,0.046246007,-1.1926558,0.44429824
7,0.95095146,0.004968546,-0.6827603,-0.9288284
0,1.2348156,-0.3077409,0.08072566,-0.5905084
5,0.5047813,-0.86700594,0.90714985,0.16054195
1,1.116417,0.5686493,-0.7766013,-0.3115263
0,1.2348156,-0.3077409,0.08072566,-0.5905084
5,0.5047813,-0.86700594,0.90714985,0.16054195
4,0.61031306,0.44254723,1.089126,-0.2457744
7,0.95095146,0.004968546,-0.6827603,-0.9288284
1,1.116417,0.5686493,-0.7766013,-0.3115263
2,1.011187,-0.8727906,0.1645,0.10440837
1,1.116417,0.5686493,-0.7766013,-0.3115263
1,1.116417,0.5686493,-0.7766013,-0.3115263
0,1.2348156,-0.3077409,0.08072566,-0.5905084
0,1.2348156,-0.3077409,0.08072566,-0.5905084
5,0.5047813,-0.86700594,0.90714985,0.16054195
0,1.2348156,-0.3077409,0.08072566,-0.5905084
2,1.011187,-0.8727906,0.1645,0.10440837
4,0.61031306,0.44254723,1.089126,-0.2457744
3,0.58787507,0.046246007,-1.1926558,0.44429824
3,0.58787507,0.046246007,-1.1926558,0.44429824
7,0.95095146,0.004968546,-0.6827603,-0.9288284
5,0.5047813,-0.86700594,0.90714985,0.16054195


==> figs/Y_CONST.csv <==
s,x1,y1,x2,y2
5,0.033038974,-1.076697,0.81875473,-0.12108497
2,0.5558774,1.0312531,-0.2160895,0.083841994
6,0.5036512,0.23481485,1.042681,1.8163254
7,0.25440788,-0.0021282285,-0.28037152,-0.41935363
5,-1.24126,-0.4025095,0.08562835,-1.2010785
7,0.26747096,0.43482095,0.1763602,-0.67854077
2,0.51712877,-0.41335347,0.023637965,0.0366163
2,-1.5842041,1.5364494,-0.29484573,-0.107076004
7,-0.10599204,-0.46121168,-0.31887013,0.4212371
0,-0.18106374,0.16892377,0.08045001,0.06974306
3,-0.28781104,-0.4401344,0.9937117,0.3287744
3,0.24397667,-0.07419558,-0.2328906,0.3666274
0,0.93843496,-1.3304873,-0.34144145,-0.6963494
3,-0.19532397,0.55080926,-0.0040918887,-1.1974874
0,-0.33633822,1.4334732,0.6180525,0.26005146
6,-0.1837499,0.1970455,-0.9672044,-0.06948912
6,0.4061917,0.07959672,0.80750316,0.9060393
1,0.36808398,-0.022676062,-0.29243666,0.0020260736
7,-0.72912765,-1.0797228,-0.60120904,1.5591297
1,-0.15910456,-0.39477974,0.19079958,0.24419722
5,0.5135835,0.01351127,0.19420123,0.24418974
6,-0.12740473,-0.20671093,0.12810856,-0.31619665
6,-0.4568248,0.3812936,-2.2533584,-0.20526995
2,0.2743446,-1.8650904,0.28869948,0.06149909
4,0.21942163,0.74046,1.10232,0.38841927
0,0.23781109,-0.803339,-0.26323476,-0.27667126
1,0.018315755,0.59904534,-0.066931576,-0.47172433
5,0.16160141,1.3443072,-1.1960968,0.51598746
5,0.17231618,-0.009861957,0.09820002,0.17272379
7,-0.50433075,0.24277659,0.32974845,0.30372828
6,-0.15283367,-0.08413051,-0.41580492,-0.73402005
0,-0.36331928,0.7254053,0.28596142,0.20606634
5,-0.11899996,-0.07645816,0.06646914,-0.33187893
1,0.57143235,2.6025178,-0.6967951,-1.721485
2,0.31947747,-0.96631056,0.14628391,-0.05838171
4,-0.62761414,-0.91163975,-1.8579066,0.012366533
7,-0.2884784,1.8855435,1.9875184,-1.0414877
3,0.26844957,-0.5286504,0.014069386,1.3527105
6,-0.1369042,-0.50480044,1.0053825,-1.5197198
2,1.0210929,-1.1464564,0.31633753,0.17409968
0,0.8104008,-0.37798017,-0.041960098,-0.4818279
6,0.48524314,0.10479303,0.69815,1.829633
5,0.25039938,0.4121705,-0.22341901,0.3297854
6,0.18084194,0.300644,-0.1880418,1.0818641
3,0.7303812,-0.8002893,-0.58913845,2.3974457
2,-0.7450314,-1.505324,0.18992078,-0.19436412
4,-0.14779611,-0.97107846,-1.412137,-0.83017904
3,-0.09309921,-0.7149316,1.2261621,1.2423329
0,0.27531114,0.7811271,0.4666835,-0.031616017
1,-0.308909,2.0063024,0.11444099,-1.2692364
1,0.3088495,-0.101386495,-0.1224757,0.0035065403
3,0.025276996,0.29527155,-0.34027648,-0.64426804
3,0.15664352,-0.060411543,-0.098079495,-0.045354888
2,0.019973872,0.67309177,-0.062328566,-0.045306996
1,-0.112702824,-0.5944049,-0.054246776,0.28262442
0,-0.4601642,-0.6705483,-0.27795637,0.10830523
5,-1.4728872,0.29551387,-0.73836684,-1.2580346
0,-0.36570662,-0.5176319,-0.40265876,0.13736887
1,-0.21288799,-0.286636,0.074222654,0.19918928
1,-0.7159495,-1.2823287,0.47947055,0.89155066
5,0.95875114,0.284818,0.040268045,1.041353
0,0.059645116,-1.497022,-0.76900446,-0.37125307
4,-0.33857372,-0.39034972,-0.8061053,0.07813126
1,-0.384046,1.3031807,0.26234633,-0.9228739
0,-0.12700464,-0.6335456,-0.29539034,-0.09753935
3,-0.22071601,0.24341224,0.17173094,-0.5829821
2,-0.15016577,1.8335091,-0.30182993,0.052463256
6,-0.16361843,0.2337731,-1.2815945,0.1996097
7,1.1346396,-0.70051444,-1.6295649,-0.56531876
4,0.34090722,0.17407992,0.5123748,-0.1974365
7,0.5873944,-0.7180497,-0.9895023,0.12903398
1,-0.36702543,-1.0188551,0.22999026,0.67701095
7,0.70344603,-0.21565504,-0.6110726,-0.33041012
3,0.10787685,0.46833083,-0.5077179,-0.6430506
3,-0.4511278,0.3740355,0.6968548,-0.8585572
3,-0.14033754,-0.54925054,0.30569714,0.80685943
0,0.31397334,0.0130341165,0.11510739,-0.3135836
4,-0.28842476,0.8498939,0.653972,0.9775141
3,0.2593252,-0.7678591,0.24544363,1.8998024
6,-0.32231948,0.30171373,-1.6333321,0.082912736
3,0.452449,0.07708628,-0.86251765,0.57653195
6,-0.19579731,0.2758451,-0.78008944,0.5256549
1,-0.19990402,0.23300779,0.21442163,-0.2854669
4,0.2843412,-1.0923815,-0.87816364,-1.2469909
0,-0.6692688,-0.08067907,-0.16322841,0.37441584
7,0.77546775,-0.8578027,-1.3426445,-0.09167501
3,0.26714754,-0.15095317,-0.564175,0.41458386
2,0.3119901,1.281451,-0.1762001,0.11555975
2,1.6957245,-0.74340916,0.30639866,0.18716174
4,-0.8135051,0.19542766,-0.78988075,1.1380545
3,0.70602477,-0.30118388,-1.1273202,0.77564967
2,2.5814173,0.65974987,-0.044674322,0.36473477
4,0.52435094,-0.18415529,0.48539585,-0.9299504
4,-0.07378652,-0.22484785,-0.525913,-0.10516662
5,0.27525806,-1.5791012,1.4928538,-0.21266775
2,-1.8783648,1.4940532,-0.33348995,-0.15135929
1,0.9695143,-1.0333976,-0.6691317,0.77207637
5,0.10064492,-0.9394379,0.9160112,-0.36709517
0,-0.14862177,1.1438494,0.5089871,0.33998346
7,-1.4273883,0.2886447,1.2634368,1.1641678
7,0.46382585,0.10178609,-0.20925975,-0.5917218
5,0.11621073,0.3870839,-0.13058467,0.23852551
4,0.6253798,0.24500747,0.9483114,-0.5057084
3,0.35888928,0.7325368,-1.4362699,-0.86998767
1,0.102230966,-0.5447664,-0.051301837,0.3014247
7,-0.9516265,0.00843969,0.87755877,0.991933
7,-0.643421,-0.66456753,-0.11083268,1.0993779
2,-0.37312114,-0.78553057,-0.0368032,-0.02830109
7,-0.31224978,0.4140128,0.523839,0.12526613
7,-0.3670845,-0.20061949,-0.004604932,0.3619485
1,0.9354885,-0.0061165094,-0.7421724,0.24080256
3,-0.80744314,0.26418036,1.3700974,-1.600608
7,0.41135514,-0.23283266,-0.513295,-0.29109752
5,-0.5131899,0.2966534,-0.37882403,-0.33038688
2,0.41637486,-0.24534811,0.13745092,-0.14680322
7,0.29687428,-0.4317404,-0.6544918,-0.08530399
6,-0.1356612,-0.010459559,-0.294977,-0.32543495
0,0.89189243,-0.7491105,-0.2572795,-0.4722642
5,0.23835987,-0.071485266,0.12425189,0.24285781
2,0.01257382,-0.6324443,0.1488968,0.0012747943
1,-0.4689606,-0.14437768,0.15553044,0.19442019
7,-0.32362717,0.17658596,0.456616,0.13005765
7,0.17242724,0.79306465,0.7594147,-0.7181888
7,0.04105889,0.2565733,0.23903927,-0.022909224
0,1.3967574,-1.1148893,-0.3537162,-0.748329
5,0.39310083,0.4344249,-0.27487794,0.4057513
5,0.80514276,-0.48733377,0.5562191,0.47656688
6,-0.04246553,0.10984669,-0.1397524,0.63210887
1,-1.171345,-0.52870685,0.75939,0.24387969
6,-0.07838532,0.275484,-0.6491549,0.47674215
0,0.6823333,-0.26906034,0.11249775,-0.38478372
3,-0.5886917,-0.10802778,1.3248082,-0.2560481
7,-0.23847705,0.01742611,0.10013602,0.24028447
0,0.8724514,-0.82061815,-0.34054166,-0.67168325
4,0.10069188,0.416668,0.75429904,0.43485877
1,-0.8409972,-0.21027258,0.57615817,0.14237306
2,-1.3865635,-0.9345765,0.124666005,-0.23189557
6,-0.18560939,0.28248042,-0.888155,0.018175606
4,-0.46355325,-0.47759977,-0.75959575,-0.14326468
2,-2.0943036,-0.020607822,-0.0082956925,-0.32331043
0,-1.277362,-0.3742932,-0.4528941,0.5508748
2,-0.05702316,-0.6663121,0.09305051,-0.118567094
2,-0.36371434,0.93867713,-0.11029473,0.13363482
0,-0.57130903,0.63754493,0.20395114,0.33921564
6,0.4226362,-0.037285335,1.1486056,1.3005605
2,-0.6036437,-0.7685511,0.18803962,-0.16819175
2,-0.50214165,-0.21998152,-0.09963829,0.029596321
4,-0.4380256,0.044311587,-0.5517285,0.56941
0,-0.016919073,0.22620854,0.092905656,0.038541883
7,0.9588992,-1.7380415,-2.4435663,0.4145573
7,-0.6528539,-0.49975675,-0.11562896,0.89648044
2,-0.0413754,0.06949226,0.12687896,-0.050063364
4,0.22745089,0.048881218,0.14478925,-0.20327087
4,-0.8189697,0.2890103,-0.48604757,1.176475
6,0.19834206,0.47856745,-0.2497056,2.0693567
4,0.02021622,-0.4484856,-0.5375462,-0.6449047
6,0.040061366,0.15300493,-0.7018451,0.7798884
4,-0.32666284,-0.08548497,-0.3025872,-0.028049037
4,-0.031473666,-0.041752633,-0.047161415,-0.095882334
5,-0.76577044,0.35630447,-0.5679512,-0.66145897
1,1.759049,-0.082212366,-1.1786672,0.2110638
4,0.17396277,0.20154205,0.41957268,-0.05552374
0,-1.0008372,-1.3069671,-0.7509497,0.1118427
3,-0.77713686,0.13213754,1.0773365,-0.940539
5,-0.69767654,0.23062806,-0.47182757,-0.66695416
2,0.7880169,0.13932806,0.12564363,0.103688344
1,-0.44232365,-0.13478193,0.38968736,0.0070724115
1,-1.254582,-0.27299398,0.9560487,0.0963764
6,-0.06821761,-0.044645667,-0.44084588,-0.47202328
3,-0.37053087,-0.39844167,1.0160614,0.63232034
6,-0.10682209,0.6309476,-1.8594002,1.5100858
4,-0.8682153,-0.41228738,-1.4536958,0.39696008
6,0.06538142,0.027133957,0.14027902,0.6939717
0,0.21985753,-0.4666618,-0.32471573,-0.2820993
3,0.1908663,0.063591495,-0.34578806,-0.08878063
1,-0.40233538,0.22120474,0.24042857,-0.07039475
0,1.0155492,0.49444354,0.21829349,-0.36284357
4,0.12101482,0.23489156,0.42542437,0.37756592
5,-1.4773458,-0.6248788,0.06802647,-1.4431837
1,-0.024773356,-1.7181659,0.032167405,1.0393825
5,-0.09383814,1.2162359,-1.2258929,0.23540601
0,0.66946733,-0.3783413,0.0075586475,-0.35064492
6,0.15156513,0.24077801,0.17206453,1.1592034
5,-0.56321055,-0.15188862,0.0075874664,-0.40069497
5,-0.9866857,0.6539489,-0.867866,-0.5593775
7,0.8616241,-0.41312015,-0.95819753,-0.55167526
6,0.15509605,0.26728293,-0.035219006,1.1282074
6,-0.14485575,0.3952616,-0.8669953,0.36851335
2,-0.88215613,-0.2523104,-0.0071920287,-0.21411629
4,0.39911786,0.11575062,0.44659185,-0.19135688
5,1.0572002,-0.8695703,1.1240077,0.7409175
0,-1.1900021,-0.24619098,-0.36352235,0.39865083
0,0.68563527,-0.6409737,-0.22985321,-0.37239254
0,0.07677807,1.8719552,0.7722573,0.29652494
5,0.36043715,0.035553724,0.052863333,0.3315333
4,-0.8298434,0.92189693,0.40280682,1.8633088
5,0.07320997,-0.23155063,0.18940888,-0.0038112514
6,0.21016607,-0.28838682,1.4473109,-0.25117353
1,0.5267701,-0.09642745,-0.4496218,-0.0664294
4,-0.38417274,-0.15145527,-0.5322379,0.43582475
0,-0.079382524,0.463683,0.106925696,0.16582194
5,-0.95981693,0.87440604,-1.0115087,-0.68141854
2,-0.011222739,1.7775846,-0.36974654,-0.020534895
5,-1.3074334,-0.6221226,0.09549646,-1.1704786
1,-0.9959458,-0.19680797,0.60844857,0.13536283
0,-0.5985233,-0.70986754,-0.4178038,0.0033788234
3,0.06272042,-0.57004094,0.46958748,1.2445604
1,0.32868472,-0.8729117,-0.14849119,0.5678095
5,1.095382,-0.31918615,0.58029413,0.569517
0,0.6279804,-0.85144496,-0.2551707,-0.4809421
1,0.94502395,1.2503536,-0.87508374,-0.8409277
2,0.37122267,1.0626681,-0.12494756,0.08969488
4,0.98158276,-0.14279465,0.8090864,-1.0071572
7,0.07735756,1.0247641,1.0716335,-0.5398884
1,1.1489137,0.9365049,-0.86176455,-0.5800457
1,0.5292518,-0.15292096,-0.28844517,0.08678717
4,-1.1138862,0.21276389,-0.8838122,1.2949184
7,0.11606646,0.22127265,0.1693665,-0.27785474
0,2.0940537,-1.0415853,-0.1877848,-1.1497964
0,2.1595647,1.1732489,0.78637934,-0.69522405
0,-1.2096548,-0.57960904,-0.36848336,0.31802902
6,0.4138928,-0.31958675,1.9176865,-0.46509904
1,-0.9650795,0.3652632,0.54923564,-0.21967202
3,-0.6350563,-0.7198009,1.5626459,0.82625306
1,1.4597945,-0.1785523,-0.99262726,0.16519035
6,-0.16888493,-0.14251186,-0.25041556,-0.64174247
2,-0.4885676,-1.5847317,0.22834845,0.00090358406
0,-1.6858803,0.40248293,-0.10016662,0.88806844
6,0.36168775,0.0050965296,1.2383997,0.9270694
2,1.2746167,0.07176457,0.11878673,0.2326147
0,0.48858377,0.7011487,0.2207918,-0.10943395
1,-0.87588316,-0.3091529,0.64900136,0.08712079
0,-0.15595476,0.10078223,-0.021502899,0.009749725
0,-0.058741078,-0.03816013,0.058763467,0.018933421
7,-0.68226457,-0.8381726,-0.44221878,1.19641
3,-0.05521926,-0.62309116,0.44585702,0.8218804
4,-0.4917319,0.6243893,0.3456046,1.2323551
1,-0.7375388,0.40072766,0.4551236,-0.29306412
3,0.44327882,0.08644855,-1.0659335,0.2739183
1,-0.47844204,-0.53901327,0.48299342,0.14682227
7,0.22273904,-0.08231154,-0.0338391,-0.22610039
7,1.2114125,0.21547619,-0.7568121,-1.4132631
1,0.81106764,1.4290926,-0.60308874,-0.8921643
6,-0.2814649,-0.22515967,-0.34993714,-1.2246116
2,-1.3273879,0.00714951,-0.10159893,-0.2639811
1,-0.8656811,0.24275552,0.57793087,-0.21869929
4,0.78664005,-0.124756485,0.39751524,-0.9620947
2,1.0479637,0.0058172345,0.05853588,0.19463918
2,1.0012093,0.100753635,0.06935175,0.09837024
7,-0.18404576,0.26596585,0.51350904,0.08562917
0,0.6254852,0.9953831,0.697186,-0.009095412
7,0.16061532,0.6991375,0.41380414,-0.63480616
6,0.1434575,-0.3156447,1.3540108,-0.5036889
1,0.2062977,1.4350419,-0.24931447,-1.0254632
3,-0.3991939,-0.46701968,1.2643578,0.69201314
7,-0.953671,0.6161123,1.4302928,0.5091621
2,-1.0945959,-0.64858204,-0.012962684,-0.28261247
2,-1.0915854,0.92345405,-0.22444569,-0.1319237
3,0.6393628,-0.1917353,-0.9750916,0.6445181
0,0.05494953,0.88935846,0.36549845,0.114507705
1,-0.35591757,0.70972824,0.15757066,-0.44277245
3,-0.06290681,0.12638843,0.09513013,-0.21976915
0,-0.14648266,0.62064517,0.14713186,0.22576576
6,0.48474753,0.0050975457,1.5884918,0.9569313
3,-0.51452416,-0.46455908,1.0970254,0.28234506
4,0.09944737,-0.3215707,-0.112447225,-0.24116857
4,0.41556168,-0.71719044,-0.33608353,-1.1081648
7,0.17965868,-0.32931912,-0.58450896,0.025933383
0,0.9109147,-0.6409084,0.01304467,-0.58969676
3,0.5198361,-0.56507313,-0.33087668,1.6801671
4,1.185752,0.044706997,1.0941725,-1.0973622
2,0.39821687,-0.21015348,0.14740285,0.008375328
5,-0.09427428,0.85237396,-0.6225565,0.16442344
4,-0.04403436,-1.0966911,-1.1318555,-1.1867255
3,-0.33129752,-0.01564464,0.7069032,-0.042301595
3,-0.7522849,0.016768325,1.2790754,-0.40748772
4,-0.18106836,0.6847466,0.60064125,0.8143894
5,0.6235992,0.5957864,-0.38556364,0.83226144
2,0.0011118203,1.1024864,-0.17723162,0.2230673
2,0.7741106,0.012603734,0.12263844,0.10829609
7,-0.753145,-1.2608294,-0.6744541,1.5319296
4,0.2947182,-0.087936774,0.29077715,-0.24859494
5,-0.33945578,-0.21210402,0.0075019337,-0.35281196
0,-0.44517154,0.43562183,0.00026270747,0.24037439
2,-0.83765066,1.1406856,-0.14526692,-0.044064246
6,-0.07539959,0.11571922,-0.7069494,0.07229068
1,1.0754151,2.6967683,-1.0427799,-1.6557554
7,-1.017564,0.724486,1.3611779,0.45531428
7,0.3499425,0.6520281,0.44512126,-0.71717966
3,0.44561672,0.05993609,-1.0324653,0.59161097
4,-0.45659685,0.36604387,0.089566916,0.6156868
7,-0.6665057,0.37352392,0.9843161,0.49574488
6,0.105857775,0.1641906,-0.009527158,0.5604691
2,1.6480092,-0.3347734,0.13227326,0.24905705
5,-0.11328197,0.24793187,-0.14822923,0.1858795
4,0.5211799,0.82129043,1.5055438,0.3087646
1,0.1381662,0.90592945,-0.062095642,-0.64567363
1,-0.4646377,0.080927506,0.2137766,0.09489328
2,0.5956726,0.1564895,0.029552672,0.20715827
3,0.5384809,-0.17184927,-0.94766515,0.8631665
4,0.56259555,0.6280828,1.2962253,-0.029836789
3,-0.37991676,0.20599645,0.46251938,-0.6383071
6,0.056126926,-0.043829717,-0.1797255,0.45009422
6,-0.096233904,0.23175672,-0.6504936,0.5408243
6,-0.026866578,-0.34895477,1.2874596,-0.9490884
2,0.051937904,-0.14303765,0.028692964,0.084942296
6,-0.062809676,-0.29598138,0.34743762,-1.1305007
6,-0.059914373,0.036668934,-0.5478746,-0.3572182
7,0.05663634,0.9763764,0.7862055,-0.7915176
5,-0.31879497,0.14116436,-0.18146035,-0.076868996
0,-0.4267418,0.5266965,0.21540816,0.26686797
2,-0.5764519,-0.7022226,-0.12921163,-0.211669
7,-0.25019056,0.05698598,0.36035088,0.22466335
4,0.14652708,0.6875096,0.94725347,0.33613747
0,-0.8196551,0.9679607,0.25442484,0.43975306
6,-0.107719906,0.37706053,-0.8893952,0.4279179
5,-0.7714287,0.46867257,-0.6402485,-0.59982103
2,0.8449478,-0.6300883,0.073865265,0.0492277
5,1.5243917,0.3186713,0.22676581,1.4235122
6,-0.5227491,-0.047514252,-1.3230947,-1.1208477
6,-0.5008617,0.40498194,-2.2630992,0.23318169
0,-0.1343753,0.39543724,0.120255,0.15334962
5,-2.1416485,0.15724936,-0.8406615,-1.9966614
2,-0.66242003,0.47562912,-0.087820865,-0.13172299
7,1.1729573,0.7868082,-0.12365126,-1.6091675
4,-0.25938573,-1.0934155,-1.6141493,-0.75875497
6,-0.22497624,0.4807014,-1.4744003,0.83197147
4,-1.3264297,0.87541866,-0.3703065,2.222164
0,1.0575689,0.48586917,0.40091833,-0.3508972
3,0.58012193,0.107683614,-1.2116517,0.39999148
2,-2.476006,0.2844146,-0.10130288,-0.2563441
6,0.0766713,0.616035,-1.398835,1.9351928
0,0.101934105,-1.5127534,-0.6904604,-0.2456946
0,0.63536566,0.27440095,0.31930903,-0.16690972
0,-0.76099116,-0.44305435,-0.34661067,0.20421681
1,0.9146195,0.054439697,-0.616322,0.23564287
5,-0.19981459,1.1620294,-1.0900587,0.047495537
6,-0.035393827,-0.27471918,0.5497734,-0.9769463
6,-0.16846618,-0.39998865,0.30164656,-1.2256906
5,-0.5068625,-0.48650143,0.20828038,-0.7577618
0,0.013682678,0.35205072,0.16636187,0.0007964894
0,0.016993295,-0.97845423,-0.3226517,-0.050661296
6,0.33083794,-0.14210504,1.3804244,0.1906507
3,0.10644525,0.080707274,-0.36388317,-0.12606776
2,0.11379808,1.2867473,-0.09821763,0.06396401
5,0.39836732,-0.46685016,0.62911457,0.11679832
7,-0.08678239,-0.76883864,-0.675484,0.46082553
4,0.64902395,-0.50901,0.0636086,-0.9120926
3,0.38112786,0.6186752,-1.4127126,-0.61921406
2,-0.030557858,-0.9517046,0.09559755,0.09273654
1,-0.0667224,0.74230564,-0.07665266,-0.3991535
7,0.06912032,0.25123346,0.23414865,-0.23829256
3,0.12806672,-0.14820522,-0.18414423,0.0333801
4,-0.75193006,0.8656053,0.13589448,1.8156722
1,-0.10371759,-1.7374156,0.1421952,1.2508346
5,-1.2034549,0.5841661,-0.7899182,-0.79727507
1,0.32839245,-0.18906748,-0.06625336,0.21532516
0,-0.1283518,0.40444517,0.15664321,0.11284601
1,-0.3356657,0.96980834,0.14134556,-0.7959041
6,0.074898906,0.016576938,0.016772352,-0.007430602
5,-1.3815923,-0.21377309,-0.21371993,-1.1947541
3,-0.9318051,0.023455061,1.8016857,-1.0545241
3,-0.42556298,0.18749699,0.68824965,-0.68678635
0,-1.054424,0.3307744,-0.040407144,0.3834831
2,-0.69991744,1.172896,-0.19372846,-0.020441307
3,0.111388996,0.2896292,-0.47625944,-0.4818258
5,0.100154,0.24634719,-0.15902066,0.1590791
3,-0.67228085,0.14756821,1.2920948,-0.89536035
0,1.3304673,0.03626805,0.27676013,-0.77147216
1,-0.6150881,0.49156696,0.47777367,-0.23123068
5,-0.92072326,0.95068085,-0.94109935,-0.6405212
3,-0.10826979,0.20697963,-0.33725664,-0.1713615
7,-0.7835945,1.0545143,1.5945457,0.0014455095
2,-0.46956956,1.8143119,-0.1954219,0.02586634
5,-0.14952081,0.13264485,-0.12280275,-0.14489307
7,-0.105755,0.0884077,0.23901173,0.1284638
5,-0.66276044,-0.17525095,-0.114487946,-0.53379536
0,-0.24367753,-0.91513073,-0.42322552,-0.044141088
5,1.5626935,-0.53317237,1.1593531,1.1849953
0,0.0065314174,-0.60109526,-0.36738396,-0.03146796
6,-0.24143383,-0.088233195,-0.25296825,-0.34977448
4,-0.8565881,0.14598638,-0.66346586,1.3533304
3,0.21779278,0.050476864,-0.29047984,-0.08866575
3,0.5963734,-0.20181832,-1.018775,0.7259704
3,-0.51003915,-0.65248317,1.7436233,0.7560872
3,0.27601826,0.15557691,-0.45285222,0.32705903
3,-0.81359434,-0.5894123,2.0103047,0.4290639
0,-0.49773118,-1.0458609,-0.5979546,0.10031449
0,1.1721472,1.196385,0.6253555,-0.3143827
6,-0.1983423,-0.16288534,0.052168004,-0.71704304
1,-0.33172992,1.6254007,0.25878447,-1.0838723
4,-1.0651,0.26064247,-0.80951256,1.3355811
6,0.21959595,0.081021875,0.30983466,0.5551184
7,-1.2308193,-0.47861972,0.3153172,1.5900594
0,-0.3541523,-0.83607435,-0.3425615,-0.06842902
2,0.2901191,-0.23858601,0.075045094,0.12484567
6,0.1376954,-0.23891509,0.8932678,-0.40122032
2,0.013635598,0.5416352,-0.17010139,-0.040395036
1,0.21703069,-0.2384994,-0.20107183,0.07375534
2,1.4459504,0.616431,-0.12973109,0.26947713
3,-0.14322513,0.061374985,0.086172864,-0.61965936
3,0.47915098,-0.4732877,-0.6182623,1.0157865
5,-0.37331486,-1.2121162,0.93277276,-0.6901753
0,-0.35803187,0.16833785,0.08199266,0.24804242
7,0.313889,0.33607608,0.110002354,-0.51913595
5,0.9970703,0.46473312,-0.10895561,0.80674183
1,0.38741106,-0.764184,-0.080398776,0.554724
3,0.17130208,-0.25318563,0.053021353,0.41182888
3,0.036901213,-0.49486563,0.52235806,0.88360333
6,0.45565525,0.19708112,0.40213606,1.6388922
3,0.39269024,-0.43874645,-0.23004419,1.1456686
0,-1.7747046,-0.31031865,-0.5021692,0.4518404
4,0.116950184,-0.028621163,0.0027044285,-0.35960802
1,-0.86355346,-1.5398624,0.8594902,0.9692764
4,-0.5076057,0.11334826,-0.32232288,0.7327978
6,-0.42239177,-0.29382885,-0.20984322,-1.6560479
3,-0.4898104,-0.21838842,1.151156,-0.14362556
1,-0.2721901,0.5349748,0.10988742,-0.28914988
4,0.010313071,-0.0014801249,-0.08931707,-0.069863774
3,-0.038932383,0.29275942,-0.32694137,-0.3756769
4,0.17171818,-0.6417211,-0.5458819,-0.51834273
6,0.013484184,-0.1225456,0.32849088,-0.45657226
4,-0.21497834,0.07806617,-0.07074015,0.30325928
0,0.11581117,0.0060722977,0.023953872,0.027499273
6,-0.41667724,-0.3482011,-0.10921723,-2.3360777
3,0.4096133,0.5545228,-0.95174176,-0.8043446
1,-0.4778223,1.4679798,0.123521075,-1.0350037
6,-0.30694816,0.077506736,-1.2052851,-1.064006
4,0.043425523,-0.44231126,-0.4803108,-0.34493458
6,0.50702107,0.2463519,0.46396607,1.9030392
4,0.19334517,-0.014946263,0.1987054,-0.29726756
3,0.7883757,0.534886,-1.7410302,-0.070143014
4,-0.2693973,0.13910583,0.0045652837,0.57154346
4,1.6320362,0.43281123,2.1066113,-1.1743903
1,-0.9598776,-0.18043984,0.7277483,0.0123723
6,0.020126477,0.044968385,0.13713428,0.44942704
3,-0.3707105,-0.09988974,1.0641639,-0.39560002
1,-0.10595708,-2.137853,0.26822388,1.5570672
1,-1.0093577,0.08828445,0.5368425,-0.2592203
2,1.4176606,-0.5245609,0.040847614,0.12070581
5,-0.38949832,-0.72782964,0.60797113,-0.69760877
1,0.90992844,1.8078213,-0.7258981,-1.0524487
7,-0.1674442,0.015190914,0.1923665,-0.030922353
5,0.29694813,0.6968023,-0.4745202,0.5303621
3,-0.77351063,-0.15096642,1.8200588,-0.5764163
7,1.4150159,-0.027183212,-1.0982604,-1.1874089
0,0.5922852,-1.0832205,-0.57482076,-0.40881974
2,0.3096166,-1.7358274,0.24400288,-0.008738391
0,1.4839678,-0.17072645,0.15318689,-0.6436716
3,-0.51110697,0.17330246,0.9801171,-0.68735087
0,-0.4645199,0.7524806,0.4113165,0.338062
2,-1.3561003,-0.02510294,-0.13615671,-0.09462831
4,-0.10904981,-0.52997947,-0.7810808,-0.26786396
3,0.49269444,-0.34476796,-0.66688627,1.1747718
0,-0.5144359,-0.28396657,-0.12486157,0.2226304
3,-0.5436069,0.1789934,0.7399665,-0.6020832
3,-0.355209,-0.11515477,0.9282215,-0.17697437
3,0.084168,0.5008641,-0.87890285,-1.0621265
4,-0.6626884,-1.073292,-1.8704555,-0.4025864
5,-0.46106496,0.31128353,-0.32390666,-0.46713746
3,0.18495679,-0.07852796,-0.36431146,0.83798456
1,-1.1520193,-0.06730561,0.8778015,-0.06869841
1,0.3420564,0.8992084,-0.41767108,-0.5740387
2,-1.2228917,0.6980408,-0.23473865,-0.21411456
0,-0.63123554,-0.9225597,-0.5503382,0.08749826
6,-0.18351209,-0.07472351,-0.19052997,-0.5896522
1,-0.79371876,1.0180038,0.349016,-0.756613
1,-0.47808602,-0.4683326,0.25350067,0.3620338
7,0.4499554,-0.31380683,-0.591734,-0.027379192
4,-0.33657303,0.21581751,-0.23310572,0.56154895
4,-0.09677601,0.66128767,0.22313505,0.869771
3,-0.7464925,-0.09814294,1.3676097,-0.2780137
2,0.14502111,0.5449904,-0.06466173,-0.010957725
2,1.1431373,0.61238164,-0.056936145,0.052814014
2,-0.8431991,0.35174966,-0.16448542,-0.033895634
2,-0.90590185,0.20359664,-0.035932798,-0.12968093
2,-1.1369473,0.40014604,-0.124554045,-0.14402258
6,0.1488871,0.0120388605,0.39533824,0.29857874
7,-0.6933073,0.104253575,0.5432421,0.6240714
1,0.20136014,-1.0400438,-0.14634041,0.51275784
7,0.07398018,-1.3069131,-1.1820412,0.85805523
3,-0.13073294,-0.08441459,0.07063599,0.040514637
2,0.41016608,-0.6512563,0.12889095,0.011861135
1,2.3653584,-0.2924818,-1.4454483,0.46114874
4,-0.44757864,-0.40370962,-1.0944152,0.08593186
3,0.12243607,0.2581514,-0.52724105,-0.1665481
7,-0.70147914,1.0680488,1.6701602,0.045248434
7,0.032122884,-0.42265716,-0.4658036,0.3954807
6,-0.19856675,-0.20338443,-0.33732283,-1.2640586
2,-0.116675824,-0.6437676,0.1268504,-0.16944538
7,0.096688144,-0.1414827,-0.15029287,-0.003590716
0,1.0968459,0.4970634,0.29586357,-0.38164493
3,0.16146101,-0.5218486,-0.12186788,1.3570606
0,0.5536654,-0.5300508,-0.2393164,-0.43526316
7,0.7428088,-0.57930213,-0.9661438,-0.14739138
2,-1.5223455,0.94009936,-0.19092716,-0.2079098
2,1.7506399,-0.68336606,0.3334474,0.3162482
4,0.2573846,-0.14322223,0.18377432,-0.28103933
7,-0.2485971,-0.60078496,-0.3576832,0.67614394
0,-1.2555234,-0.288765,-0.46876127,0.46634388
1,0.56086147,0.14528435,-0.3360811,-0.26375568
5,0.07560356,0.62575555,-0.28260845,0.32799572
3,-0.25273693,0.6084452,-0.14993216,-1.5052112
3,0.3268628,0.99084604,-1.5301325,-1.5363449
1,0.6389334,0.24912784,-0.37977234,-0.012223363
2,0.6830726,1.4339895,-0.1503579,0.091151536
2,-0.3805543,0.121965736,-0.074372515,-0.09627083
2,0.35770512,-0.3271249,0.048754945,-0.013086134
3,-0.31859326,0.042088997,0.33271563,-0.39022678
2,-0.13234076,0.5074217,-0.12138694,0.036511227
6,0.02534869,-0.34121555,1.1331446,-1.0525056
2,-0.011389792,-1.6393464,0.20009418,-0.034205638
0,0.84668833,0.907253,0.6029955,-0.1644643
5,0.22108553,-0.97892094,1.0071768,-0.14216869
4,0.21318862,-0.4310531,-0.24586679,-0.68503046
2,1.5084281,-0.8427879,0.3101058,0.040195428
2,-0.49155343,0.48872477,-0.20954531,0.023231097
4,0.48899215,-0.26839036,0.25303692,-0.8089885
3,-0.9473516,0.4268303,1.770444,-1.7759813
3,0.4132348,0.34513658,-0.83495563,-0.5649636
7,0.64836687,0.91251856,0.46727085,-1.1098607
6,0.06702804,-0.23536995,0.92204684,-0.7333719
0,0.24191588,1.8211783,0.96510446,0.22627479
5,-1.7463444,-0.19632694,-0.29053473,-1.7643679
6,0.123710595,-0.17624985,0.9133929,-0.3044371
0,-1.3232273,-1.7370423,-0.95431805,0.321824
0,-0.6758851,-1.1481827,-0.52201164,0.20410657
6,-0.2760337,0.08901001,-0.610058,-0.56868404
7,-0.4772995,-0.62760687,-0.15928966,0.8691134
7,0.34360453,-0.36530524,-0.59621966,-0.042174675
3,-0.038048834,0.5710624,-0.20622413,-1.4163194
6,-0.14868747,-0.20444316,0.005023949,-0.5696514
1,0.46753365,-0.64761287,-0.22412267,0.2904593
3,0.25396618,0.054815844,-0.56285405,0.14056323
2,-0.022869922,0.7320234,-0.034018427,-0.022402283
5,0.60996974,-0.4385245,0.57580775,0.46046987
1,-1.1863071,0.15807115,0.69056946,-0.17660628
1,-0.91465676,-0.54607886,0.5595866,0.3167827
1,1.1043108,-0.47828004,-0.59242123,0.21802513
2,-1.3962916,0.930803,-0.109153114,-0.14076401
1,0.9353029,0.052004825,-0.5288718,0.12530439
5,-0.71486944,-0.64796066,0.2568808,-0.86067706
1,-0.11635062,-1.5032963,0.09631116,1.0807912
6,0.31530777,0.011978586,0.76225495,0.7366902
4,-0.9802205,-0.6226892,-1.685578,0.4548656
7,-1.5030599,1.684468,2.6241763,0.39403164
2,0.42763165,0.49417245,-0.03926625,0.018359344
0,-1.1486105,0.88987124,0.27654088,0.7596271
2,-0.5729356,1.1413611,-0.29412362,-0.05399297
4,-0.577157,0.4843504,-0.22121674,1.0972047
3,0.34799406,-0.46341148,-0.33189213,1.1515632
1,-0.86386746,-0.32037878,0.5461779,0.2502614
6,-0.13280013,0.004312069,-0.4418757,-0.34630865
4,1.1411748,-0.5371317,0.40628392,-1.892042
4,0.89161146,-0.95947695,-0.2230627,-1.8122485
3,-0.4118423,-0.10353248,0.6718171,0.11040738
7,-1.1145799,0.34874877,1.0536138,0.7254834
0,0.8251075,0.4559861,0.31167847,-0.39316067
1,0.2999367,0.03002812,-0.18584377,0.031586353
7,0.8655464,0.7758829,0.20571713,-1.4358584
1,-0.15413615,1.4760782,0.046567924,-0.9173819
5,-0.19604833,0.13513327,-0.10301374,-0.15769465
0,0.7310442,-0.24581078,0.16333705,-0.28126317
2,0.22252856,0.8949319,-0.07068278,0.029109288
6,0.3200407,0.32938004,-0.68259305,1.8610659
4,0.034626454,0.028677806,0.16934535,-0.4024521
5,1.2615373,-0.0528164,0.38712576,0.8412782
2,0.4086302,0.78954875,-0.020511761,0.032901935
4,0.5110253,-0.17168677,0.3990848,-0.723233
4,1.0735483,-0.047520343,0.92265975,-1.2569994
7,0.2758188,0.15731771,-0.17172393,-0.23223072
4,0.627944,-0.15446332,0.4954225,-1.0212662
0,-0.26109457,-0.9850996,-0.36731082,-0.12731676
3,-0.23110832,0.072007135,0.33515567,-0.29117352
2,0.8531521,0.34853524,-0.032175884,0.12763673
6,0.7784661,-0.04597695,2.2791586,1.4305215
0,-0.908864,-0.27802977,-0.15499488,0.37381843
0,-0.1809442,0.3442009,0.0051908046,0.1380913
0,0.25456917,1.3075025,0.4905259,-0.04329054
5,0.52900416,-0.68019474,0.69395363,0.11570894
3,-0.48315,0.3547342,0.4457374,-1.2171111
4,0.24931137,0.21800645,0.39288503,-0.217453
3,0.3333734,0.063664645,-0.61096966,0.53736293
3,0.09470197,0.3354575,-0.41435456,-0.4940162
3,0.6376246,0.20569904,-1.405369,0.13253257
1,-1.0157236,-0.01878395,0.5447399,-0.0023475178
0,-1.5954013,-0.29010272,-0.38022923,0.58351374
6,0.05257584,0.31326613,-0.8753392,0.18214777
7,1.6477937,-0.68944037,-1.7784486,-1.0086695
4,0.30787602,0.27257347,0.8532349,-0.059160188
7,-0.47557047,0.35744792,0.61536735,0.2375032
0,-0.19013587,0.38514176,0.030539572,0.04579638
5,0.59936756,0.50138897,-0.061929084,0.69728374
7,0.21053283,0.44912907,0.27919558,-0.50817716
6,-0.022550192,-0.074382186,0.03060354,-0.22171775
0,0.49911395,0.26386574,0.09086714,-0.15680613
1,-0.48165044,0.20091219,0.35571724,-0.18793853
4,-1.1592448,-0.28694642,-1.2990533,0.984209
0,0.22680025,1.16108,0.5159859,0.12770186
6,-0.19589782,0.50772953,-2.0220633,0.8858774
2,0.13901535,-0.684552,-0.0024709925,0.015990984
2,-0.49548995,-0.36360162,-0.0014876314,-0.14197996
0,2.5711653,-1.4868215,-0.2878277,-1.3065717
4,1.0977645,0.35453779,1.5788711,-0.6797005
7,-1.2950884,-1.0577948,-0.13017926,2.0640252
6,-0.0686481,0.0012325272,-0.07411838,-0.47020417
4,-0.3365508,-1.2278048,-1.78002,-0.84458905
2,0.59365594,-0.5017861,0.05113289,0.10054672
1,0.22414334,0.37691057,-0.10607296,-0.19482647
2,-0.45245916,-0.33747005,0.116256095,-0.1401259
5,-0.32393834,0.6482326,-0.6377203,0.04230314
3,0.07412169,-0.08488296,-0.14047852,0.38344854
0,-0.22660168,-1.8600107,-0.89947045,-0.19206744
2,1.4380145,0.7620823,-0.16699298,0.2238665
4,-0.5057008,-0.05006087,-0.69815737,0.4760467
3,-0.54394567,-0.2635299,1.1667125,-0.007762393
6,0.14681724,-0.20106275,0.6023734,-0.4313923
3,0.11310876,0.24417156,-0.28410593,-0.58661544
0,-0.40879074,-0.6582962,-0.39219636,-0.03764345
4,0.057308555,0.09649351,0.12648842,-0.037220478
0,0.42828485,-0.7168291,-0.1716112,-0.286215
4,-0.64677376,-0.86094594,-1.7471781,-0.18194863
2,-0.8292784,-0.5035902,-0.08050426,-0.34823066
1,0.0036360174,-0.42023918,0.07510972,0.10061385
3,-0.07724326,0.26898152,0.075063206,-0.66921824
7,1.5903713,0.3950366,-0.86874455,-1.7897179
7,-0.9738832,-0.011941068,0.54495806,0.77262264
3,0.36754617,0.5336274,-1.4679404,-0.83438826
5,0.08957268,-0.93373966,0.8276815,-0.19460979
5,0.82477784,1.5699613,-1.0146648,1.2932005
7,-0.48507792,-0.8683683,-0.40357018,1.1154615
7,-0.5040965,-0.7349386,-0.3883385,0.7999255
1,1.2077919,0.18470046,-0.94362617,-0.009619776
6,0.058954034,-0.13346645,0.15530844,-0.14423054
5,-1.0608554,0.9012708,-1.0042542,-0.58032775
1,-0.58765686,0.85722804,0.32964417,-0.540704
6,0.06430411,-0.45084745,1.4554569,0.16571742
7,0.7519214,0.4022317,-0.31228322,-1.0622854
2,0.32477587,-1.7545297,0.177896,-0.07123373
3,-0.17776385,0.15494922,0.20325202,-0.66829365
0,0.56032115,1.0378445,0.51311624,-0.19634205
7,-1.1448503,0.18433686,1.0860274,1.018286
0,-0.30664706,-1.0660231,-0.42302242,-0.11546416
5,0.5865248,0.74052066,-0.55861956,0.72528464
6,0.31745538,-0.4924417,2.0076406,-0.21096352
0,-1.182557,0.74268365,0.1431663,0.74373484
1,0.99606556,0.44558084,-0.62905204,-0.34948277
4,0.5870336,-1.1810752,-0.7188233,-1.8301562
3,-0.29585272,-0.34574133,1.0661627,0.22021115
6,-0.3090517,0.52220637,-1.7862242,0.28386122
2,0.43391916,-0.963236,0.104353026,0.027495597
5,0.74297786,0.19515306,0.22245158,0.50079995
0,-0.8730797,1.8553505,0.72424763,0.7847978
7,0.92903185,-0.26946378,-0.8666433,-0.6292142
2,0.18727286,0.24190837,-0.15098004,-0.029436827
1,0.08972117,0.4875234,-0.035744715,-0.25876325
2,1.1148908,0.17488512,0.005791109,0.12484923
2,0.17745075,0.1418089,-0.024029111,0.041627653
7,-0.42367885,-1.700739,-1.3676661,1.7720644
5,0.32602966,-0.24605776,0.31816694,0.034449965
6,-0.33182555,-0.03726264,-0.5938188,-1.1840124
5,-0.9046795,0.68798566,-0.87983286,-0.5013206
4,-0.28945088,1.2060885,1.1123186,1.4369863
2,-1.1217802,-0.4967481,0.00010564551,0.023976833
4,1.1931243,0.17809089,1.1947461,-0.95640576
6,0.34344068,-0.5700723,2.0108998,-1.0039748
7,-0.5145737,-0.455348,-0.1309339,0.8037561
5,0.99910676,0.62347186,-0.14652544,0.9642652
2,-0.8675959,-1.6496189,0.23353961,-0.16531312
1,0.42786327,-0.2648429,-0.3484843,0.20339951
3,0.26930848,0.0030134805,-0.20755443,0.34262404
0,-0.10074093,-0.8255354,-0.449351,-0.1725535
7,-0.10544567,0.2751356,0.5502642,0.08363123
2,0.7792368,0.37887487,0.036057808,0.2715932
7,1.7468411,1.145488,-0.18622647,-2.5368502
7,0.28971598,-1.5893607,-1.6358562,0.8734348
2,-0.13376051,1.0666307,-0.12823027,-0.0531494
1,1.1529154,-0.13584115,-0.7215117,0.27026302
7,-0.12692678,1.0772548,1.1266094,-0.6060685
6,0.05227837,0.1389034,-0.33726338,0.65607566
3,-0.51623905,0.25227037,0.8860663,-0.7755161
0,-1.2071886,-0.93378055,-0.50866324,0.3174217
4,-0.7051339,0.28351775,-0.48073518,1.1470141
3,0.084605575,-0.15244082,-0.15824744,0.33798584
2,-0.3171521,-0.287301,-0.056892313,0.03643097
0,-0.044488735,-1.3578875,-0.5748158,-0.26135656
4,-0.16789639,-0.4819541,-0.64295614,-0.17416431
4,-0.70157725,0.43815193,-0.21939354,1.3565947
1,0.4805999,-1.3387283,-0.17746282,0.9653747
2,-1.3377126,0.6342423,-0.25780585,-0.19296205
3,0.15987913,0.2741628,-0.52253276,-0.17275223
4,-0.8703465,-0.0036860034,-0.72474843,1.06194
2,0.81393176,-0.39732736,0.056787442,0.12904727
7,-1.1622949,0.5691763,1.5226876,0.77539396
3,-0.327551,-0.44058,0.7243918,0.50134444
1,0.21723087,-0.5576242,-0.042167515,0.50915426
0,-0.95090175,1.3991903,0.52382714,0.6829137
4,0.3022092,1.0718999,1.4804611,0.5702981
3,-0.13520144,0.36217245,-0.39407983,-0.7708193
4,0.71661055,0.30546996,0.8431936,-0.55376387
4,0.26999074,-0.665979,-0.2776241,-1.1520522
4,-0.7502774,0.19338746,-0.54100484,1.1178725
2,0.22688271,0.8427728,-0.14259128,0.07153195
7,1.0889937,0.16119182,-0.5621809,-1.1458577
4,0.7239657,0.25619036,0.9834,-0.8022972
5,-1.1283258,0.21145044,-0.44405437,-0.8542162
0,-0.79696393,-0.877484,-0.538668,0.3626573
6,-0.016747735,-0.04793487,-0.28454927,-0.46744767
5,-0.34081808,-0.4194115,0.33150405,-0.32092607
7,1.4849427,0.6994393,-0.3081873,-1.979125
4,-0.2675666,-0.124617696,-0.3360201,0.1537942
2,-0.00788651,0.047391564,-0.03786095,0.08048062
0,0.48832354,-0.03368222,0.19309196,-0.22737783
7,0.1839917,-0.85766727,-0.8960105,0.51508516
3,-0.08922172,-0.20699614,0.45322227,0.32454485
0,-0.0044414923,0.03548262,0.029857974,-0.01452468
3,0.07862199,-0.26372853,0.13061482,0.8396349
5,-0.20880832,-0.0380491,-0.16534245,-0.17234775
6,0.019068176,0.002274856,0.3111663,-0.13781066
0,-0.3522359,0.54562294,0.14345218,0.2651832
0,-0.17752066,-1.6629857,-0.74418336,-0.2213816
2,2.2096999,-1.5342755,0.36148643,0.2182282
1,-0.417332,-0.36583653,0.27726611,0.30532494
6,-0.43841156,0.1913437,-1.6294256,-0.80531996
5,0.53735226,0.16109937,-0.08685626,0.60505253
1,0.5533443,-1.119869,-0.21964808,0.9063021
4,-0.10522579,-0.58425146,-0.60444033,-0.59249437
6,-0.15023394,0.45375147,-1.5903351,0.93652934
6,-0.007041909,0.23787104,-0.6298334,0.4045262
3,0.23049074,-0.38474688,-0.037275393,1.1253088
2,-0.17267947,0.122156344,-0.008230589,0.022414014
1,-0.63275653,-0.6094008,0.41665298,0.3778073
6,-0.13404329,-0.102037355,0.10103794,-1.0298666
4,-0.45394993,-0.36028838,-0.8431733,0.23898621
3,-0.077390134,-0.3244964,0.35476872,0.44518846
6,0.36159703,0.29929814,0.45947066,1.7148509
4,-0.46858844,-0.635015,-1.1500213,0.02698807
5,1.5007192,-0.28064576,0.74868095,1.3675998
5,-0.0197316,0.55562,-0.44603282,0.38309255
2,0.878315,-1.5890099,0.24757689,0.113737345
2,0.46527213,-0.12286111,0.0026792102,0.10478409
1,0.7309126,0.12401177,-0.4888739,-0.09309633
0,-1.6417533,0.804759,0.12308882,0.83230567
5,0.56523234,-0.21078046,0.32654366,0.37855873
4,-0.24709257,0.7002883,0.29651967,0.8560542
5,1.3990101,0.3972366,0.36298594,1.2718539
5,1.2768093,-0.4983464,1.054323,0.8904232
0,-1.2082999,0.29010984,-0.24451128,0.51840097
7,0.096323475,0.6861738,0.5117451,-0.59483284
3,0.16193819,-0.07832304,-0.011099598,0.47561747
5,1.0759156,0.3360586,0.05388829,1.0581154
1,-0.9498833,0.23925385,0.5738672,-0.42420322
4,-0.42662555,-0.16996236,-0.58775586,0.16497405
6,0.11199933,-0.46277443,1.7736729,-1.3223155
7,-0.6961186,0.4807039,0.911037,0.2718944
4,-1.145276,-0.5271172,-1.7685757,0.91719353
1,-0.68501115,0.9476446,0.15908223,-0.54107034
6,-0.18914574,-0.056019064,-0.14643705,-0.394228
7,-1.1742598,-0.037621744,0.70268726,1.1440551
2,-0.4391915,1.4436599,-0.29931614,0.05739912
3,0.88227123,0.58805,-2.0444343,-0.36698005
7,0.46921784,-0.5377661,-0.9024094,-0.14851595
3,0.7112956,0.38577157,-1.7449183,-0.08489931
7,0.54633415,1.1451032,0.6296852,-1.2024149
0,-0.15434502,-0.8559838,-0.48051137,0.06147652
6,-0.28630587,-0.20719078,-0.61093175,-1.5708927
0,1.8822094,-0.1979402,0.30240342,-0.97551095
1,-1.4996604,0.31206638,0.9946365,-0.23271345
0,-0.5460568,1.9879723,0.7000783,0.7240984
4,0.09886782,-0.51589143,-0.6674352,-0.57829136
7,0.17986257,-0.8457822,-0.8793456,0.4418292
5,0.66690785,0.19720107,-0.09311168,0.673437
1,-1.1247613,-0.81447977,0.77366954,0.51208323
3,0.00040625036,0.0016786978,0.1427821,-0.23978928
6,-0.26513112,-0.06876851,-0.9461711,-0.8246601
5,0.9487648,-1.4287226,1.4291543,0.35930914
2,-0.55922425,-0.64964753,0.05047395,-0.10646296
5,0.94711643,-0.032842234,0.4084315,0.8026763
2,-0.116476834,0.22636163,0.032649353,0.11079121
5,0.84865177,-0.39056742,0.7631168,0.7490303
7,-0.022471933,0.07218014,0.23680896,-0.055622786
4,0.24587074,-1.1608541,-1.0263722,-1.38565
0,-0.41656387,1.2412449,0.54720473,0.48832202
7,-0.33413792,-0.47564134,-0.29829764,0.50897217
4,-0.36944517,-0.9840365,-1.6856303,-0.6814071
1,0.15237446,-0.80400264,-0.06005858,0.56835043
5,0.7972468,-0.767087,0.897216,0.25417963
6,0.115002185,-0.27513224,0.7954909,-0.0882338
7,0.8597228,-0.01693225,-0.708604,-0.8870314
0,0.87391895,-0.10783073,0.1832085,-0.27682257
7,0.1292219,0.38986608,0.20268582,-0.37829468
2,0.21586919,-0.3343433,0.034696568,-0.014421751
6,-0.2572555,-0.040829863,-0.9410866,-0.83506835
3,-0.24366032,0.18397553,0.27179873,-0.56779706
4,0.36718723,-1.034285,-0.80333555,-1.5037934
2,-0.2643246,0.5586294,-0.2309097,-0.1833979
0,-1.0169816,1.5670711,0.39441782,0.69663113
4,0.7626475,-1.2362385,-0.60083455,-1.9818224
4,0.7714472,-0.02599585,0.7083928,-1.0544702
3,0.002885215,-0.012238074,0.01878981,0.008988276
0,1.8095223,0.74199957,0.65986276,-0.77916783
1,-1.3379833,-1.1758379,0.99487,0.70503396
5,-0.9365434,0.01901348,-0.45114684,-0.7474259
7,1.0719457,0.6602707,-0.16596176,-1.6441379
2,2.0024383,0.5363479,0.10157207,0.18146884
5,-0.089927524,-0.48699397,0.42870513,-0.31498754
1,0.6927595,-0.5150447,-0.45931584,0.3813021
6,0.29861513,-0.018601503,0.73462224,0.35499856
6,-0.10446467,-0.3714523,0.66742,-1.4295613
5,-0.04847952,-0.42385697,0.41477022,-0.09603656
5,-0.3828809,1.0249573,-1.0616022,-0.07915568
4,0.082719214,-0.38211417,-0.2737543,-0.251071
0,0.21466811,-0.40189776,-0.20831606,-0.23497654
1,-0.6909304,-0.21961133,0.61521506,0.161006
5,0.7409755,-0.09280716,0.5992653,0.5207952
3,-0.120167114,-0.36749208,0.7805034,0.50682575
2,0.75315183,-1.5193378,0.29525915,-0.108080015
6,0.06578939,0.48298913,-0.72898686,1.3242172
1,-1.3069824,1.938161,0.78661644,-1.4052659
3,-0.062616915,0.7882825,-0.6689049,-1.640847
6,-0.010191888,-0.0475503,0.36007443,0.01549028
1,0.54973924,-0.44297445,-0.15547714,0.20111671
5,-0.1971065,-1.2144383,0.8894081,-0.44193983
3,-0.14403445,-0.12893799,0.2931983,-0.02899978
2,0.55710167,0.2622998,-0.029382667,0.11061173
3,-0.39520508,0.5466995,0.14580908,-1.1734732
2,-0.29282477,1.6179019,-0.28324568,0.10978499
7,-0.06772727,-2.165028,-1.9833465,1.5352849
7,0.04394689,0.024690185,-0.060241114,-0.26268837
6,-0.11985488,-0.17996821,-0.16400406,-0.64903545
1,0.00016794354,0.35790902,-0.031782985,-0.38927352
2,-0.41231397,-0.4003342,-0.03643671,-0.033296164
0,0.5273231,0.10261437,0.24210978,-0.3125217
7,0.9775335,-0.33075896,-1.1009256,-0.57244694
2,-0.2348246,-0.39866346,-0.028849386,-0.10449971
6,0.23612922,-0.4786393,1.437564,-0.73077524
2,-2.0827882,-0.0626272,-0.025702957,-0.3079913
6,-0.11172819,-0.14836082,-0.20524305,-0.42884216
2,0.5607121,-0.6360798,0.08382201,0.05162598
6,-0.1322676,-0.41934288,1.1360209,-1.1017017
4,-0.028708216,-0.3110098,-0.5616422,-0.29890835
1,-1.7833848,0.77466697,1.4187633,-0.5401855
5,-0.24545304,-0.49809915,0.49183822,-0.32251775
1,-0.4511455,-0.67629504,0.32332528,0.32653958
5,-0.2909613,1.202853,-1.0947554,0.1744348
7,-0.49225852,1.1311127,1.5454227,-0.16672696
0,-0.86767155,0.65495926,0.07419558,0.59663725
6,-0.25868487,-0.10552119,-0.7556582,-0.93131113
2,1.5715524,0.0020243526,0.12982345,0.29589695
4,0.31291187,0.68931776,0.86091083,0.3680111
4,0.60103303,0.37844625,1.0436317,-0.3921634
0,2.0589542,0.0055675507,0.4245426,-0.9926332
2,-1.5046446,-0.30540842,-0.088697195,-0.44182044
2,2.9656656,1.509954,-0.16240466,0.4374786
6,-0.74233276,0.12300402,-2.4439404,-1.362746
1,-0.47717947,0.6815707,0.18298672,-0.44091964
2,0.24755101,0.43258214,0.049323447,0.08556403
6,-0.12208287,0.60731965,-1.6193392,1.629339
6,-0.066476546,-0.41843638,0.84790945,-1.2696867
2,0.114588335,-1.456949,0.15739213,0.078376874
3,0.40649232,0.13632119,-0.7211286,-0.13045983
0,-0.5642876,0.13623443,-0.014212012,0.2114161
2,0.69195867,-0.056700863,0.1760517,0.11213009
1,-1.0080541,1.0171291,0.5907686,-0.6281444
0,1.9325616,0.20976749,0.4616581,-0.9063811
7,0.46529955,0.2973743,0.007906173,-0.6804432
3,0.023315035,0.49821472,-0.42741546,-1.135427
7,-0.6674636,-0.35308063,0.14490332,0.98500687
4,-0.00057009235,0.32354867,0.2768914,0.24233338
2,1.5808064,-1.3536514,0.3136987,0.14505912
7,-0.78880924,0.51429844,0.96101916,0.3909148
5,0.054340404,-0.70537823,0.58743566,-0.2665223
0,-0.86561626,-0.56217414,-0.35002145,0.10998683
0,0.64414155,-1.1005719,-0.42124233,-0.51867265
4,-0.16283762,0.11465772,-0.21248317,0.1366634
3,-0.7898952,-0.22698809,1.634608,-0.07713257
0,1.3288198,0.031359054,0.017541632,-0.5612817
5,0.82690465,0.042358145,0.31505868,0.7020404
5,0.4842421,0.8834104,-0.5712133,0.74385583
1,0.916356,-0.40812293,-0.46991596,0.39610264
3,-0.06058385,-0.44787702,0.43321732,0.725835
0,0.71900004,0.16890654,0.1880841,-0.3530958
6,0.47333127,-0.10356066,1.4938998,1.1587977
7,-1.192857,-0.3596705,0.48786047,1.6093903
3,-0.6952879,0.008674994,1.6797515,-0.6362317
5,0.83835125,0.060679644,0.18491085,0.7386511
7,1.2600298,0.08006245,-0.78094846,-1.2815033
3,-0.3887486,-0.40538156,1.061631,0.18327627
5,0.48154467,-0.0601391,0.28483844,0.14411828
1,0.18876013,0.83599555,-0.14873941,-0.5681706
1,0.21177672,-0.06935334,-0.13471243,-0.011875233
5,-0.13166708,-0.41805595,0.1549961,-0.33940262
4,0.47384387,0.28769407,0.7608774,-0.24331881
0,0.5545603,0.58413243,0.45852488,-0.14872786
1,-0.17514543,-0.6472993,0.14568974,0.4887192
6,0.25211027,0.21886793,0.39917618,0.7945454
5,-0.24434851,-0.0045836046,-0.2156105,-0.10689221
3,-0.30642003,-0.28841135,0.8890725,0.10847683
0,0.95216215,0.33338556,0.3671594,-0.37372962
2,0.333086,-2.2628224,0.28435016,-0.050476793
5,1.4650178,0.25398034,0.34332588,1.3875993
6,-0.19729105,-0.22562934,0.08692863,-1.057469
7,0.79707736,0.8643731,0.2032245,-1.3796157
3,0.4142672,0.5242075,-1.0933983,-0.5347384
5,-0.069554,-0.26722693,0.35651696,-0.11487205
2,-2.0090313,0.2594664,-0.17285052,-0.4058184
0,1.3932931,0.92059827,0.7024864,-0.43124193
0,-1.3843756,-1.5589261,-0.953334,0.39746174
4,0.07284403,-0.7477226,-0.71797335,-0.559526
4,0.22722337,-0.542976,-0.41384795,-0.6347802
5,0.9084627,-0.81767553,1.0245165,0.56707066
2,1.578021,0.52765906,-0.0044789007,0.32602346
0,-0.17048407,-0.4419868,-0.20721132,0.16759092
0,-1.3365548,-0.52954507,-0.59008193,0.4794054
1,1.4406362,0.54807156,-1.0077323,-0.24401142
4,-0.14806849,0.14362007,-0.18766876,0.43538594
7,-0.35786223,-0.3094955,-0.022317132,0.794466
0,0.5044456,-0.43362328,-0.058409188,-0.30885297
2,-1.2317117,-1.2886925,0.10819245,-0.19347581
0,-0.7094593,-0.7939886,-0.547115,0.18895009
3,0.15625593,-0.006544508,-0.390478,0.011762992
2,-0.31987184,-0.22093482,0.07622083,-0.011485502
1,0.14814347,-1.1858827,-0.042682275,0.7762377
5,-0.58901894,0.55798125,-0.7177088,-0.35615894
0,-0.17924222,0.15700403,-0.12458355,-0.003321737
1,0.5457998,-0.3481174,-0.30250186,0.43119454
2,0.23064047,1.7299912,-0.27472576,0.09480025
0,-0.43332443,-1.2316482,-0.7542044,-0.029531527
3,0.5790514,-0.058997154,-1.1124333,0.5471108
6,0.0016587153,0.17336856,-0.11130279,0.6736919
7,0.13427304,-0.3859443,-0.8017987,-0.1427531
3,-0.2353815,-0.267066,0.48138434,0.12899801
2,-1.4287567,-1.1466247,0.03982366,-0.27969685
4,0.03172361,0.115840405,0.27459812,0.12832192
2,1.8872375,-1.0624427,0.34556878,0.16484195
3,-0.59021765,0.21280031,1.0156249,-1.0827262
2,0.4151889,0.29927695,0.10845307,0.12424286
5,0.32677016,1.0201397,-0.5711026,0.47912294
5,0.32541728,-1.1686757,1.1721661,-0.091739744
0,-1.4638983,0.03552236,-0.38941118,0.58535326
4,0.15108238,0.25854817,0.2750446,0.116375946
7,-0.14562823,-1.2141218,-1.1782911,1.2056386
7,-0.18905601,-0.28999254,0.0031312108,0.28010806
6,-0.41387016,0.107985735,-1.0674964,-0.30254793
7,0.7785597,0.843539,0.18081017,-1.1024498
4,-1.2811891,0.19349164,-0.848672,1.632787
3,-0.6720724,0.1769602,0.667493,-0.784523
0,0.02564498,-0.14383449,-0.06142969,-0.05355206
4,-0.6060587,0.52378464,-0.053577013,1.0742725
4,0.26946113,0.121905506,0.44775525,-0.1444965
5,-0.24259876,0.2383486,-0.2324389,-0.18590078
5,-0.75125504,1.1644135,-1.1704798,-0.06771354
6,0.41232142,0.23376024,1.0424219,1.4005406
4,0.2994238,0.23303619,0.6923859,-0.12328979
1,1.1926987,0.54018617,-0.8178878,-0.43917543
1,0.1407947,0.6043661,-0.0721976,-0.31831297
3,-0.017618611,0.08163449,-0.061643276,-0.3085001
7,-1.0937735,0.41283378,1.3044927,0.7700017
1,-0.1286966,-0.22522537,0.068701856,0.18943697
4,-0.0044730417,0.1534853,0.115126275,-0.003799051
0,-1.3687673,-1.474061,-0.85500354,0.36640802
7,-0.24773832,-0.06145847,0.05016124,0.16412124
2,-1.6232852,0.9014077,-0.19346888,-0.1498492
5,0.0015779138,-0.23717967,-0.006282985,-0.20986782
4,0.69119674,-0.3494068,0.29532638,-1.2056633
0,-0.12438421,1.2394527,0.5125189,0.26535323
5,-0.4115383,-0.28066078,0.11048713,-0.55116343
6,-0.47505957,0.39766,-2.0150833,0.46861258
3,0.5076625,0.21168631,-0.82614315,-0.02864749
2,-1.0571729,2.0452135,-0.41971523,-0.08781829
7,0.61114806,-0.94007194,-1.1623956,-0.04257299
5,-0.5470653,-0.30061746,0.18829507,-0.4680187
3,0.35852674,0.27579966,-0.7725469,-0.21471217
3,0.9441911,-0.4904318,-1.4952772,1.8129644
0,-0.8493364,-0.17324865,-0.21945089,0.30057985
7,0.13019332,0.857325,0.8017316,-0.7803987
1,0.30246797,0.59266114,-0.21512233,-0.36737576
4,-0.3521549,0.11302475,-0.18594733,0.65693337
3,0.2395201,0.092342995,-0.37505102,-0.08274855
4,0.741438,0.67907447,1.5347503,-0.31670403
2,-1.238198,-0.21218117,-0.032263957,-0.116352506
3,-0.033520557,0.55704695,-0.76480436,-1.0075257
6,0.14997487,-0.57030225,1.7525532,-1.1441724
3,0.01870998,0.32350877,-0.051916555,-0.32637292
6,0.29767072,0.046861626,0.5593286,1.3209001
6,0.21866816,-0.07375388,1.0382148,0.21312873
3,-0.21309023,-0.30160907,0.56536454,0.6856621
4,0.3213872,-0.021485113,0.2602746,-0.48005882
7,0.57225066,0.62436754,0.030238777,-1.0670774
4,-0.137627,-0.21218807,-0.2688877,-0.041772936
1,0.53292876,0.05582816,-0.43990156,0.024983812
6,-0.28684065,0.21003526,-0.91456735,-0.10806007
4,0.55477357,-0.13693824,0.47323245,-0.821772
4,0.64459753,-0.64842767,-0.13901879,-1.2397691
4,0.32065284,0.743497,1.0750241,0.37607843
7,0.21869752,-0.35537803,-0.6392772,0.13344502
5,-0.20088074,0.14721668,-0.21822482,-0.14036494
4,0.19296566,0.11744554,0.31809434,-0.06185884
6,0.17353314,0.0145299025,0.7855931,0.48216116
7,-0.48128644,-0.52099484,-0.021143109,0.88808876
0,-0.67805505,0.72164583,0.1406731,0.45249298
4,1.1871145,0.17727798,1.4984511,-1.3347603
5,0.6401234,0.63957554,-0.39779884,0.8097632
1,-1.6693809,-0.27247608,1.1568954,0.1491487
2,-0.073761106,-0.503134,0.0063566677,-0.06381576
2,-0.99707353,1.6409564,-0.17273375,-0.11559309
1,2.1131234,-0.0063391905,-1.4615897,0.052228473
7,-0.14160994,-0.23465312,-0.005267866,0.38879263
5,0.03893522,0.12634908,-0.124019034,0.05674076
3,-0.60080445,-0.23383456,1.5005904,-0.4722233
5,-1.643455,-0.6546781,-0.022796541,-1.6091684
4,0.2731098,-0.83467746,-0.7624052,-1.1071895
4,-0.69418323,0.04359957,-0.54097486,0.86995965
0,-1.0244489,0.24755678,-0.11218452,0.42499864
6,-0.05983636,0.52897865,-1.5639894,1.6971191
3,0.21591131,0.16373457,-0.5108457,-0.065763526
5,-1.2001395,0.81490225,-0.9169232,-0.7600702
2,-0.42921102,-0.11889822,0.0033768178,-0.10260318
3,0.18714048,-0.5655977,0.23016909,1.5162997
6,-0.14255273,0.080497876,-1.1128964,-0.2721584
7,-0.23683062,0.2802486,0.2794696,0.014064593
4,-0.5008489,-0.29695648,-0.81571454,0.2380141
5,1.1622696,0.5179307,-0.24386011,1.1720096
0,0.70454955,0.54280657,0.36875847,-0.24953601
2,-0.09906731,-0.52732,0.1417343,-0.02142806
2,1.151387,0.7178371,-0.05109863,0.15336661
1,-0.27622238,0.38389745,0.2197115,-0.30958787
2,0.7037859,-0.16174772,0.059843525,0.022818781
6,0.42732766,0.8342873,-0.5017489,3.3095713
2,0.5904973,1.5084901,-0.26314366,0.13812608
0,0.7496656,-1.2144661,-0.3556605,-0.6149454
1,1.1823701,0.70719564,-0.95852023,-0.35506257
7,-0.5045478,-0.17959043,0.26644853,0.7216237
3,0.2981144,-0.45956022,-0.059449695,0.8271042
1,-0.025819577,0.14673865,-0.055280734,-0.216556
2,-0.8474061,0.5879421,0.09475369,0.049728833
1,0.954587,0.21889858,-0.6555525,-0.14597526
5,-1.2569618,1.1066331,-1.3796898,-0.9606216
3,-0.23092291,-0.79296184,0.8915782,1.4165612
3,-0.34384045,0.45277077,0.34648344,-1.1444379
2,1.7110372,-0.2119559,0.16719398,0.31264767
2,-1.0633045,-1.5760881,0.07526869,-0.27564478
3,-0.17236775,-0.10246974,0.10863453,0.3933655
2,-1.1022031,-2.276619,0.13283949,-0.35883713
0,0.57802206,0.4962963,0.38348585,-0.06838174
3,0.38463813,0.31683713,-1.0797694,-0.41690037
4,0.081013,-0.1270011,-0.092648074,-0.40906733
5,-0.3615263,0.03791194,-0.066280685,-0.40165675
2,0.116427675,1.3070205,-0.077075385,0.021076597
0,-2.2118642,-0.18979774,-0.32549694,0.9281745
1,-0.5977463,0.26402408,0.4929331,-0.20959724
7,-0.1642685,0.42149374,0.4896658,-0.18463407
1,0.118993156,-2.016486,0.083027676,1.4769578
2,-0.4293934,-0.93981826,-0.01693467,-0.0724805
6,0.088727795,0.28596392,-0.4390632,0.8908206
7,-0.15080312,0.37780136,0.4162699,-0.40275216
7,-0.4196177,-0.6222411,-0.31585214,0.99729174
4,-0.37046912,0.29937568,0.13680731,0.5694016
4,-0.52553886,-0.091654375,-0.7037221,0.5655607
6,-0.27970815,0.011312329,-0.9550648,-0.7293109
3,0.079941936,-0.2265898,0.3223652,0.4493601
2,0.20336351,-0.13377579,-0.012511335,0.07053515
0,0.9004704,0.8104596,0.28368807,-0.324821
0,-0.44039482,1.6862476,0.6333817,0.48005745
4,0.07996362,0.28249115,0.8043631,0.09978374
1,-0.36619446,0.88648015,0.19455539,-0.89064246
1,1.4614834,1.3872501,-1.0231739,-0.7729785
3,-0.36764365,-0.11174677,1.0148796,-0.19710718
5,0.91442364,0.5302005,-0.16278973,0.78637064
4,-0.29418766,0.492695,0.067762956,0.6236539
4,-0.16435128,-0.075967535,-0.20340604,0.2423111
5,0.45185518,-0.26117262,0.2583105,0.25657773
0,0.8310363,0.29322112,0.3309778,-0.31952894
0,-1.2686546,0.43248767,0.0059744148,0.71168697
4,0.1417849,0.44140148,0.6476699,0.008661151
5,-0.4242246,0.15169735,-0.32009003,-0.28466463
3,0.3803305,-0.32517317,-0.383471,1.0740509
5,0.085641176,0.97696906,-0.73531675,0.4193586
0,-1.1113403,1.1509178,0.2626979,0.83038384
7,-0.19432211,0.2896887,0.5305422,-0.054606482
1,1.1158541,1.6197178,-1.0356777,-1.0767394
4,-0.2854396,-0.6207541,-0.99486184,-0.2688296
3,0.32629675,-0.66815454,0.05964333,1.373645
0,-0.015000667,0.33221424,0.27458906,0.1270655
1,0.98781824,0.042848423,-0.8399877,0.25572863
5,-0.6682781,-0.25632307,-0.054723613,-0.5425346
6,-0.16202334,0.12406343,-1.2655001,-0.32430536
0,1.2272073,-0.31942573,0.30132574,-0.46986896
5,-0.84046996,-0.050986663,-0.38559294,-0.6853971
7,0.12970057,-0.07116726,-0.17868425,-0.13561329
3,1.4022208,0.10415537,-2.9182925,1.0180517
2,-0.7836161,-0.365256,0.05251854,-0.090787664
7,0.02704909,0.6289084,0.69975734,-0.4669973
0,-0.1234912,0.89424103,0.4933171,0.13338019
5,-0.26155108,0.9075476,-0.7818251,-0.07083522
2,0.34719017,-0.3174743,0.09928821,0.13246402
1,-0.70422363,1.2092364,0.5086898,-0.81862295
5,-0.6584639,1.1367288,-1.0503831,-0.25306487
7,-1.2922689,1.1858643,2.0773215,0.5184756
2,-0.7300824,0.024368584,-0.06496333,-0.15971139
6,0.4834398,-0.091735974,1.7844166,0.88396853
5,1.3243011,-0.61068827,1.0190257,0.91477966
7,0.03714952,-0.2077179,-0.2820981,0.15467809
3,-0.24068025,0.068596125,0.32517356,-0.46083698
5,0.25344306,1.93469,-1.6027645,0.7716479
0,-0.3947458,-0.8118274,-0.4770528,0.009438597
4,0.59971404,-0.2113102,0.51390064,-0.7504744
5,-0.012837373,-0.36083516,0.35701624,-0.081822835
3,0.25325412,-0.38530523,0.051899344,1.0473453
1,1.1442341,-0.79690164,-0.820666,0.6130612
5,0.69383883,-0.47195363,0.69604045,0.56518495
2,0.7420562,2.352864,-0.24302006,0.12460734
3,0.049033083,0.26645434,-0.47757325,-0.42011693
7,0.84363234,-0.20476654,-0.78604054,-0.55892277
0,-0.10494755,1.4313548,0.6688649,0.15565786
6,0.055796243,0.38670215,-0.55000675,1.2785599
4,0.8755988,-0.0136421025,0.79759383,-0.9246882
3,-0.07724148,1.1089416,-0.77435315,-2.1685226
7,-0.3246377,0.66319215,0.7468599,-0.23067972
1,-0.040607005,-0.31685147,0.15866631,0.27783078
6,0.08614636,-0.048517562,-0.15255779,0.25975564
3,-0.16916956,-0.20867702,0.46504858,0.41441005
2,0.9081847,0.56436056,0.05938334,0.23800203
2,-1.7076517,-1.0609546,0.07302386,-0.25944605
2,-1.6596903,0.15548787,-0.1938324,-0.055823937
2,-0.5246401,-0.8443935,0.10014692,-0.086810715
4,0.80004764,0.0107650235,0.8114382,-0.8874405
3,-0.18042567,-0.30638635,0.674834,0.47966474
1,0.29668963,0.13937643,-0.19259568,-0.2491177
2,-0.074644074,-1.1855795,0.20504865,0.011075944
1,0.8213674,-0.5928989,-0.5186049,0.4071536
2,0.49125203,-0.49208003,0.02665842,0.12162471
3,0.008281717,0.57586527,-0.43610564,-0.9991416
0,2.012089,2.663948,1.6096318,-0.43037674
5,-0.1399691,-1.4326048,1.2280142,-0.5378058
0,-0.96519727,-0.43008918,-0.33585232,0.2868792
4,-1.0980916,0.6969041,-0.3265356,1.8702952
0,0.8832216,-0.33404922,-0.009537365,-0.41751456
6,-0.3226026,0.22216946,-1.240697,-0.14815892
5,0.122924305,0.38431183,-0.26403567,0.18813214
5,0.047442093,-0.85248107,0.7784243,-0.21365966
0,-0.20825751,0.34278107,0.12607658,0.1625855
7,0.108036354,1.5860296,1.5646614,-1.2592947
1,0.106554255,0.39601105,-0.22227329,-0.22405954
2,-0.68800616,0.6011288,0.040132836,-0.035768315
0,1.1313412,-0.32672524,0.10850188,-0.5370488
2,1.5832781,-0.038272873,0.048795596,0.3510186
0,-0.31224728,-1.0580401,-0.47668585,-0.112553805
0,-1.3952144,-0.45888898,-0.53471583,0.41021988
1,-0.2719573,-0.62316155,0.16519976,0.41833144
2,-0.044391233,-0.1881431,-0.021971323,0.026033651
4,0.07439316,-0.31577688,-0.48515198,-0.31307116
4,0.8455936,0.55952394,1.4853376,-0.4305856
4,0.43770176,-0.6392261,-0.28767326,-1.1209975
5,1.5497829,-0.9933799,1.4277337,1.1309805
7,-0.019812964,-1.0277886,-0.9563639,0.9625543
6,0.412915,-0.153342,1.105457,0.45273554
0,0.020478774,1.3543307,0.6289507,0.24050671
4,0.09731452,0.15667735,0.4973942,0.07193224
5,-0.010064021,-1.8501287,1.6150217,-0.5936684
4,-0.40111595,-0.3142263,-0.69460034,0.15837869
4,-0.1760535,0.80991673,0.9091192,0.8678233
6,-0.19359845,-0.42245984,0.49792907,-1.2365726
6,0.303162,-0.24204503,1.6609505,0.21090543
5,-1.8752015,-0.0031213332,-0.43826416,-1.5874097
2,-0.33577332,-0.34507978,0.16054827,0.043943673
5,0.8334997,0.636196,-0.34989983,0.80656415
7,0.71758485,-0.28680697,-0.5781957,-0.55628836
1,-0.5640484,1.0373929,0.29375994,-0.68018514
6,0.062062494,-0.29429337,0.69573104,-0.9569759
0,0.3177808,0.24460343,0.21410525,-0.014675081
4,0.211461,-0.09151145,0.18618943,-0.24505907
4,-0.31038517,-0.15760827,-0.4877347,0.18475312
1,0.80413157,0.35791266,-0.6063149,-0.0730356
4,0.17113017,0.26579642,0.39486894,-0.005211346
3,0.15216976,-0.37453285,-0.086004555,0.7183676
3,0.04151705,0.25205827,-0.606609,-0.31558216
1,0.2472292,0.9642705,-0.2559705,-0.60074353
4,-0.25568935,0.22868252,-0.14442511,0.59736615
6,0.068761975,0.008148033,-0.14125147,-0.08371329
6,-0.6680032,0.503687,-3.4321728,-0.2352786
3,0.17475931,-0.27433035,-0.21236013,0.78621423
6,-0.19319862,0.09285371,-0.30319428,0.01183749
0,1.0911655,-1.399454,-0.24988572,-0.8039465
7,-0.14937331,0.10248171,0.24902129,0.13140872
1,-0.61610144,-0.0651072,0.27969515,-0.049376123
3,-0.14893758,-0.34235066,0.6294572,0.6794045
6,0.15026082,-0.033667568,0.19105661,0.1862148
7,0.54778016,-0.553838,-0.9939214,-0.0034664571
0,0.81648064,-0.9124579,-0.17409435,-0.37752566
1,-0.861743,0.3697088,0.5146624,-0.33725786
0,-0.6642652,-1.3050497,-0.6858776,0.048122983
2,-1.1613483,-0.2851279,-0.050991762,-0.19404922
6,-0.19189869,-0.25249624,0.3413073,-1.5827883
0,0.380391,-1.5468335,-0.43269825,-0.504869
1,-1.8923366,0.51949704,1.3379385,-0.38755292
7,0.42268902,0.25799984,-0.12321143,-0.6222336
3,-0.09410207,0.012344107,-0.103772715,-0.2902202
0,0.8854613,-0.6161097,0.01724562,-0.49632725
3,0.8641135,-0.019571798,-1.8067589,0.7226535
5,-0.38421893,1.2427027,-1.2119625,-0.04710768
7,0.1369007,2.1381183,2.0192719,-1.635067
1,-0.08085397,-0.9114771,0.086074956,0.6371275
4,0.4159522,0.69597334,0.9561384,0.28302658
3,-0.73391813,-0.7908411,2.082579,0.79469514
0,1.1552134,-2.049383,-0.81353235,-0.9301934
7,-1.0043639,-0.019234732,0.6891156,1.0094258
0,-0.65479916,-0.47607377,-0.35962522,0.21817198
2,-0.0077735335,-0.2479574,0.035313845,-0.018672103
2,-0.6090154,-0.43051344,0.17967194,-0.14289832
0,0.29462993,0.21010949,0.010523684,0.017265923
2,-0.4098844,-1.1676227,0.077221364,-0.13168854
3,-0.018364206,0.4276151,-0.4573937,-0.9241979
3,-0.30659327,-0.35373634,0.93544424,0.3855267
5,0.6777763,-0.98982614,0.9407595,0.34350246
5,-0.058049966,0.1671688,-0.2751791,0.0655815
1,-0.054344803,-0.85574317,0.12008917,0.48966205
6,0.19154279,-0.12862551,0.8127297,-0.08659476
5,-0.62396646,0.39190882,-0.6040486,-0.1941421
3,0.02855287,-0.47123247,0.41012812,0.6508371
5,0.26830217,0.24932426,-0.26221,0.5161722
7,0.43773073,-0.4893881,-0.97231597,-0.074550726
7,0.88776726,0.16556057,-0.43628886,-0.88957536
4,1.067425,0.92290825,2.1561775,-0.5095691
5,-0.24544111,0.65376383,-0.51101273,0.20703337
4,0.08824649,0.8040107,0.9257491,0.57970685
3,-0.19067474,0.014182895,0.37025607,-0.4130421
0,0.12486848,-1.1420861,-0.6172697,-0.3406738
4,-0.28510448,-0.0023451224,-0.37981674,0.38585028
3,0.037335902,0.7318386,-0.63139224,-1.406055
5,0.23092043,0.0670636,-0.03466756,0.15742977
7,-0.8426262,0.06807539,0.6125531,0.8223382
6,-0.6396023,0.30891296,-2.3299882,-0.13578244
1,-0.7901832,-0.08039284,0.62020653,0.04273413
6,0.01806406,0.7461627,-2.0402577,1.8912783
2,0.08410738,0.37001127,0.12441996,0.07863735
5,-0.3336633,0.0894333,-0.24502236,-0.33656573
6,-0.61535823,0.12597215,-2.1069307,-0.76976395
7,0.9926836,-0.8760396,-1.6277483,-0.2532952
1,-0.48200566,0.297365,0.45698476,-0.24589717
6,-0.3629237,-0.21269974,-0.5510189,-1.4290421
6,0.23543051,-0.3931808,1.3488764,-0.69987565
0,-0.862627,-0.8940191,-0.69576263,0.21004644
0,0.38340813,-0.007945463,0.15347311,-0.19392121
3,0.36846998,0.5595857,-1.4394412,-0.745124
0,0.08085105,-0.79369694,-0.35269862,-0.19571295
6,0.45364466,0.12173056,0.561793,1.6277022
4,0.7571407,-0.9402555,-0.27279258,-1.7291585
5,0.32443374,-0.040488556,0.15722242,0.3586943
0,-1.8230573,0.7349981,-0.08031525,1.0057436
7,-0.44206548,-0.25992516,0.100778446,0.49474344
1,-1.0682757,0.5283949,0.66574574,-0.2674975
0,-0.27053505,0.3294066,0.15180738,0.18401673
7,0.78544945,-0.5078013,-1.0133139,-0.3677303
1,-1.0486237,-0.34409904,0.69904304,0.1457823
2,1.6202605,-0.72095513,0.16529049,0.19440614
1,-0.23163468,-0.27797154,0.1168536,0.07428602
7,0.33326262,0.7091487,0.6959758,-0.8669092
7,-0.46364528,-0.18423876,-0.021904394,0.53500915
3,-0.6392153,0.029461697,1.4083238,-0.389637
4,-0.22126274,-0.11050466,-0.40091917,0.29870242
0,0.44244468,-0.1605197,0.10604521,-0.13482073
3,0.22726779,-0.4437248,-0.032125443,1.084804
5,-0.47734475,0.018099926,-0.32345474,-0.4610212
2,1.0602214,-0.75305754,0.06544981,0.13139957
5,1.2945476,-0.6569312,0.95277536,1.0406674
2,1.1678195,0.20166302,0.045680247,0.18161556
3,-0.23947316,-0.23439583,0.4180561,0.26091453
6,0.06473099,-0.58344954,1.6567907,-1.367108
4,-0.545052,-0.25077325,-0.6783134,0.53187525
4,-0.29067448,0.41751525,0.025016204,0.6680677
3,0.49223006,0.7269977,-1.8322662,-0.69293153
4,-0.53278077,0.86103165,0.51603293,1.6272458
1,-0.22148842,1.2583911,-0.03264136,-0.8419568
6,-0.3835114,0.54345775,-2.281034,0.3854442
6,0.4655898,-0.19586618,2.1048322,0.2892379
6,0.049272716,-0.24155125,0.2881794,-0.63716775
0,0.10037362,0.62152994,0.38299266,0.07235007
0,0.3625104,1.7744042,0.8808973,0.18139888
7,-0.18223834,0.40626463,0.6363035,-0.1536698
1,-1.9167179,1.4252034,1.1628844,-1.0789721
6,0.038943805,0.24907671,-0.35660115,0.9658589
2,0.5627287,0.7021555,-0.10775033,0.08310938
4,-0.3641835,0.05705561,-0.3143009,0.46167943
5,-0.15611848,0.6326925,-0.64481086,0.2769768
6,-0.062731385,-0.16463046,-0.008085925,-0.18988204
2,0.07140707,0.15840256,0.11973504,0.028761199
2,0.23371312,-0.09445033,-0.0031237546,-0.018427584
2,-1.3986676,-0.86322916,0.16553496,-0.29794168
7,-0.6019333,-0.7238649,-0.15296929,1.1016281
7,-0.47296876,-0.77507997,-0.4836045,0.8255905
3,0.30660746,-0.03718143,-0.6790699,0.49865764
1,1.0850468,-0.5116369,-0.6930359,0.36399555
3,0.23951314,-0.1478141,-0.53240603,0.36183423
0,0.95699316,1.4086987,0.7530085,-0.06883727
7,-0.9151608,-0.27227238,0.38985518,1.1634097
1,-0.5193769,-1.3647048,0.42595518,0.8676456
7,0.03402591,0.49129236,0.38703385,-0.29602203
6,-0.667601,0.38816902,-2.7862017,-0.5072803
4,-0.39595157,0.21417724,0.010356618,0.4425573
6,-0.0009833314,-0.25028977,0.6005026,-0.7969016
4,0.2594484,-0.85331833,-0.42270058,-1.202254
2,-0.107552364,-0.252603,-0.014464881,0.108915016
0,-1.7350485,1.1568629,0.3134816,0.88963383
5,0.34402573,0.53731245,-0.31874764,0.39163965
5,-0.29210925,-0.7197527,0.5831666,-0.36347494
4,-0.38372833,-0.93037623,-1.1537399,-0.3995592
5,0.8612237,0.6996982,-0.32826096,0.8471356
6,0.1615309,-0.1594749,0.679502,0.0144852605
3,-0.30641994,-0.3534957,0.5095277,0.48255336
0,-0.1631129,-0.72634447,-0.34699503,0.019012664
1,1.0819033,-0.10760371,-0.77261806,0.06868134
2,-0.6636426,-0.15385461,-0.030260645,-0.09414877
6,0.20620927,0.0625681,0.29813147,0.7939605
4,0.036158428,-0.6686095,-0.6517454,-0.7854279
6,-0.46682543,-0.24716811,-0.94657356,-2.1994717
6,-0.16445294,-0.10803621,-0.23236877,-0.68079597
7,0.97482693,0.014579326,-0.7285425,-0.92169994
3,0.75089604,0.1190233,-1.5265001,0.27297446
2,-0.024283625,-0.36461008,0.19668981,-0.100666866
6,-0.019154705,0.029349864,-0.6051351,-0.13711983
2,0.95432496,-2.3728209,0.3801838,0.06103604
3,0.5348259,0.30360436,-1.2344943,-0.009295225
4,0.20574132,-0.65904504,-0.44050807,-0.94609034
4,-0.1048632,-0.08075051,-0.029343922,-0.13407077
2,-0.0129798725,1.0656399,-0.15622097,0.12283349
3,-0.029540412,0.3789086,-0.17375098,-0.55687636
6,-0.033578124,0.25300533,-0.6821533,0.4611913
2,-1.5772007,0.30333108,-0.0729873,-0.26349714
6,-0.09586443,0.48891246,-1.3111563,0.80334395
1,1.109602,0.66320676,-0.9065009,-0.47734353
2,-0.39317608,-0.065622635,0.077508,-0.050103825
5,-0.32095376,-0.75752616,0.4334181,-0.47591883
6,-0.13788173,-0.1688508,0.23431039,-0.9702075
5,-0.11840307,-0.08778758,0.19997439,-0.25385484
6,-0.26599944,-0.01918605,-0.7394327,-0.71961784
3,0.32726097,0.45976543,-1.0786927,-0.5871714
1,0.29636326,-0.65237415,-0.37456018,0.5370513
4,-1.1193429,0.13876265,-0.9907267,1.345037
4,-0.35988125,-0.04041598,-0.47551805,0.32070422
3,-0.064158276,1.044325,-0.7327018,-2.3776371
6,-0.12575242,0.2077496,-0.53336537,-0.018139804
5,-0.4550401,-1.1786743,0.8429818,-0.7441084
0,-1.0296153,1.0482397,0.2717233,0.59182525
5,0.8201146,-0.24815969,0.442374,0.5590839
1,-1.2270138,-0.5800285,0.83874124,0.33469507
5,1.4639255,0.15774788,0.2782025,1.2701962
7,-0.7788505,-1.3111224,-0.7101362,1.6126918
2,-1.8580173,1.0350294,-0.23596214,-0.24654181
0,0.67095715,-0.4744515,-0.07228164,-0.37621284
2,-0.469791,-0.36765683,-0.019747779,-0.07205751
7,0.23841351,-0.11281972,-0.10055254,-0.19070335
6,0.050640665,-0.31818384,0.8452525,-0.72763646
0,-0.6396185,0.4012879,0.0534259,0.33130902
7,-0.73236483,0.5678058,1.1805345,0.37319934
7,0.35967994,-0.68353426,-0.91298926,0.3847665
1,0.3670723,0.082068674,-0.21645537,-0.2049028
7,0.6587512,-0.07461722,-0.57832056,-0.71205646
3,0.49589518,0.03776765,-1.1394821,0.42119524
7,0.33546108,0.4244021,0.21159743,-0.5682173
1,0.27691424,-0.040549263,-0.11178899,0.01095134
0,1.6641097,0.16125864,0.42783046,-0.7330898
7,0.75323963,0.8256332,0.14817409,-1.5740939
7,1.238956,0.55734396,-0.39951596,-1.3533325
3,0.7283302,0.38769758,-1.7613261,0.26398316
7,0.21194185,-0.7013064,-0.84758484,0.270489
6,-0.1203175,-0.2053217,-0.10090309,-1.1624124
0,-0.80335915,1.2209395,0.26385987,0.60373306
0,0.55033064,-0.5935021,-0.34390476,-0.2243549
7,0.28339267,0.3515894,0.20833777,-0.62173474
7,-0.2984029,-0.22033596,-0.008927342,0.19535068
0,1.4515522,-0.12500331,0.32098097,-0.71380347
6,-0.43862653,-0.027203947,-0.40901873,-1.5181789
2,-0.05636575,-0.9884497,0.22943597,0.13753814
5,-0.09687963,0.09101093,-0.08658596,0.01602861
7,0.03709288,0.011287361,0.029013027,-0.14833333
6,-0.14044689,0.059377424,-0.12729487,-0.06347023
5,-0.4054245,-0.8526491,0.48587865,-0.46798486
0,0.2636701,-1.9851352,-0.73029184,-0.5378761
4,0.82743037,0.5658467,1.5048013,-0.4249195
4,-0.9257328,1.299333,0.573762,2.3912044
3,0.38797745,0.56640106,-1.2573558,-0.61888534
4,1.2432117,-0.03517422,1.0454491,-1.2744396
3,-0.5864372,-0.06244888,1.4055908,-0.53346527
4,-0.45687914,0.062860206,-0.529763,0.5550574
5,0.22243151,0.42073286,-0.49259448,0.29869857
5,-0.48598802,0.15444356,-0.25574768,-0.3016734
5,-1.4971478,0.06602568,-0.5412035,-1.3201997
6,-0.14804755,-0.21619561,0.26709822,-1.1405033
2,0.55839735,0.8362934,-0.15574011,0.23542437
3,0.6406833,0.59329176,-1.6206505,-0.602865
1,-0.6733209,-0.3627259,0.36056396,0.44120744
5,0.19200958,0.5101311,-0.50812924,0.21186355
2,0.9602506,-0.14265113,0.111697115,0.038090594
3,-0.30361265,-0.23048285,0.68308926,0.117186084
5,0.6133446,-0.5072734,0.53956467,0.2601153
3,-0.4348992,0.25825602,0.5858593,-0.9433514
3,0.08599812,-0.25676605,-0.052541748,0.5376778
5,0.7131277,-1.0336214,1.0290291,0.17779803
6,-0.27393016,-0.14441197,-0.21439213,-1.1610631
2,0.6510668,0.22595741,-0.014965978,0.1414193
0,-0.5971317,0.28464016,-0.044214632,0.18164638
4,0.46010232,-0.6330009,-0.32647407,-0.9419035
5,-0.76879865,-0.40099207,-0.06635516,-0.71053076
4,0.076309375,-0.13917956,0.0782869,-0.21664535
4,0.80882055,0.50280476,1.2599397,-0.5855168
0,0.71461916,2.2487588,1.0822483,0.08464992
2,1.0407058,0.37993357,0.033789977,0.1530765
7,-0.184455,-1.9404297,-1.7955272,1.8777235
5,1.2953469,-0.77016246,0.8993718,0.7589204
5,0.16108985,-0.73041755,0.52246857,-0.12920794
0,0.9383133,1.8141398,1.0287379,-0.063373074
4,-0.3334185,0.9853307,0.73059964,1.4795551
1,-0.49158603,0.085807055,0.5363866,-0.11728217
7,-0.4402877,0.2388843,0.7287182,0.18691476
0,0.68243444,-0.41914663,-0.07760872,-0.22085252
1,0.31951132,0.601178,-0.34173134,-0.48347834
5,1.2710325,0.031648815,0.28935027,1.0859976
7,-0.3029719,1.2243098,1.3118074,-0.52791035
0,-0.31684282,-0.5285886,-0.1388772,0.061840676
0,-0.015729457,0.31274262,0.30586118,0.04851831
3,-0.94614726,-0.34413025,2.3399305,-0.16315307
5,-1.6469232,0.53586215,-1.0259068,-1.3975654
3,-0.5794606,0.16400948,0.85801184,-0.90710026
2,1.4329284,0.9405379,-0.04614173,0.1730099
4,-0.79041255,0.7033547,0.098087035,1.4924871
4,-0.6014115,0.4506934,0.057546653,1.1312801
6,-0.17260177,-0.21885344,-0.1962156,-1.3128483
7,0.27833003,-0.08220257,-0.23554158,-0.533276
6,-0.26711634,0.24078892,-1.454594,0.08292636
5,-0.40331057,1.4133009,-1.3074522,0.14435364
7,0.44987094,1.1234922,0.5370567,-1.2477617
7,0.2589313,-0.31261957,-0.5620376,0.12685062
1,-0.5621873,-0.35088968,0.31085718,0.23311375
6,-0.16808528,0.23599362,-0.75629455,0.37816593
2,1.6508085,0.84735376,-0.06542421,0.26416093
7,-0.20728156,-0.46831805,-0.21758722,0.61203885
1,0.94156754,-0.63566184,-0.42612407,0.35967532
1,-0.3667784,-1.2623613,0.28600723,0.7378907
4,-0.54133695,-0.39723945,-0.96089906,0.18709996
6,-0.31533906,-0.26888412,-0.5509091,-2.0320404
2,0.871698,-1.0466336,0.17044508,0.14821507
7,0.54259574,1.035252,0.71077466,-1.3494958
4,-0.3978264,-0.3612601,-0.5197334,0.2780716
4,0.8048564,-1.2545551,-0.4993929,-1.8916147
3,0.29824913,0.18082394,-0.9285124,-0.24978513
0,-0.897936,-1.4606827,-0.9002084,0.01389654
5,-0.54121435,1.5684208,-1.5187888,0.10881903
1,-0.23242891,0.4884612,0.1614486,-0.46916595
7,-0.7159187,-0.37974676,0.3328644,1.0488126
7,-0.90486926,0.57990336,1.2605715,0.45829964
7,-0.23180115,-0.6298556,-0.41094768,0.5907727
5,0.5119948,-0.72416365,0.7625071,0.31700784
0,0.5903562,-0.5105643,-0.10811088,-0.46382427
2,0.08367233,-0.7247106,0.13490152,0.011176282
6,0.116896644,0.44043073,-0.4713001,1.5341958
4,0.6498009,0.06934966,0.7473761,-0.715353
3,-0.25082022,0.7992317,-0.14183381,-2.0555253
1,-0.29901615,1.8468014,0.0014598649,-1.3222562
4,0.32411724,-0.34653404,-0.02972259,-0.53737795
6,-0.028525125,-0.035080343,0.32073504,-0.07014348
1,1.3372364,0.4247824,-0.85703254,-0.064046726
0,-0.50822866,0.30034676,-0.043232895,0.27453116
1,-0.30630994,0.013001363,0.1281251,-0.0902096
4,1.1472718,-0.6613103,0.4961111,-1.882621
2,-1.0316718,0.15108494,-0.10890442,-0.14912002
1,-1.1666064,-0.8056602,0.69606847,0.5077061
3,-0.2876361,-0.68735796,1.0373943,0.73838526
0,-1.1398505,0.54991406,0.0643866,0.6068172
5,0.6558485,-0.23045336,0.5572224,0.3892074
5,0.91267294,0.603555,-0.08505568,1.149984
6,-0.23288698,0.20239872,-1.1293339,-0.10327596
3,-0.5373902,-0.834489,1.718167,1.0823628
1,0.7757744,0.36157334,-0.47644398,-0.29437932
1,0.5001987,0.4454856,-0.32584664,-0.28129232
7,-1.2035272,1.0370276,1.8815682,0.5002556
6,0.031232892,-0.21953511,0.46211496,-0.41119808
1,1.5719167,0.7830048,-1.0318893,-0.41393358
7,0.09009335,0.04415375,0.07078326,-0.10296828
0,-1.1806675,-1.3788023,-0.90148777,0.32803938
6,-0.08797877,0.20076934,-0.9489185,0.08689341
2,-0.9525113,-1.1063535,0.15714858,-0.120906055
0,1.3491771,-0.8233715,-0.15685202,-0.7710658
5,0.9746178,0.2505524,0.14963795,0.8157768
5,1.4183891,0.05194337,0.6054657,1.2733628
6,0.24558258,0.46967196,-0.46378922,2.2106612
7,1.5471457,-1.6499596,-2.7076705,-0.36257154
1,-0.36453864,-0.18360978,0.19031021,-0.0535395
1,0.934466,-1.7199706,-0.5529057,1.27805
5,-0.62438273,-0.83766305,0.5094915,-0.8471759
6,-0.1614778,-0.32027054,0.6259669,-1.1036178
7,0.55682707,0.104415745,-0.38905346,-0.6653925
4,0.31946617,-0.424075,-0.18242979,-0.86928695
5,0.39425004,0.6567366,-0.33878338,0.49791068
6,0.4511641,-0.02915734,1.2184439,1.0924819
1,0.22311486,0.05052922,-0.21318385,-0.062225595
3,-0.02220174,0.6803169,-0.4470554,-1.5295435
2,-0.4707271,0.26326236,0.012206532,-0.004791893
2,0.699334,-0.52934104,0.107355826,0.124401465
3,0.27615815,0.28431195,-0.6948552,-0.2945594
7,-1.0238229,-0.4704898,0.17373742,1.2245023
2,0.65934604,-0.14025083,0.017963462,0.023434568
2,-2.1625102,0.06997389,-0.16192937,-0.29972783
0,-0.30330685,-0.95583105,-0.45291662,-0.020427426
2,0.18916813,-0.51887965,0.021364521,-0.0077622584
4,0.93894607,0.30896372,0.8606396,-0.7168519
5,0.6630173,0.5425967,-0.25050837,0.75802326
1,-0.46710625,-0.09522424,0.11508508,0.14554694
6,-0.28510255,0.2848833,-1.5295954,0.058163814
3,0.42840165,0.54503036,-1.5301149,-0.7327443
0,1.1992505,-0.41197675,0.08903854,-0.58351326
7,0.034978993,-0.24904947,-0.26763988,0.14224468
6,-0.10454079,-0.3098156,0.18655485,-1.218679
5,-0.13243017,-0.5586748,0.31947508,-0.16229604
6,0.14242083,0.06944329,0.6469077,0.58857375
6,-0.34908813,0.20371881,-1.8197426,-0.038217753
0,-1.2618895,0.7959746,0.030359011,0.54401064
7,-0.89333844,0.3036607,1.0020661,0.5073449
3,0.41238633,-1.1328794,0.504346,2.57359
0,1.6641263,-0.48040715,-0.03398271,-0.8014761
7,0.29516062,0.030965228,-0.22499153,-0.30552968
2,-0.8303053,-0.015312627,0.03733361,-0.10156327
1,0.01242771,0.80472517,-0.08359486,-0.48649207
4,0.3024928,0.69686913,0.88274163,0.43826923
2,0.7684585,1.4265845,-0.1325745,0.18899265
2,0.0579265,1.2333089,-0.14665446,0.066962264
1,0.6672198,0.68100905,-0.6008808,-0.372455
1,0.29921794,-0.16218838,-0.20740515,0.13112618
5,0.27987462,-0.28580928,0.31293887,0.32112595
4,-0.03482517,0.45498714,0.43971255,0.40680075
1,0.6470777,0.7768903,-0.36339048,-0.33465835
2,0.6240499,-0.26861006,0.051012147,0.16397941
4,0.4550627,-0.4779027,-0.19223264,-0.7623626
3,-0.6047785,0.5539219,0.5648949,-1.5035472
1,-1.994339,-0.8048995,1.2836902,0.50909317
5,-0.44510198,0.56891495,-0.667788,-0.06544115
2,0.6191814,-0.72748756,0.022170141,0.05537074
7,1.1360728,-0.58100206,-1.4253757,-0.6728231
7,-0.3845569,0.19354612,0.47928867,0.33774343
7,1.7111174,0.50222474,-0.8518419,-1.9696476
5,-0.26747513,-0.23493859,0.09957051,-0.2545669
7,0.5222603,0.6101899,0.22449446,-0.9631891
6,0.16907299,0.37508187,-0.36965096,1.3584843
3,0.6352568,-0.27169818,-1.1473436,0.88896966
6,0.3361308,0.13325018,0.6400065,1.1932738
7,0.47344738,0.25277784,0.06229667,-0.8067068
6,0.25253367,-0.13192311,1.100707,0.48430613
0,-0.27028888,1.5679506,0.5871553,0.18947853
0,-0.33534503,1.0518403,0.33821785,0.21293244
1,-0.6289235,-1.2827624,0.5798588,0.72854036
5,-0.5831066,1.4689492,-1.4314631,0.026650056
6,-0.09901062,0.16132683,-0.40794092,0.09937687
5,1.2385688,1.313037,-0.9090233,1.5045075
3,0.47705996,0.09980568,-1.0677259,0.33361077
5,0.13631757,0.26553068,-0.33357745,0.24490756
0,0.09811322,1.1019146,0.60602754,0.036124565
6,-0.004398875,-0.00025813282,0.3730769,-0.048538245
2,-0.19535257,-0.31475317,0.122647434,-0.017695738
7,1.1084951,0.7739167,-0.17281269,-1.6460457
3,1.2538604,-0.050969902,-2.3686397,1.4293189
3,0.07899973,-0.5575746,0.43475437,1.2951354
4,-0.4459785,-0.11281119,-0.3953696,0.33758196
0,-2.0262847,0.9286583,0.05186187,1.0627961
6,0.16633567,-0.37352613,1.4388876,-0.6604566
1,-0.8252136,0.9780253,0.5486463,-0.6454654
4,-0.29250848,0.7193433,0.52018416,0.999149
3,-0.017830715,0.05269803,0.12338216,-0.3817256
1,-0.4901055,-0.9055647,0.33150858,0.50798774
0,-1.1024036,0.15381262,-0.11385606,0.52879995
0,0.69890445,-0.38299817,-0.17896232,-0.2819982
7,-0.23153508,-0.39620364,-0.27861372,0.5578893
3,-0.1649419,-0.09957087,0.54252684,-0.08660351
5,0.25655028,0.38605508,-0.11299209,0.35484457
6,0.13176528,0.05827999,0.36223432,0.29337892
2,-0.5523078,1.0092083,-0.117171004,0.065980405
7,0.34198862,0.084738284,-0.0734094,-0.5207745
4,0.36514324,-0.7415745,-0.5840483,-0.9955868
3,0.6320618,0.82547975,-1.6052246,-0.96688646
0,-0.16782318,-0.28812793,-0.11685241,-0.074376404
1,0.20193036,1.1731777,-0.23388296,-0.77690876
4,0.08126542,0.8526787,1.1091394,0.7847601
7,0.19707242,0.17341435,-0.03845639,-0.3974258
1,-0.07286043,0.5971671,-0.15205197,-0.42498627
1,0.25546426,0.20747653,-0.295924,-0.19674474
7,0.7026246,-0.11348998,-0.5805035,-0.5844125
7,-1.1807008,0.13798457,0.9528219,0.91979074
4,0.07803592,-0.39451972,-0.5440191,-0.52849776
4,-0.28536397,-0.38626558,-0.82373846,0.092722796
2,-1.5010409,0.18960804,-0.04866953,-0.2761699
5,-0.3582624,0.0721052,-0.19880798,-0.22072406
5,0.63671803,-0.2508389,0.33224544,0.50588405
1,0.45877248,-0.823818,-0.3419663,0.48600292
6,0.17406587,0.05930751,0.6466609,0.2902499
5,2.1767826,-0.16563258,0.83053267,1.7798718
3,-0.31465656,-0.006178217,0.39540154,-0.13101089
2,-1.436499,-0.008133801,-0.105844334,-0.14350356
6,-0.43243507,-0.056497917,-1.1129512,-0.9686366
7,-0.767562,0.89591205,1.4261048,0.016484164
4,-1.1462605,0.029262364,-0.9908365,1.3843638
7,-0.679691,-0.18204045,0.35335934,0.91842407
0,-0.7547169,-0.90327793,-0.5758412,0.024187304
1,-1.2075702,0.966425,0.7321849,-0.7371471
1,-1.1170999,1.7997499,0.5683095,-1.2255479
3,-0.9862566,-0.7812242,2.628615,0.73511297
5,-0.4670842,-0.08061629,-0.04051789,-0.28372484
2,-0.12731886,-1.1251216,0.1991865,-0.09470241
5,-0.011454597,0.028711334,0.038302504,0.17771111
3,-0.2848813,0.35862648,0.1913938,-1.0352486
5,-0.38029832,0.6430736,-0.80907905,-0.16331387
0,1.2140466,-1.4800366,-0.52165616,-0.7111374
0,1.2392893,-1.9372414,-0.69122523,-0.9217761
5,-1.0104542,0.046857223,-0.43978524,-0.815126
3,0.28229457,-0.09291049,-0.81957483,0.41109073
4,0.142085,-0.3408352,-0.36696148,-0.36518988
7,-0.25650418,0.39969683,0.43746743,-0.26460904
4,-0.76500416,0.911821,0.24959345,1.85476
0,1.4620146,-0.66394776,0.09349643,-0.73232067
2,0.3681789,1.005043,-0.06785843,0.076000586
7,-1.0333848,-0.2559581,0.6290854,1.2192439
2,-0.14645918,0.82331496,-0.15580305,-0.08393421
6,-0.25333148,-0.04263312,-0.096950956,-0.3181279
0,0.47077358,-0.26759535,-0.057712216,-0.21321188
1,-0.42845392,-1.9233965,0.3792609,1.1926347
0,0.1524414,-0.22212735,-0.13501438,-0.115885675
1,1.0270622,0.20427558,-0.7244703,-0.1362037
3,-0.02046103,0.38046902,-0.3201769,-0.338406
7,-0.8904711,1.4282947,2.1612773,-0.17172211
1,0.75949186,-1.8315679,-0.3678039,1.2039019
6,0.03152614,-0.014610546,0.44414362,0.065015554
3,0.16199179,0.35562444,-0.6333935,-0.42601216
5,-0.35535955,-0.7059712,0.5232833,-0.53822964
3,0.26042172,0.18177854,-0.69272524,0.11449412
5,-0.015294982,0.2556242,-0.007709667,-0.06504561
5,0.33767805,-0.75264436,0.7193228,0.13134015
5,-0.0086144265,0.80244625,-0.5201411,0.17941551
4,0.018061565,0.20799349,0.08319287,0.05229585
3,-0.3668802,-0.67840016,1.2364577,0.87066853
0,-0.29335722,-2.112933,-1.094422,-0.39212257
2,2.1774344,0.6447531,-0.037975684,0.28381005
3,0.872854,0.4037772,-2.1951456,-0.13700983
1,-0.7019415,-0.72161865,0.49475908,0.5679731
0,0.70674413,-0.6263687,0.008738399,-0.598674
4,-0.028845921,0.25865173,0.18755527,0.3539196
4,0.78629345,0.64253235,1.3853991,-0.08926717
5,0.590533,-1.1681619,1.1365126,0.24525063
5,0.24800801,-0.06416236,0.085236505,0.35728383
3,0.20607114,-0.2857514,-0.10331542,0.5933943
0,0.7925487,-0.97646165,-0.29177964,-0.43050852
0,-1.086853,0.91875637,0.08376858,0.7054726
4,-0.30220866,-0.95881855,-1.3331237,-0.6676217
3,-0.1380717,0.17404589,0.19559225,-0.4431491
3,-0.063340984,0.74933547,-0.46761984,-1.2577221
6,0.3460906,0.24183278,-0.08712604,1.3557761
2,0.052954823,-1.1824663,0.10890159,-0.041486602
6,-0.05197603,0.038256187,-0.286196,0.11748136
3,0.0083948225,0.29372776,-0.5620684,-0.71633106
5,0.74338895,-1.6974336,1.7714678,0.23395926
2,-0.14250535,1.758005,-0.01892528,0.097885154
6,0.0036551356,-0.19448462,0.29537743,-1.0412791
7,-1.2774601,-0.09925565,0.714248,1.2423289
5,0.008400546,-0.54875636,0.62366396,-0.17356604
1,-0.103691325,-1.0926919,0.11555139,0.6461982
4,-0.712617,0.5783162,-0.12770523,1.1215179
4,-0.36889866,-0.13929722,-0.68651444,0.2910624
3,-0.504282,0.070483774,0.6592941,-0.48733342
0,-0.46476078,0.62885296,0.18126906,0.30668175
7,0.17494363,-0.21667723,-0.31546557,-0.22261442
5,1.0162772,0.33457723,-0.04246132,0.8181815
4,-0.28607756,0.14018258,-0.071292594,0.39819518
1,-0.74485886,0.21969302,0.4058693,-0.30608258
6,-0.086460754,-0.23885944,-0.22130513,-0.66000235
2,-1.462148,-1.0767721,0.018117242,-0.34375736
3,-0.18121056,0.2142256,0.059350476,-0.634456
4,0.06618001,-0.35447162,-0.35715637,-0.46825227
7,0.07340562,0.09976414,0.069529384,-0.09734615
6,0.30132398,0.043384377,0.5358979,0.8426517
3,-0.051146336,-0.5459487,0.5365606,1.0288469
5,-0.05230467,-0.9697597,0.7253629,-0.49451122
2,-0.7363498,0.30515286,-0.043044757,-0.04846755
2,1.4282763,1.1868569,-0.06907944,0.3285305
0,0.903686,0.22464454,0.34416237,-0.42076656
5,-0.14654599,0.3121852,-0.2434817,-0.107953556
7,0.217429,0.77780753,0.6027416,-0.6823654
2,0.42781118,-0.2864536,0.18686369,0.15811343
3,-0.011758633,0.42392948,-0.22838075,-0.8936138
7,-1.269392,0.74988174,1.6163332,0.8742372
3,0.20245872,-0.595186,0.4832046,1.5024143
4,-0.21611421,-0.019877348,-0.21543491,0.2983138
1,1.0409113,2.5565996,-0.7882499,-1.7065709
7,0.5445353,0.9857388,0.5163637,-1.2824408
0,0.3630804,0.26379547,0.19284876,-0.11133226
3,0.32154593,-0.30882844,-0.3581904,0.76986796
5,-0.048043814,-0.04575269,0.13017014,0.04613845
0,-1.3376132,-0.62170976,-0.49922493,0.5293108
1,0.004961647,0.26441237,-0.071453005,-0.1962745
7,1.197782,-1.273268,-1.9899849,-0.36176518
1,-0.5158571,0.52250427,0.26076338,-0.41179097
6,0.15849838,-0.52791154,1.7903994,-1.0543468
2,0.028981894,-1.0112848,0.16623165,0.0876673
4,-0.089664236,0.3633694,0.34548998,0.226857
1,1.8061004,-0.35052177,-1.366265,0.32219797
0,-0.5810078,0.9339455,0.3338092,0.43472612
0,0.9310173,0.775969,0.47837925,-0.38020712
1,-0.4031794,0.0055129454,0.326219,0.03164575
4,-0.7828565,0.14022961,-0.41494513,0.9831752
3,0.21466893,-0.42375442,-0.07487084,0.8749572
0,0.8592912,0.42794287,0.27441743,-0.3650462
1,-0.6906245,-1.1991229,0.50797117,0.87586915
0,0.18015674,-0.15781575,-0.06616782,-0.16010863
2,-0.55500174,0.33807433,-0.0876992,-0.058887772
3,0.35133347,0.26056892,-0.541239,-0.008767993
0,0.77330154,0.9297575,0.4453946,-0.11982303
1,-0.013463948,-0.17616177,-0.097850345,0.10504224
1,1.7582198,0.88996077,-1.3319019,-0.6097774
5,0.01780571,0.38815677,-0.36307704,0.29437128
1,1.3665757,-1.5451305,-0.6615913,1.2048867
6,0.22895044,-0.5359879,1.9887385,-1.1678756
2,0.37997478,-0.7251553,0.18687114,0.16855508
3,1.4827461,0.44811592,-2.995542,0.43858802
6,0.1333428,0.055849433,0.49809664,0.6355877
4,-0.63372624,-0.5030328,-1.1311952,0.12570146
3,-0.6882592,0.60587347,0.96482503,-2.0760095
6,-0.014959887,0.19745101,-0.029549725,0.601297
6,0.055189606,-0.19311707,0.62523663,-0.64421064
5,-0.10704926,-0.22998798,0.23583634,-0.18780953
5,0.36542958,0.7389663,-0.4699293,0.5931793
3,0.09951911,-0.7037444,0.15090385,1.4546531
4,0.9549747,0.5405049,1.3535986,-0.5306742
2,0.7522714,2.6611722,-0.38075227,0.29340845
6,0.4586627,0.06781561,0.7171625,1.4137086
3,-0.59611046,0.5566927,0.71960604,-1.4391271
3,-0.6738001,0.10968875,1.1596608,-0.70165145
4,-0.35634035,0.8643905,0.76901495,1.1307749
7,-0.49257445,0.30875877,0.5477522,0.14331268
1,0.0029631965,-0.20313534,0.019450376,0.12931208
6,-0.017672041,0.20879385,-0.62134975,0.6054853
5,0.37217376,-0.085323215,0.20595315,0.36184937
2,-0.038362153,-0.5108059,0.028934669,-0.007935177
1,0.43192852,0.21266846,-0.38510346,-0.052648388
7,-2.1390102,0.7598623,2.1413212,1.4851404
2,0.6424242,0.18118253,-0.094519325,0.13954815
0,-0.6451046,0.557643,0.052773297,0.44187826
1,0.6322578,0.08422546,-0.55474293,0.042218965
6,-0.13354112,-0.2698812,0.17398313,-1.0413665
7,-0.08721159,-0.9774654,-0.8531992,0.650789
4,0.2554369,1.1567359,1.5530499,0.9367973
4,0.5045728,0.43736738,1.007131,-0.08723912
2,0.32894197,-0.79748803,0.036481865,0.15560736
1,-0.6416496,0.46656346,0.33782947,-0.22763789
0,0.82826585,0.44244272,0.39073023,-0.21293339
6,-0.2752482,-0.11185175,-0.39230114,-0.9615221
7,1.3120117,-0.36809862,-1.2760683,-0.91279876
4,0.11436876,0.35433456,0.38752338,0.21412931
2,0.08924969,2.1706054,-0.35894635,0.043323856
3,-0.21238053,-0.42557687,0.8874406,0.38723373
3,-0.3453382,-0.92029226,1.5369304,1.4290397
3,-0.3335684,-0.06837629,0.70916086,-0.05954837
1,0.14950797,0.22293288,-0.12292933,-0.069480695
2,-0.811085,0.5576522,-0.01976303,-0.13154256
1,0.18063246,0.107469,-0.14761119,0.042963218
5,-0.8785959,0.10794373,-0.428872,-0.5906112
1,-1.0809342,0.039510816,0.67814565,-0.108634606
7,-0.7511148,-0.24666984,0.32315683,1.0556378
2,-0.4588308,-0.52408916,-0.034509886,0.05912535
2,-0.33268955,-0.29819506,0.051583726,-0.09443593
6,0.38303313,0.045353062,0.9440549,0.90752184
3,-0.34890342,-0.14071974,0.5719064,-0.0030474234
6,0.18841517,0.29144147,-0.13277926,1.1881937
7,0.5020465,-0.48119545,-0.837261,-0.0932898
7,0.03505899,-0.31359756,-0.35659158,0.085418195
4,-0.29882044,0.81693494,0.4488818,1.2018712
6,-0.23182511,-0.22552055,-0.23208201,-1.0892982
3,0.9956682,-0.5341387,-1.5097624,2.0168
6,0.06662262,0.36115822,-0.70396817,1.4140861
1,0.17637579,-0.66971225,0.022453234,0.4629221
2,-0.45672676,0.44315138,-0.117863774,-0.018153101
2,0.13075563,-0.19454762,-0.04559777,0.0021401402
7,-1.8537985,-1.1637146,0.16097191,2.5948904
7,-0.12037199,0.79505575,0.7414197,-0.35214937
6,-0.46359566,-0.19970253,-1.3543782,-1.6501553
1,-0.2255043,0.8651598,0.1297702,-0.5572812
3,0.3813396,-0.05628561,-0.57350105,0.29241675
5,0.6207727,1.0152493,-0.7257778,1.0055075
4,0.06751611,0.73039466,0.9143765,0.8284891
1,-0.96276474,-1.3357127,0.7013022,0.86799246
2,-0.7215163,-0.3638574,0.10964424,-0.22903618
0,1.5859838,-0.2203738,0.3008904,-0.7944394
2,0.8797358,0.52912897,-0.087548405,0.023090035
3,0.35746467,-0.14151494,-0.51247185,0.39247125
0,0.085749075,-0.62139374,-0.1744867,-0.1524733
0,0.028097898,0.4407326,0.054296017,0.16149718
5,-0.7237167,-0.7327651,0.29621994,-0.9093195
6,0.25056842,-0.22289872,0.8077365,-0.00053580105
4,0.01482849,-0.25218508,-0.22651336,-0.22901867
7,-0.45619115,-0.33582085,-0.12151005,0.55987126
4,0.006427409,-0.07077932,-0.08631983,-0.13711976
4,-0.13441625,0.27379736,0.13203497,0.52264273
6,-0.2928743,0.6138354,-2.0183773,1.2243981
5,-1.6467383,0.94085884,-1.2891454,-1.1928064
4,-0.23229466,1.2790575,1.1295675,1.5395832
3,0.06558383,0.20783149,-0.30489126,-0.3298645
5,0.1917854,-0.2316363,0.27529413,0.06435098
7,0.5033584,-0.33338723,-0.88834846,-0.24663922
5,-0.5059566,0.7650924,-0.80713767,-0.3752352
2,-1.1865604,1.3570812,-0.1262298,-0.08888227
3,-0.11288248,0.027415704,0.5185232,-0.121471256
0,0.18196964,-0.105236106,-0.012550386,-0.22692336
1,1.38748,-0.29826996,-0.7354653,0.26417732
2,-0.48451316,-1.0214466,0.08297852,-0.0545412
6,0.28704095,0.08632535,0.6201078,1.1873165
5,0.18392885,0.4120196,-0.17698461,0.123533264
7,-0.69290674,-0.78806347,-0.10730882,1.1158954
5,-0.48366162,1.4841435,-1.4014333,0.05569777
7,-0.2959741,-0.60091925,-0.2384427,0.77039886
1,0.83958036,-0.025456214,-0.5940617,-0.081338674
1,-0.21910867,-1.1622324,0.1404223,0.8575765
7,-0.27046117,-0.7625585,-0.48845163,0.6330472
2,0.6543357,0.6666341,-0.08237146,0.17010981
3,0.104447395,0.0855557,-0.31188214,-0.21044976
1,-1.8309848,0.7360535,1.1729192,-0.73077667
0,-0.41711462,-1.6252284,-0.9113239,-0.038314838
3,0.8182921,-0.13837068,-1.4753001,1.0181586
5,-0.24271843,0.53281903,-0.29550856,-0.06644271
0,0.57866424,0.20961216,0.27633804,-0.28282225
3,-0.416959,-0.9977517,1.4886115,1.5765352
3,0.88834894,-0.016794208,-1.6242675,0.8958732
5,-0.045312457,0.025668904,-0.038998708,0.12991124
2,-0.16755472,-2.6230865,0.29219243,-0.236182
0,0.3206613,1.0338029,0.5042817,0.005880825
1,-1.3840822,-1.3711509,1.0154649,0.81363195
6,-0.008519127,0.008269392,-0.11189596,0.12721664
2,1.57586,0.20238945,0.016715977,0.25109342
5,-0.39282382,-0.19456547,0.07989666,-0.4096848
3,-0.20073172,-0.63509744,0.9863908,1.2732049
7,1.6650808,-0.8993082,-2.09316,-0.8990467
1,-1.2940248,-1.0801003,1.0667782,0.53921163
5,0.24211538,0.47509742,-0.38521948,0.36908558
6,-0.01887549,0.13298246,-0.4032424,0.29443723
2,0.31462094,-1.0140314,0.16246472,0.013831733
1,-0.57198465,-0.8240125,0.4061105,0.54520446
0,0.41986778,-1.2069151,-0.46966136,-0.33529183
5,0.05070878,-1.1036102,0.99871117,-0.21724251
4,-0.13838634,-0.82657313,-0.8281625,-0.8285002
4,0.5941495,1.0654012,1.5200726,0.63396144
6,-0.12024314,0.2007877,-0.44958413,0.17609483
5,-0.35506985,0.8915333,-0.7964208,0.15844768
5,1.0112426,0.03876952,0.25651458,0.8486435
3,-0.5028161,-0.4110065,1.3946929,0.31537485
5,0.95438325,-0.4004116,0.6116955,0.7718407
1,0.5234515,-0.95188797,-0.39163446,0.6765093
7,-0.031977683,0.19521204,0.31437227,0.008538291
6,-0.25475577,0.30798155,-1.041016,-0.15752651
0,-1.8295313,-1.1851054,-0.921852,0.6188358
4,0.07447888,0.97367245,1.0562311,0.87908345
3,0.4949943,-0.089398526,-1.031048,0.67292535
7,0.7366169,0.42439398,-0.23639542,-0.98304987
6,-0.4424749,-0.11122672,-0.6097616,-1.8000617
3,0.7640684,-0.038439352,-1.3898162,0.9212702
6,0.006856163,0.30485427,-0.63532287,0.67550963
6,-0.38346612,-0.24163666,-0.80433285,-1.2202686
5,-0.712219,0.3796137,-0.5936697,-0.47406432
6,0.32775575,0.124376446,0.41130912,1.373575
7,0.92101103,-0.0540331,-0.6672092,-0.76035947
4,0.35908273,-0.5689246,-0.3499445,-0.7188475
4,-0.2561336,-0.8066502,-1.0830646,-0.6482955
7,-0.414892,-0.9306987,-0.34382862,1.0931915
2,0.65138453,-0.92430896,0.09029994,0.15878335
0,1.5532359,-1.0309078,-0.037780456,-0.9135808
1,-0.33302376,-0.2412984,0.24490024,0.062476322
3,-0.01848327,0.22747973,0.027814865,-0.4283432
6,0.53934693,0.022821326,1.6956644,1.3431987
6,-0.37227187,-0.24423887,-0.4921795,-1.2305028
5,-1.2263145,-0.75292134,0.18012877,-1.3810347
0,0.57673067,-0.15313634,0.07322785,-0.2731968
2,-0.54201746,0.049816474,-0.07467456,-0.0613143
2,0.83807766,0.1617263,0.11731675,0.173825
0,-0.379084,0.59921956,0.23933607,0.31857863
7,1.327536,0.7266446,-0.37326455,-1.7661681
0,-0.5309108,-0.5581702,-0.40228114,0.18906507
5,0.54818434,-1.6761146,1.4437445,0.0013871677
5,0.27501142,0.4079502,-0.29284188,0.2924228
4,-0.6815394,-0.331158,-1.2303342,0.46815914
0,-1.4783401,-0.5363571,-0.50502306,0.7074766
0,0.90285695,-0.6494898,-0.1628572,-0.54122204
5,0.28956002,0.55035585,-0.2279598,0.6000306
3,0.20893559,0.6513456,-1.0519532,-0.9963492
6,-0.36403435,-0.046699133,-1.1689327,-0.6961229
7,-0.44070786,0.56648207,0.93872476,-0.08987555
6,0.16833365,0.09886294,0.36277056,0.66393125
7,-0.07128346,1.3898797,1.5249654,-0.9197922
1,-0.036928944,0.14440782,0.12303267,-0.1383554
1,0.10071993,0.7953798,-0.25136608,-0.454326
4,-0.45033813,-0.9716101,-1.4846543,-0.52584934
1,-0.41747785,-1.3863807,0.34882692,1.0627475
3,-0.67990273,-0.61311406,1.5867431,0.8738036
1,0.21986744,-0.7451764,-0.17461088,0.5275795
0,-1.1944128,0.5275244,-0.12609217,0.5174674
7,-0.3873348,-0.14231518,0.104606465,0.53864443
0,-0.20992991,-0.66653377,-0.42662203,-0.06336742
3,-0.5226263,-0.36223254,1.2821804,0.1636025
4,-0.08047564,-0.693035,-0.96022725,-0.67961144
3,-0.35017318,0.003326673,0.68522525,-0.40537164
3,0.5545751,-0.6743257,-0.53551924,1.7951198
5,0.17138495,0.9728968,-0.85292095,0.39743507
7,0.31721905,0.07425708,-0.16978985,-0.17716773
5,-1.0265563,-0.10722692,-0.29094213,-1.0366404
7,0.06968281,-0.6487419,-0.86106336,0.34980616
6,-0.07277371,-0.2863003,0.42318082,-0.8861982
1,-1.1014503,0.42658302,0.6607786,-0.2210337
0,0.3207143,0.24734327,0.22763449,-0.273458
1,0.43022943,-2.289631,-0.15419225,1.482595
7,0.31473544,0.28843516,0.03876301,-0.5833261
3,-0.21272808,-0.031132154,0.546545,-0.2110777
5,-0.89263356,0.4275931,-0.55179524,-0.48036775
3,0.96479785,-0.37915564,-1.4761,1.6062343
4,-0.9056324,0.49238202,-0.18139255,1.287613
4,-0.21046764,-1.1743326,-1.5432557,-0.83435684
5,-0.508618,-0.511921,0.25775316,-0.6819644
2,-0.8470553,-1.1346916,0.06101001,-0.28455943
7,-0.1685722,-0.30393678,-0.33885744,0.27382946
1,-1.6170057,0.052995708,1.0403079,-0.039700963
3,0.62122244,0.15146582,-1.5752969,0.3816837
5,-0.033871353,-0.6794736,0.54309255,-0.35370925
1,-1.596091,-0.03431014,1.0101421,-0.1672005
7,1.1107839,-0.43122092,-1.3197875,-0.7346228
2,0.3448708,0.16146624,-0.07695904,-0.06836753
1,-0.06548542,0.2978355,-0.0010073967,-0.107123286
3,0.45919296,0.34600073,-1.0667388,-0.36399177
3,-0.2459645,-0.2799864,0.7227341,0.40051413
0,0.97807485,-0.48771745,-0.04672961,-0.3741178
5,0.047918994,0.15251967,-0.01857728,0.07975803
2,-1.7217844,-0.50257146,0.027488362,-0.19214588
5,-0.56551075,0.28859103,-0.30868548,-0.27641076
7,-0.27323264,0.49810204,0.8246009,0.093699045
0,-1.2950238,0.08694214,-0.19400704,0.5275672
6,0.1632113,0.024428785,0.5937983,-0.040504828
1,0.45420235,-1.4347006,-0.085635304,0.9885093
2,1.4270194,0.35076353,0.031452492,0.2859975
5,-0.12939842,0.5134075,-0.50544834,-0.07116464
5,1.0004306,0.023090262,0.37832734,0.94622314
0,0.15213703,-0.14742047,-0.013518136,-0.025853157
3,0.47097105,-0.40878215,-0.6442132,1.4161923
2,-1.2954723,-0.47621077,0.09589506,-0.06960823
5,0.57792056,0.10027427,0.17935826,0.5864566
1,-0.6627986,1.1716235,0.2185494,-0.97005916
1,0.30442458,-0.23596144,-0.25772086,0.3122763
1,1.0778072,0.39784935,-0.5715443,-0.15396924
6,0.10319577,-0.051448487,0.6801788,0.08417864
6,0.07298112,0.18361893,-0.02142191,0.28577945
3,-0.30230686,-0.03912068,0.37342292,-0.051122263
4,0.15143517,0.32682782,0.37784582,0.26418027
6,0.1637216,-0.117907174,0.79829645,-0.16406478
2,0.74392235,-0.26755783,0.06663311,0.0035040006
5,0.4015654,-0.48992875,0.539829,0.2406787
0,-0.37233874,2.4220963,1.1027645,0.6539949
4,1.1056609,-0.06752564,0.97176343,-1.3743259
0,0.15422586,0.73033583,0.31147,0.07785008
1,-0.7343104,0.4828986,0.4253622,-0.4362711
1,-2.168509,-0.009232712,1.5860041,-0.13975143
7,0.74864537,-0.84337807,-1.3954778,-0.010249503
3,0.325899,-0.23899996,-0.28670672,0.4813165
7,0.63217634,-0.20037697,-0.29037815,-0.54367375
1,-0.21978532,0.008918547,0.13345617,0.017720383
4,-0.8815931,-0.6566808,-1.5834246,0.2940297
2,-0.60791737,1.0236943,-0.11636561,-0.104136825
5,-0.0009675324,0.40551826,-0.29672867,0.12044364
3,0.29600456,-0.4150341,-0.1274495,1.0282226
6,0.4214453,0.39704412,0.17869195,1.5345961
6,0.2212093,0.5379675,-0.51156336,1.8678257
1,1.6888404,-0.7186714,-1.0733263,0.5143464
1,-0.12704004,-1.2562792,0.12344593,0.85899776
7,1.0403569,0.40450642,-0.15688846,-1.0489818
7,0.54168147,-0.008005321,-0.34024072,-0.50943357
3,0.12536179,0.51381695,-0.78570545,-0.9429695
6,0.04559155,-0.14610851,0.8299989,-0.6119456
2,2.274275,-1.4165965,0.16209504,0.16062036
1,0.18519588,-0.08520317,-0.076173365,0.20392586
3,-0.46657857,0.2746813,0.7007946,-0.9232285
7,-0.9423779,-0.042167924,0.59375584,0.88365906
0,-0.88165873,-0.8278102,-0.49115753,0.23404992
5,0.10765149,0.560129,-0.415217,0.23812051
1,1.5074275,0.5512736,-0.9492613,-0.30729252
0,-0.28948826,1.6760558,0.6396292,0.2901625
5,-0.5983,-0.24548668,0.1048313,-0.60774577
4,-1.0377578,0.1685759,-0.85658395,1.226716
7,0.77915436,-0.9878837,-1.5082154,0.20465434
1,-0.053601347,0.76821023,-0.095956534,-0.5105151
2,1.6527616,-1.2921885,0.25604692,0.18818769
1,-0.6549729,0.5338498,0.28476664,-0.25992858
1,0.47053808,-0.56935805,-0.28497902,0.35897008
0,-0.7207525,0.939704,0.3400421,0.41576904
0,1.1035007,-0.03157583,0.060125828,-0.38343364
5,0.07838776,-0.4764195,0.2881188,-0.010081774
0,0.17482534,-0.2069578,-0.073815525,-0.118907005
2,0.9086025,-1.0214243,0.2644277,0.13569611
4,-0.13746658,0.1729993,0.2112951,0.67496085
3,0.25452393,-0.33988765,-0.3719901,0.84477174
3,-0.011776149,-0.24024989,-0.014624167,0.5733086
7,-1.3212024,-1.4697253,-0.50191104,2.4594932
5,-0.783776,-0.43660578,0.07544006,-0.7682136


==> figs/Y_HAT_CONST.csv <==
s,x1,y1,x2,y2
5,-0.05481871,0.8263723,-0.6323967,0.07065305
2,0.05413441,0.7613783,-0.15080301,-0.008043253
6,-0.87108666,-0.4016412,-1.8130845,-3.1276035
7,0.17470838,0.2726919,0.26185858,-0.5863118
5,-0.1917728,1.0114727,-0.9485563,0.052251745
7,0.17177713,0.38714635,0.22014776,-0.53839654
2,0.15911296,0.6002495,-0.040371474,0.0064338217
2,0.10639135,0.9047338,-0.10905452,0.06980925
7,0.23773767,0.3670615,0.14386398,-0.4665513
0,0.123200364,0.784826,0.32996622,-0.08832522
3,-0.07834719,0.43750846,-0.4202002,-0.77847666
3,-0.04054767,0.34997272,-0.33600563,-0.49718437
0,0.37351736,0.7289878,0.39003253,0.010579393
3,-0.027936153,0.37464547,-0.20515531,-0.74195516
0,0.2994842,0.74960387,0.35935488,-0.07745255
6,-0.49232945,-0.12210457,-0.7704429,-1.6550972
6,-1.2817963,0.22935,-3.4001355,-1.7369074
1,0.083683364,0.4176212,-0.048188947,-0.33430126
7,0.38021144,0.48519957,0.23161475,-0.7559338
1,0.13889886,0.5143198,-0.20072664,-0.33190697
5,0.052750695,0.70921624,-0.30933014,0.3013946
6,-0.4961935,1.7861743,-2.4353156,0.9237292
6,-0.5425761,-0.2850666,-0.6902457,-2.226057
2,0.22444043,0.8596618,-0.136573,0.026484229
4,0.5527951,0.5531214,1.1686674,-0.18648301
0,0.32954967,0.60760295,0.31497234,0.008033271
1,0.04065977,0.49500364,-0.07547528,-0.38756037
5,-0.2642041,0.8539804,-0.8599562,-0.010667694
5,-0.05079068,0.5433822,-0.58650017,0.22518693
7,0.2754892,0.5582338,0.3341922,-0.3700281
6,-0.23793231,-0.34511408,-0.10416319,-2.0243177
0,0.21986622,0.6764078,0.30533662,-0.047453534
5,-0.9200273,0.025482487,-0.85991603,-2.0275962
1,0.22060324,1.0423691,-0.273401,-0.6904612
2,0.1833662,0.700075,-0.064671285,0.091436565
4,0.66814494,0.37786624,1.1547043,-0.5718432
7,0.32441097,0.6279209,0.3686795,-0.7451967
3,-0.022700904,0.3599445,-0.33350042,-0.75227785
6,-0.81239635,-0.33366957,-0.99665034,-2.8928244
2,0.11506731,0.75892204,-0.16798966,0.066121206
0,0.32118118,0.5612143,0.3446803,-0.05925505
6,-0.6016942,0.018092891,-1.3550481,-1.9500501
5,-0.17272078,0.67412484,-0.5656474,0.10211716
6,-0.75080574,-0.039137702,-1.6963316,-1.6308073
3,-0.081680894,0.42380524,-0.29850733,-0.9370418
2,0.18049018,0.9314051,-0.13253355,0.07743775
4,0.7271902,0.4271993,1.3177451,-0.4917035
3,-0.0972805,0.45004505,-0.47126144,-1.0102526
0,0.2685089,0.6306582,0.38378093,-0.050681144
1,0.21374989,0.7420812,-0.16318555,-0.4565258
1,0.13498767,0.45150727,-0.00034590063,-0.17762823
3,-0.05676661,0.30896008,-0.16765055,-0.75390655
3,0.15774879,0.34725055,0.089872494,-0.22843906
2,0.05077001,0.65060383,-0.06244855,-0.040945116
1,0.20660903,0.5064272,-0.0026918016,-0.26015928
0,0.3448716,0.6136142,0.24798505,-0.071886025
5,-0.3338032,1.018145,-1.0402888,0.016572043
0,0.4083652,0.5085668,0.40490818,-0.1665575
1,0.23116556,0.5008662,-0.049165297,-0.324719
1,0.1646962,0.7057281,-0.105828226,-0.48816893
5,-0.19844939,0.83573365,-0.8910413,0.0842576
0,0.4240112,0.7173283,0.47129783,-0.05869438
4,0.56005627,0.2786207,0.86445963,-0.46253404
1,0.11628167,0.5943141,-0.08615254,-0.41889548
0,0.3644655,0.57307553,0.32656357,-0.016237322
3,-0.086891115,0.36438596,-0.1484849,-0.67677623
2,0.14798617,0.92971206,-0.1436759,0.06273085
6,-0.36721084,-0.1822968,-0.55850416,-1.7778865
7,0.29134876,0.48762557,0.2508839,-0.69059336
4,0.4452507,0.4334894,0.88936836,-0.060488164
7,0.19172092,0.46143836,0.19019397,-0.5027067
1,0.17612843,0.6008527,-0.10901714,-0.3987693
7,0.19603543,0.43628365,0.16366446,-0.42089653
3,-0.048881583,0.39903355,-0.21562263,-0.65056044
3,-0.04237064,0.38550085,-0.06378513,-0.7290033
3,0.092396304,0.42354497,-0.21180163,-0.6248873
0,0.30883452,0.39386353,0.49892774,-0.18476704
4,0.66565984,0.6749211,1.2326049,-0.15424483
3,-0.0128200315,0.41098613,-0.39894593,-0.88620716
6,-0.5283001,-0.31595668,-0.7391851,-2.1571195
3,-0.10826723,0.35311323,-0.3709848,-0.74790317
6,-0.77684945,-0.80798507,-1.2286608,-2.864524
1,-0.027363379,0.44822794,-0.0020290418,-0.52222
4,0.73559886,0.5440398,1.2032676,-0.2835109
0,0.4229254,0.60260653,0.42331347,-0.14066099
7,0.24698216,0.4943103,0.27424985,-0.58167833
3,0.01865849,0.29774386,-0.123195656,-0.6694462
2,0.08732399,0.8305996,-0.120358266,0.057606407
2,0.17135231,0.8296222,-0.11291392,0.119314484
4,0.87886053,0.2985444,1.4150466,-0.59967357
3,-0.009921648,0.41651756,-0.12977558,-0.7313209
2,0.20199947,0.9978807,-0.13292548,0.0452442
4,0.6295864,0.25342476,1.1946718,-0.46241495
4,0.42772347,0.11083986,0.69568115,-0.720295
5,-0.19725071,0.9758295,-0.9304227,0.10712888
2,0.10871181,0.9500193,-0.12150649,0.080782644
1,0.0708711,0.5868581,-0.067737445,-0.42079538
5,-0.17743304,0.9454692,-0.9591714,0.2992026
0,0.30229563,0.7452592,0.4255928,0.031698998
7,0.2966981,0.53361356,0.30458355,-0.65271443
7,0.2017896,0.36976397,0.27436858,-0.484464
5,-0.14858694,0.7359233,-0.42281535,0.27641973
4,0.5581273,0.38270968,1.0458273,-0.28072098
3,-0.11525122,0.43349358,-0.28235328,-0.8791361
1,0.1453443,0.48584703,-0.084700495,-0.2666165
7,0.24308194,0.45785788,0.25905973,-0.6733018
7,0.30059624,0.46437722,0.19225892,-0.6321984
2,0.25077164,0.6949335,0.028786846,0.026961595
7,0.22030516,0.51126176,0.39518753,-0.42210737
7,0.32815766,0.45140615,0.21211134,-0.43382692
1,0.05228512,0.52812696,-0.17476587,-0.40667504
3,-0.16414508,0.38779137,-0.15215819,-1.0331886
7,0.21989538,0.36346537,0.24811594,-0.46871048
5,-0.26480225,0.80590546,-0.71929306,0.008629264
2,0.28555414,0.6174486,0.18644536,0.21301147
7,0.23689379,0.37057966,0.27972984,-0.47824508
6,-0.47609913,-0.3449381,-0.35154268,-1.865022
0,0.31350473,0.6053418,0.3026715,-0.08640581
5,-0.055997342,0.5558509,-0.61041534,0.04963265
2,0.16812374,0.656737,-0.1541334,0.041322097
1,0.23627889,0.575754,0.06520782,-0.30897948
7,0.18002857,0.47507623,0.2636427,-0.5987937
7,0.23934978,0.42753214,0.31190443,-0.5485476
7,0.17475449,0.517929,0.4878911,-0.13098118
0,0.36676216,0.6937913,0.35178334,-0.09140063
5,-0.144716,0.65750843,-0.56302613,0.013073836
5,-0.05303299,0.7746934,-0.5855816,0.14935468
6,-0.017059138,-0.34942386,-0.3822129,-1.8846914
1,0.11208804,0.64127845,-0.11409289,-0.38758412
6,-0.752547,-0.15041205,-1.4121997,-1.6317885
0,0.33470836,0.5763965,0.3610437,0.04865003
3,-0.044731528,0.41157696,-0.24367917,-0.9009636
7,0.4199709,0.5012372,0.37299988,-0.6063663
0,0.3710648,0.59190625,0.4228107,-0.11902166
4,0.66701126,0.44989645,1.5957301,-0.35233685
1,0.11949925,0.5758033,-0.08289553,-0.3939806
2,0.16630018,0.8746177,-0.13441718,0.03977627
6,-0.66672623,0.08687342,-1.1802176,-1.3151984
4,0.6926795,0.52069086,1.0059413,0.030878399
2,0.19120719,0.9044912,-0.13853532,0.034463756
0,0.40977857,0.70570207,0.43390757,-0.053655162
2,0.21739778,0.7056928,-0.07267773,0.14971454
2,0.1003327,0.7772647,-0.025736634,0.13241675
0,0.27101192,0.7073957,0.34946048,-0.02347043
6,-0.64800406,-0.013584691,-1.5282178,-2.1658154
2,0.14256752,0.770583,-0.19616918,0.04944075
2,0.33229053,0.71944404,0.13616627,0.063518986
4,0.8241786,0.1001642,1.2511443,-0.8186552
0,0.038624544,0.6426452,0.27597967,0.07299015
7,0.28808516,0.6777929,0.43818554,-0.80844736
7,0.32030064,0.4572088,0.2584248,-0.5566731
2,-0.095882006,0.44323397,0.5850476,-0.49258652
4,0.28010833,0.39596677,0.5090432,-0.10766623
4,0.7851413,0.43289813,1.2406906,-0.43312675
6,-0.544807,-0.5333265,-0.8567482,-2.9454854
4,0.6672242,0.21725617,1.1954457,-0.54120296
6,-0.22077438,-0.06260319,-0.45804468,-1.4517363
4,1.0028987,0.9057938,1.023237,0.6573768
4,0.2826473,-0.32344013,0.69142026,-0.5408213
5,-0.31653535,0.7889431,-0.8724095,-0.09420232
1,0.12667875,0.67113096,-0.14478627,-0.44126454
4,0.36811298,0.43601912,0.9005251,-0.10916686
0,0.43971694,0.83987623,0.43712178,0.0102132885
3,-0.12598704,0.4649219,-0.24541384,-0.8387216
5,-0.3657631,0.7845839,-0.9530637,-0.13410534
2,0.14800496,0.66881144,-0.040830735,0.13333109
1,0.06904276,0.5673572,-0.18703386,-0.44395414
1,0.10592554,0.61828786,-0.13130122,-0.45072985
6,-0.022187045,-0.19141373,0.18977264,-1.5147009
3,-0.0012123255,0.40058863,-0.22819655,-0.8510305
6,-0.7148508,-0.33108026,-1.1918634,-2.69727
4,0.79440296,0.33577254,1.2877373,-0.4125163
6,-0.16014315,-0.016986918,-0.753987,-1.4233258
0,0.36161578,0.45542964,0.44736132,-0.18707703
3,0.01925256,0.30284965,-0.07182192,-0.5336918
1,0.07154463,0.5991201,0.03254341,-0.3276134
0,0.24102575,0.6485817,0.2501836,-0.068509884
4,1.0806941,0.9568731,2.9129617,1.081523
5,-0.13561122,1.1537321,-1.0173092,0.24469475
1,0.23689985,0.6857374,-0.1501994,-0.4125585
5,-0.30235916,0.805835,-0.87701494,-0.08112252
0,0.30894354,0.5781058,0.29865497,0.0134939095
6,-0.53901213,-0.41878495,-1.3375896,-2.473
5,-0.082076505,0.8895256,-0.6066068,0.09321518
5,-0.23910622,0.8997555,-0.8025507,0.12393956
7,0.25072363,0.43618232,0.25205186,-0.52475226
6,-0.6564375,-0.26426336,-1.5250533,-2.0868998
6,-0.87823194,0.21572216,-1.696411,-1.1035517
2,0.14915721,0.7967976,-0.16636029,0.09028108
4,0.4430138,0.5108188,0.7792461,0.13318264
5,-0.17214288,0.87085795,-0.8682619,0.09108268
0,0.3821968,0.7169097,0.36031604,0.016422702
0,0.30078006,0.5759145,0.2909244,-0.0844606
0,0.3934421,0.9039204,0.43527874,-0.0012733942
5,-0.08821408,0.6006075,-0.55925524,0.062112957
4,0.82246053,0.49162033,1.3523364,-0.58301497
5,0.16721426,0.7004349,-0.47575432,0.298731
6,-0.59978825,-0.3648483,-0.7292794,-2.7964196
1,0.12159216,0.4317441,0.020247817,-0.38014
4,0.55873877,0.2091743,0.75793624,-0.6428752
0,0.14394282,0.7426554,0.2550444,0.18873088
5,-0.2483505,0.8298902,-0.81261206,-0.042031318
2,0.11760823,0.9184942,-0.19231492,0.01506671
5,-0.0758309,1.070329,-0.8334635,0.2505255
1,0.12941667,0.59847575,-0.07068891,-0.36924475
0,0.39986613,0.6813181,0.35084748,0.057225812
3,-0.0067586247,0.38847625,-0.39442062,-0.8103237
1,0.11589758,0.5193018,-0.106558345,-0.31738624
5,-0.009403423,0.86775494,-0.54260707,0.29670477
0,0.34466428,0.6200348,0.36440426,-0.021828903
1,0.033042204,0.70575255,-0.11130567,-0.5356555
2,0.08053737,0.7725232,-0.09814421,0.040389813
4,0.6318418,0.520335,1.0640975,-0.06461051
7,0.28183693,0.48098555,0.3936351,-0.51841563
1,0.05542368,0.6583433,-0.08081797,-0.4559078
1,0.102048516,0.48385897,-0.058700457,-0.26393262
4,0.8254822,0.5049302,1.3012702,-0.31044942
7,0.1400628,0.3703673,0.31980166,-0.4045326
0,0.41160995,0.7491387,0.41706795,-0.08573449
0,0.33029565,0.9795128,0.44134837,0.010570503
0,0.35249054,0.74232906,0.29805538,-0.009359629
6,-0.30761394,-0.88046944,0.29343438,-3.507226
1,0.08027152,0.6210365,-0.052648593,-0.3550926
3,-0.04433278,0.49169436,-0.2438584,-0.8758036
1,0.123551205,0.6139289,-0.10259872,-0.4160259
6,-0.49197084,-0.8037708,-0.15094522,-2.9338543
2,0.19952935,0.8832774,-0.12428343,-0.010069057
0,0.38026652,0.7282832,0.41979533,-0.056820508
6,-0.7090521,-0.41586703,-1.4072104,-3.2215033
2,0.14581847,0.7381737,-0.115388274,0.10190166
0,0.19611554,0.64825875,0.19323573,-0.028282698
1,0.09212767,0.5906276,-0.14869457,-0.39431635
0,-0.1868311,1.0419706,-0.043036304,0.12753473
0,0.9768339,0.4973124,-0.9455861,-0.19807126
7,0.35598925,0.4666036,0.2604781,-0.64182407
3,0.04029211,0.4576241,-0.3270949,-0.60377955
4,0.7614054,0.44994974,1.3080424,-0.56351626
1,0.04265354,0.58419037,-0.055428956,-0.3736624
3,-0.0456938,0.33018708,-0.24518223,-0.7744069
1,0.06805826,0.59871763,-0.25975147,-0.33266234
7,0.2851381,0.36214676,0.3973259,-0.1976306
7,0.22582339,0.5067109,0.3362551,-0.63982147
1,0.07888117,0.7580484,-0.090353794,-0.49123085
6,-0.6053602,-0.49543622,-0.729757,-2.666019
2,0.145751,0.8320304,-0.15480684,0.09183609
1,0.065019645,0.5948492,-0.08059259,-0.40329665
4,0.4989055,0.44143212,0.8324596,-0.25508955
2,0.12866615,0.6889874,-0.12042933,0.06305039
2,0.15126444,0.67442685,-0.04909175,0.06651833
7,0.21364844,0.43169057,0.48212865,-0.60714126
0,0.34433794,0.74130154,0.48168468,0.05472928
7,0.18745643,0.45056078,0.20511763,-0.47293124
6,-0.5740691,-0.35058635,-0.6511441,-2.7260735
1,0.13964134,0.68104786,-0.14856192,-0.48376495
3,-0.03645481,0.40142304,-0.25422072,-0.9108082
7,0.2799406,0.50044525,0.30252233,-0.7045729
2,0.17664641,0.8399583,-0.13460045,0.13531023
2,0.069246985,0.7998842,-0.13326971,0.060093705
3,-0.017118935,0.40639058,-0.17663479,-0.690013
0,0.23621655,0.68452156,0.31109548,0.010277921
1,0.04257513,0.54682267,-0.064703375,-0.31814647
3,-0.079159565,0.3540465,0.10208139,-0.6068566
0,0.19132967,0.745302,0.28375673,0.15878244
6,-0.8294029,-0.79743177,-1.1882794,-4.2379546
3,-0.03072747,0.47272933,-0.3139508,-0.707589
4,0.45486733,0.47970554,0.52111214,0.039549954
4,0.66210383,0.44028565,1.0808855,-0.25626078
7,0.21443087,0.3141614,0.24629042,-0.53969616
0,0.3611093,0.6307783,0.38235825,0.044285096
3,-0.06870942,0.37790132,-0.30931938,-0.79884803
4,0.64943117,0.546174,1.0995125,-0.13848475
2,0.18104896,0.6357169,-0.05674418,0.20917708
5,-0.18108949,0.7829606,-0.59740674,0.08484389
4,0.87313044,0.57411414,1.546079,-0.21780153
3,0.006030779,0.3967478,-0.10323653,-0.84091204
3,-0.022893585,0.4682529,-0.196592,-0.81293154
4,0.66701424,0.6357715,1.3049655,-0.17401855
5,-0.22269015,0.7668362,-0.84832627,0.03916077
2,0.07313667,0.82395536,-0.117838055,0.17835015
2,0.14449431,0.6632251,-0.067834154,0.12639022
7,0.39927712,0.53124416,0.23009628,-0.72160983
4,0.5294399,0.50039905,0.8543269,0.30203527
5,-0.1126303,1.132569,-0.908665,0.42567465
0,0.24034089,0.80119663,0.28603232,0.14964943
2,0.09562305,0.77497566,-0.07499009,0.037308834
6,-0.2674924,-0.111111194,-0.41999862,-1.4299108
1,0.0805071,1.1399106,-0.19285536,-0.745656
7,0.2862058,0.5442153,0.31199586,-0.63391674
7,0.24082829,0.4434692,0.30113858,-0.49056736
3,-0.096094996,0.32454276,-0.32071954,-0.8363854
4,0.56952995,0.62411463,0.8788419,-0.1858475
7,0.25850025,0.4427447,0.32094178,-0.66626805
6,-0.7425603,0.11455696,-1.9536563,-0.9116147
2,0.16588897,0.7852047,-0.118360974,0.064048976
5,-0.41171107,1.1536603,-0.59207165,0.88929766
4,0.6626849,0.5691553,1.374199,-0.12877442
1,0.10347552,0.55730444,-0.05125955,-0.397927
1,0.1832179,0.6184335,0.095194064,-0.30537543
2,0.065407835,0.6468812,-0.19393055,0.105787866
3,-0.060127236,0.35480484,-0.2113625,-0.78825176
4,0.5842195,0.49083632,1.1574392,-0.19225962
3,-0.09271852,0.39234045,-0.15676363,-0.7184224
6,-0.020483106,0.13621981,-0.3465579,-0.87107986
6,-0.5345838,-0.4042462,-0.9617882,-2.044441
6,-0.4864126,-0.1599176,-0.55797076,-2.2725103
2,0.18744507,0.41970322,-0.24062623,-0.12426503
6,-0.33479184,-0.6217474,0.036785353,-2.759953
6,-0.13273522,-0.049852584,-0.11144902,-1.3154627
7,0.22030199,0.46717703,0.22907986,-0.5428308
5,-0.18000425,1.0605874,-0.5069008,0.33583185
0,0.2561718,0.6875909,0.3672865,-0.053962857
2,0.2759956,0.79817533,0.044356845,0.22621988
7,0.22342575,0.43349028,0.24277231,-0.7696915
4,0.4939593,0.5479815,1.0373473,-0.19157274
0,0.2766283,0.74609387,0.31870797,-0.0036310053
6,-0.7792192,0.106114395,-1.5026575,-1.2882798
5,-0.28250656,0.7923583,-0.81559783,-0.057549763
2,0.15685531,0.6673852,-0.048514053,0.0313038
5,-0.13752873,1.0436676,-0.94802177,0.22500886
6,-0.81748617,-0.5842998,-1.1009052,-3.1316223
6,-0.5674152,-0.5255913,-0.6662795,-2.6494052
0,0.1635777,0.73646945,0.32949895,0.12388756
5,-0.43618068,1.3303431,-1.4123642,0.0118459165
2,0.03428306,0.74189055,-0.14417048,0.001657043
7,0.27111053,0.60943604,0.35512292,-0.67439234
4,0.7363189,0.48833647,1.334245,-0.4315988
6,-0.78608143,-0.37794638,-1.3419031,-2.4371533
4,0.87336993,0.6311224,1.4980131,-0.2982998
0,0.28715086,0.672538,0.3347154,0.005904577
3,-0.054497834,0.3765398,-0.28880367,-0.7704145
2,0.22565101,0.9590634,-0.09598519,0.051575236
6,-0.6993035,-0.33983105,-1.0779207,-2.7896051
0,0.38675028,0.70530003,0.3788358,-0.08749849
0,0.27960244,0.6058486,0.33665422,0.08562995
0,0.39899582,0.6574761,0.35115182,-0.0120536955
1,0.04762314,0.5444812,-0.19279674,-0.34315678
5,-0.24992736,0.8001486,-0.77265114,-0.068883814
6,-0.41780138,-0.5095327,-0.12287282,-2.6639242
6,-1.073701,-0.7095212,-1.2725793,-3.5198953
5,-0.26874506,1.053686,-1.1794564,0.29731977
0,0.124821134,0.58773404,0.27983472,-0.04677867
0,0.29902804,0.6116098,0.21593739,-0.07068951
6,-0.63906217,-0.795986,-0.5259847,-3.9154553
3,-0.03523734,0.23254114,-0.11125902,-0.6688518
2,0.1216756,0.8070501,-0.059458125,0.04414746
5,-0.0824179,0.8691441,-0.82802266,0.3780491
7,0.27228275,0.41026628,0.24883813,-0.45703873
4,0.54018354,0.50922376,0.82026654,-0.06591829
3,-0.11121311,0.40143427,-0.29096496,-0.83497894
2,0.18733154,0.65981966,-0.08298637,-0.04814187
1,0.04380443,0.5610468,-0.10733336,-0.2875157
7,0.13790356,0.38921967,0.34292245,-0.4033506
3,0.17640688,0.32874683,0.0660394,-0.35029373
4,0.935345,0.49531147,1.6041695,-0.50139284
1,0.23162644,0.69073236,-0.19404261,-0.4899124
5,-0.22976221,0.90411407,-0.7801332,0.062540784
1,0.055561297,0.48722315,-0.22160462,-0.18945216
0,0.15890478,0.68317485,0.31787956,0.028191177
1,0.06102324,0.5417456,-0.11438246,-0.4139051
6,0.061570287,0.32476816,0.057914652,0.053800177
5,-0.18208785,1.0615368,-0.9230066,0.1495632
3,-0.12604369,0.47548643,-0.26749498,-1.0687507
3,-0.08277589,0.37606114,-0.12244295,-0.79572475
0,0.3101527,0.71693647,0.2725712,0.00018077363
2,0.09091701,0.7801472,-0.09556405,0.058447577
3,-0.055308755,0.3243131,-0.17318964,-0.6970815
5,-0.21959242,0.5697973,-0.5162471,0.016313963
3,-0.097144864,0.40726447,-0.14833477,-0.94468474
0,0.33706775,0.6305816,0.43368453,-0.07609916
1,0.073192015,0.5585861,0.03534609,-0.37812227
5,-0.19952369,0.80945235,-0.7153554,-0.050067976
3,-0.36798918,0.3852511,-0.630928,-0.5885292
7,0.24405903,0.57056653,0.37975404,-0.65045273
2,0.17304225,0.88452286,-0.079399794,0.05179889
5,-0.39857408,0.55340177,-0.51717573,-0.39052802
7,0.29357547,0.5120181,0.720466,-0.9115164
5,-0.12388522,0.98832136,-0.74645334,0.26832953
0,0.3596558,0.61934996,0.31759882,-0.0518888
5,-0.23009722,1.0745034,-1.0730469,0.25657356
0,0.32237142,0.48965138,0.3142475,-0.17481129
6,-3.673543,0.82693696,-5.8888655,-2.3034444
4,0.7351777,0.2943882,1.1599368,-0.73581076
3,0.048373196,0.3326266,-0.03462609,-0.45530686
3,-0.026803728,0.38244924,-0.16835482,-0.7429331
3,-0.090116054,0.43553454,-0.2958926,-0.9768027
3,-0.15276149,0.3775686,-0.49172243,-0.5233137
3,-0.05500705,0.47129375,-0.2873504,-0.92733514
0,0.40267685,0.6463051,0.38317475,-0.109859936
0,0.3089942,0.843315,0.37500155,-0.015712224
6,-0.8399583,-0.094061874,-1.142162,-2.0738785
1,0.16881827,0.6528432,-0.0988496,-0.4420417
4,0.832098,0.48666936,1.3279763,-0.34855163
6,-0.76188505,0.4573035,-2.3795967,-0.40277848
7,0.31967607,0.56827605,0.3778952,-0.70551324
0,0.36071223,0.6592025,0.28773695,0.028041951
2,0.101347595,0.5615143,-0.22116083,0.006982751
6,-0.75746435,-0.80003464,-0.5159795,-3.8782005
2,-0.031037105,0.63164055,-0.19449839,-0.061751343
1,0.16083993,0.40850362,0.030801624,-0.2899571
2,0.1120022,0.7857027,-0.15031292,0.014460736
3,-0.1980194,0.18117815,-0.2119621,-1.056563
3,-0.005546673,0.3815129,-0.15375571,-0.65591013
5,-0.13161796,0.9438573,-0.85454726,0.17295547
0,0.3745152,0.68072206,0.47591406,-0.19159058
7,0.18259384,0.4016626,0.25888914,-0.43841496
5,-0.06623019,0.81430644,-0.58992124,0.13238989
1,0.083269484,0.5179123,-0.15989713,-0.3036536
3,0.0085921055,0.41097152,-0.3780492,-0.4108992
3,-0.024699457,0.40677947,-0.43894023,-0.71966255
6,-0.69978267,0.058407247,-1.5955311,-1.7753152
3,-0.04298931,0.36844155,-0.297313,-0.67344266
0,0.36555636,0.82323587,0.32747856,0.08260971
4,0.25203115,0.1408353,0.59226775,-0.6267639
1,0.09411464,0.7926607,-0.19119433,-0.553636
4,0.7195627,0.31192788,1.0429505,-0.6078259
6,-0.7825777,-0.22919858,-1.148139,-2.383393
3,-0.07200824,0.41808435,-0.33439603,-0.8546047
1,0.028872298,0.54975456,-0.045183856,-0.2800797
4,0.024769237,0.04198308,0.14320523,-0.51083875
3,-0.14355427,0.37458584,-0.31380153,-0.59926355
4,0.47992054,0.4556401,0.71339995,-0.23110652
6,-0.10169938,-0.53993446,0.80730104,-2.3730938
4,0.90465987,0.39273527,1.1204374,-0.74005646
0,0.0730359,0.406864,-0.07597253,0.105479725
6,-0.5144423,-0.29995084,-0.5470635,-2.5056539
3,-0.019959973,0.41899407,-0.13970596,-0.74521327
1,0.10966932,0.6385936,-0.15655813,-0.40851125
6,-0.37286294,-0.12909186,-0.52856433,-1.9328612
4,0.48285607,0.35762516,0.7337324,-0.3174833
6,-0.7568632,-0.026306408,-1.6065594,-2.0842655
4,0.39318877,0.26855597,0.83738536,-0.26379225
3,-0.06795761,0.4569302,-0.33540016,-0.77546996
4,0.689326,0.22994325,0.9737033,-0.9635646
4,0.87515986,0.6040532,1.4986786,-0.24749391
1,0.0907007,0.5886539,-0.14033574,-0.42108688
6,-0.12518217,-0.16649227,-0.98719984,-1.7240605
3,-0.124031946,0.34132645,-0.28703618,-1.0348301
1,0.26751807,0.78511554,-0.26601493,-0.55144536
1,0.059985835,0.641303,-0.16683954,-0.34027433
2,0.16945767,0.7300621,-0.06192232,0.012551519
5,-0.21878801,0.92946297,-1.0611507,0.14023647
1,0.07580573,0.87174994,-0.12290942,-0.53892696
7,-0.00037314897,0.62374115,-0.049337283,-0.7211234
5,-0.22269627,0.7605357,-0.7358486,0.11362849
3,-0.086038195,0.4403158,-0.3279052,-1.0361744
7,0.23152713,0.52253217,0.27020678,-0.5946567
0,0.33479458,0.6120596,0.36976495,-0.14884424
2,0.21968032,0.83418965,-0.10650929,0.054077465
0,0.30983338,0.6603877,0.32178614,-0.029199282
3,-0.06650762,0.38366592,-0.09743177,-0.8582094
0,0.28174573,0.6620428,0.4177878,-0.11448256
2,0.20494422,0.81132776,-0.034252815,0.096394844
4,0.51449144,0.33099973,0.8341427,-0.41932443
3,-0.058460526,0.34797862,-0.21713094,-0.7623381
0,0.35882476,0.5825924,0.2541238,-0.1541583
3,-0.06980106,0.43845335,-0.15213569,-0.72423315
3,-0.08099864,0.37572512,-0.27772653,-0.93215346
3,-0.087543525,0.34771842,-0.26724982,-0.93589675
4,0.7910341,0.5302545,1.4111854,-0.30834547
5,-0.26902536,0.6447691,-0.6622048,-0.26668754
3,-0.08443144,0.1965392,-0.33668548,-0.9126075
1,0.09554503,0.6065044,-0.13517554,-0.44854164
1,0.041421797,0.5887498,-0.14349356,-0.41119203
2,0.0645184,0.8201892,-0.17161919,0.070772626
0,0.41002128,0.67301357,0.39070484,-0.041093398
6,-0.64926976,-0.24088383,-0.73032266,-2.038921
1,0.031196473,0.5991942,-0.10779197,-0.37199244
1,0.17475046,0.54253227,-0.047590394,-0.37338412
7,0.16550826,0.4017065,0.12260645,-0.45284516
4,1.1559844,0.40343598,1.7937444,-0.49908087
4,0.8316594,1.1546015,1.6297171,0.99948794
3,-0.02107194,0.46232435,-0.2417865,-0.82305974
2,0.03781088,0.6274069,-0.06820776,-0.02627863
2,0.1282975,0.7222943,-0.043402046,-0.0067971954
2,0.12782115,0.8164183,-0.06513129,0.13722925
2,0.11306671,0.7721642,-0.11096756,0.021874331
2,0.11306637,0.8014705,-0.1112962,0.06295434
6,-1.1255459,0.5865173,-4.1940174,-0.36067733
7,0.27087653,0.46078706,0.2869924,-0.56172097
1,0.16590108,0.5531769,-0.05906354,-0.28463298
7,0.2743831,0.48445767,0.22524786,-0.5789883
3,0.39088073,0.66767865,-0.22261864,-0.3381418
2,0.16071358,0.65211004,-0.085514635,0.0737881
1,0.15679917,0.802621,-0.19248565,-0.483706
4,0.64047956,0.21637677,1.0884268,-0.5756306
3,-0.12355776,0.3374589,-0.31557423,-0.61973524
7,0.26610565,0.55562747,0.43475398,-0.6781231
7,0.19427818,0.3274345,0.13871422,-0.5310342
6,-0.28879955,-0.42311594,-0.20320588,-2.349121
2,0.205522,0.7511492,-0.13272654,0.21415077
7,0.218845,0.3145812,0.12699895,-0.31127876
0,0.26120624,0.6680066,0.28485808,-0.03978839
3,0.025564067,0.32829976,-0.23345779,-0.7874769
0,0.33761546,0.5259838,0.3857626,-0.12345785
7,0.21583924,0.46446988,0.19647205,-0.49372175
2,0.091705866,0.8478676,-0.1286383,0.03942253
2,0.14829354,0.84938467,-0.17251587,0.121230625
4,0.50529593,0.47153413,0.75999814,0.2078464
7,0.2582824,0.38668743,0.15645508,-0.52422315
0,0.41405386,0.72191864,0.42678005,0.017583802
1,0.12186808,0.45419577,0.051749,-0.34288028
5,-0.14134887,0.81804645,-0.480619,0.30688158
3,-0.057272363,0.3816768,-0.29887265,-0.8341836
3,-0.10758755,0.51728415,-0.28193012,-1.061217
1,0.055277005,0.52109444,-0.12505463,-0.26202783
2,0.099502735,0.88652074,-0.09653724,0.020799872
2,-0.015716184,0.88184845,-0.25402495,0.08695194
2,0.19014637,0.5875407,-0.010598598,0.06343261
3,-0.15792361,0.4594366,-0.30357546,-0.71333885
2,-0.02285276,0.71737474,-0.15095209,0.085521206
6,-0.43395022,-0.38327867,-0.25917798,-2.6041062
2,0.22495215,0.8418897,-0.098373115,0.04433995
0,0.31483313,0.74048316,0.40387905,0.033434648
5,-0.16915892,0.88118076,-0.8958904,0.1562657
4,0.60031044,0.33766052,0.99843603,-0.29960075
2,0.18678284,0.80462354,-0.059629504,0.13707729
2,0.028321154,0.8350846,-0.15140423,0.20411852
4,0.59551847,0.3629891,1.0346568,-0.2295048
3,-0.13541727,0.42376342,-0.058319665,-1.0720841
3,0.009549734,0.37092388,-0.08779679,-0.68919253
7,0.30106103,0.5256245,0.31017095,-0.573076
6,-0.29622903,-0.44559112,0.089468084,-2.5743215
0,0.43117774,0.8859404,0.5294505,-0.048091453
5,-0.34235245,1.1896296,-1.2595793,-0.0063662273
6,-0.42577636,-0.5536782,-0.057704434,-3.1224008
0,0.4800882,0.98224294,0.5000592,-0.064808
0,0.3854429,0.70674384,0.3192739,-0.11292999
6,-0.6263143,0.06261238,-1.0342048,-1.485443
7,0.27876538,0.43937048,0.15332954,-0.5625864
7,0.19903299,0.37764737,0.19886461,-0.46829608
3,0.0015803761,0.35696775,-0.19093154,-0.8720408
6,-2.114149,-1.0728674,-2.3889146,-4.7787538
1,0.12098771,0.52384216,-0.047870137,-0.24225895
3,-0.038090933,0.30201343,-0.2214406,-0.64262575
2,0.07040352,0.6699742,-0.03379483,-0.01617578
5,-0.1093863,0.74412566,-0.73220426,0.09347138
1,0.10002844,0.6407889,-0.104056835,-0.37198797
1,0.1261873,0.61400425,-0.08471596,-0.36877316
1,0.122699,0.58768964,-0.046984263,-0.31139785
2,0.104163796,0.8179641,-0.0858112,0.017240329
1,0.07800939,0.55210435,-0.13443902,-0.29426405
5,-0.12954292,1.0129856,-0.9027121,0.2982513
1,0.21241204,0.6409983,-0.15821728,-0.4594812
6,-0.97123426,0.09627502,-2.6464386,-1.9359248
4,0.7612223,0.39845014,1.2146,-0.43964943
7,0.40150467,0.7985189,0.52691585,-0.9088706
2,0.08025195,0.62392366,-0.04126837,-0.0061550145
0,0.3779663,0.7207085,0.44601816,-0.07793774
2,0.057320733,0.78017837,-0.17162548,0.06401617
4,0.9497568,0.5210707,1.5855662,-0.27520838
3,-0.0145864235,0.35266435,-0.23110403,-0.6923681
1,0.13441095,0.58067197,-0.059213046,-0.38410696
6,-0.30767366,-0.28204057,-0.23148781,-1.748305
4,0.67299706,0.486366,1.219506,-0.3686557
4,0.71958065,0.49662668,1.1756173,-0.32173213
3,0.048013255,0.44464263,-0.13609399,-0.70398164
7,0.2720995,0.5120044,0.25768018,-0.5804814
0,0.27511537,0.6025086,0.34038877,-0.09161003
1,0.05494575,0.43164727,-0.104649544,-0.25118962
7,0.29943863,0.53072464,0.3434231,-0.67844826
1,0.15383692,0.6529916,-0.116622165,-0.39850926
5,-0.34840176,0.6586786,-0.5140506,-0.28846708
0,0.30062562,0.61564165,0.26653647,0.11151135
2,0.08444242,0.715042,-0.057607956,0.015602945
6,-0.46106163,-0.016348336,-0.79886514,-1.8240697
4,0.081027165,0.075454384,0.47387433,-0.96519804
5,-0.039722215,0.88515073,-0.61165863,0.2195271
2,0.09810723,0.69737065,-0.023968153,0.01920475
4,0.5918144,0.3657907,1.047098,-0.20011789
4,0.6384658,0.4717508,1.1140548,-0.29280972
7,0.092107184,0.39570314,0.06871846,-0.3631096
4,0.5841262,0.3085681,1.0716536,-0.44294652
0,0.35626134,0.6762283,0.28986812,0.03138722
3,-0.10599721,0.412794,-0.12600043,-0.77144235
2,0.107062325,0.6633073,-0.09165258,0.028443629
6,-1.1563632,-0.8350124,-1.5757322,-4.6627274
0,0.34153998,0.6420554,0.28607562,-0.11849539
0,0.08962491,0.82875144,0.17435016,0.23948364
0,0.2826169,0.74553645,0.28498626,-0.075225
5,-0.025110286,0.8435381,-0.61554044,0.30960718
3,-0.11780226,0.36401922,-0.22342928,-0.79663336
4,0.32010418,0.4049272,0.66386473,-0.22158869
3,-0.12950452,0.32158086,-0.4181772,-0.71824557
3,-0.052858796,0.3572748,-0.18198924,-0.6428133
3,-0.03184287,0.38507408,-0.25885305,-0.77184224
1,0.1242338,0.6195128,-0.07417295,-0.33059037
0,0.366665,0.76023626,0.36203128,-0.018751573
6,-0.33419526,0.24182163,-0.7167097,-0.91349995
7,0.3373722,0.55576336,0.26675725,-0.6947352
4,0.5527388,0.32247272,1.2843137,-0.34957257
7,0.23043585,0.49522233,0.33054197,-0.5074356
0,0.058075726,0.71161973,0.08268217,0.03919375
5,-0.1388949,0.832435,-0.68314445,0.32387468
7,0.1806328,0.4090876,0.2619701,-0.4523589
6,0.332053,-0.58906186,1.5780103,-1.1408516
0,0.18708062,0.55012465,0.1787956,-0.053144515
1,0.027286848,0.5567841,-0.05989908,-0.42554495
4,0.7538025,0.44451907,1.1184715,-0.41870937
0,0.29070878,0.74823916,0.35991988,0.023409087
6,-0.5421571,-0.22522366,-0.89973456,-2.204994
2,0.20463829,0.606504,-0.0053956555,-0.01381075
2,0.21554765,0.7835757,-0.11493831,0.14846088
0,0.47320902,0.8579687,0.43286273,-0.08620181
4,0.7426497,0.4974739,1.3209355,-0.17094171
7,0.4135726,0.64345837,0.3488318,-0.8793622
6,-0.18582541,-0.02336692,-0.01727078,-1.2983475
4,0.79731363,0.5579488,1.459344,-0.37208962
2,0.13371292,0.620294,-0.0920665,-0.0017449043
1,0.051179625,0.49490106,-0.016377103,-0.25115207
2,0.13936245,0.75722176,-0.2462522,0.032266736
5,-0.27652586,0.8382173,-0.7611914,0.16304666
3,0.011267506,0.21304539,-0.3148876,-0.70608723
0,0.4733229,0.8155311,0.4541389,-0.08935128
2,0.107099585,0.79935914,-0.13837501,-0.0028220878
4,0.7953447,0.18418387,1.2106073,-0.61426824
3,-0.04045346,0.4372552,-0.3030074,-0.7916482
6,0.6219341,-1.6265993,3.2740574,-4.017422
3,0.0082681365,0.2962835,-0.03237706,-0.71719074
0,0.40878642,0.62648344,0.37933177,0.027838185
4,0.09440766,0.4371358,0.52504575,0.019459698
0,0.3029068,0.6042763,0.27004114,0.007416294
4,0.7420092,0.4102726,1.3139544,-0.43201616
2,0.17487638,0.8716503,-0.1848873,0.27032697
1,0.17657135,0.55787635,-0.14285643,-0.10077221
3,-0.027138183,0.30413577,-0.057949413,-0.7324664
7,0.2369387,0.6083412,0.3827753,-0.6940246
7,0.26124632,0.5121974,0.25406793,-0.4969844
3,-0.08568564,0.35779652,-0.20522647,-0.93652016
5,-0.1055754,0.85744554,-0.7668345,0.15868653
5,-0.19617145,1.0722173,-0.9811545,0.24096723
7,0.3036767,0.44642657,0.16505757,-0.6223865
7,0.32345,0.4553809,0.23513962,-0.5052746
1,0.08537946,0.56571466,-0.12692522,-0.42325285
6,0.8062793,0.63315195,0.71223,1.3078418
5,-0.20942482,0.88552266,-0.75359124,0.08348457
1,0.05216089,0.5686492,-0.050250642,-0.34429032
6,-0.41744265,0.28353372,-0.94964004,-1.3163886
7,0.19400549,0.45812282,0.2474401,-0.5967133
2,0.23730917,0.83807606,-0.062447723,0.069646664
3,-0.1138921,0.27208602,-0.14108564,-0.86224794
0,0.28926608,0.69936365,0.3404533,-0.091515094
7,0.26882532,0.48647904,0.28314933,-0.65499896
0,0.3668888,0.6898461,0.30835673,0.01782982
5,-0.19134268,0.75374246,-0.7536186,-0.0030059207
6,-0.7787399,-0.16286957,-1.2442079,-2.4425406
0,0.37884575,0.714433,0.4356024,-0.0511846
1,0.09416326,0.55827534,-0.030070744,-0.37215796
4,0.85387343,0.47995955,1.384561,-0.46412542
3,-0.09148364,0.39348912,-0.40368363,-0.8781653
6,-0.73662907,-0.047802355,-1.2912211,-1.7814794
2,0.16875726,0.6719843,-0.0648601,0.028318875
5,0.00023529053,0.8051412,-0.4483384,0.3589843
0,0.3862587,0.8868413,0.5036192,-0.012642107
7,0.23260777,0.4431159,0.22941418,-0.5043581
2,-0.023542952,0.48229975,-0.15090266,-0.1902037
1,0.050210886,0.5140281,-0.014320603,-0.27178526
2,0.14090504,0.6848301,-0.07117324,0.030500704
2,0.003437008,0.5057801,-0.10569989,0.0167867
7,0.39518103,0.52566946,0.2133384,-0.81235796
5,0.13629769,0.7868271,-0.34436056,0.52236116
6,-0.49946374,-0.084158,-0.80047417,-1.8428903
5,-0.2473295,0.8815307,-0.8089431,0.1050837
4,0.8572638,0.70795524,1.5951126,-0.3299387
2,0.2192345,0.75159115,0.011652493,-0.009916654
4,0.6432297,0.5631312,1.0786833,-0.11272369
6,-0.81949294,-0.8467531,-0.8043461,-3.8973863
7,0.30446377,0.41617498,0.22456218,-0.56838727
5,-0.10305502,0.88124996,-0.7039822,0.21060325
2,0.17277135,0.9744803,-0.14481317,0.045952447
1,0.090347044,0.4422897,-0.06322327,-0.35641927
3,-0.087443456,0.39203236,-0.43593672,-0.4085077
0,0.3836053,0.58983064,0.40562975,-0.036016095
7,0.25332424,0.3970585,0.63057375,-0.627618
2,0.07841333,0.7095854,-0.17343521,0.14449121
7,0.35108128,0.7885192,0.5022617,-0.9232772
7,0.287994,0.54671496,0.28613406,-0.64902467
2,0.085243955,0.72800267,-0.09356071,-0.014294843
1,0.08269689,0.579424,-0.14512478,-0.3603259
7,0.2333219,0.48610097,0.31180182,-0.55423206
6,-0.31017047,-0.07010185,-0.77671915,-1.3765457
3,-0.06302096,0.38963783,-0.08402573,-0.80450314
0,0.3767224,0.78563756,0.34082842,-0.03165527
4,0.8398943,0.3320568,1.3524173,-0.59606403
3,0.06978771,0.27679533,-0.18975604,-0.58083004
2,0.3407455,0.63650876,0.111070156,-0.025576998
0,0.3879009,0.70990473,0.37567452,-0.015259019
4,0.5256655,0.37212858,0.7881991,-0.2922116
4,0.8145438,0.37118644,1.3550869,-0.6126708
1,0.12710108,0.5871397,-0.15224715,-0.38558656
2,0.092227675,0.84402466,-0.15300846,0.10342018
3,-0.09865657,0.3588713,-0.28378958,-0.5796525
4,0.6888732,0.36897162,1.0215516,-0.53759706
2,0.12976284,0.64788544,-0.10157218,0.016192876
7,0.3058167,0.50456077,0.2900188,-0.723005
3,0.02287233,0.45480415,-0.2685629,-0.6795884
1,0.080445975,0.46250004,-0.17830242,-0.35892144
0,0.34705022,0.7989774,0.44137338,-0.03992631
4,0.6286169,0.65595704,1.2846994,-0.15701456
3,-0.14149392,0.34901842,-0.36283377,-0.76133454
4,0.4981277,0.4651583,0.85875344,-0.20366712
4,0.8244313,0.35613737,1.4471929,-0.31430694
4,0.77025974,0.33265683,1.2049816,-0.5971856
2,0.04765887,0.7169505,-0.12663318,0.034825202
7,0.2292536,0.4893826,0.31655043,-0.5407184
4,0.5355777,0.35756442,0.96478325,-0.4492365
5,-0.22141233,0.9114035,-0.7853529,0.043884
0,0.40513912,0.6452005,0.3817779,-0.16861722
6,0.053626064,-0.11080034,0.31544128,-1.288617
5,-0.070305094,0.8128254,-0.696552,0.00036464437
7,0.29308352,0.6501048,0.456752,-0.74068403
4,0.68047017,0.28204268,0.82131773,-0.41945094
2,-0.37118542,0.046551544,-0.68476784,-0.103531234
0,0.31687447,0.5496953,0.37465438,0.095655225
7,0.21237119,0.41932756,0.19971943,-0.51654404
3,-0.010347883,0.38125303,-0.46477032,-0.8207457
0,-0.20662266,0.19465426,0.25615457,0.062124345
3,-0.0068878564,0.28283617,-0.35597432,-0.7977573
5,-1.3838527,3.008904,-3.2455173,1.8317503
6,0.09912147,-0.03361408,1.2065102,-1.4088501
0,0.24190888,0.7372589,0.3540978,0.06612696
0,0.43424088,0.77960694,0.4116542,-0.04659517
2,0.16704613,0.9807325,-0.12980363,0.0868087
1,0.16302435,0.5257504,-0.07600735,-0.40193874
6,-0.57559353,-0.21199836,-0.79338557,-2.1915066
5,-0.17347926,0.6268329,-0.7034747,-0.085752115
1,0.088893965,0.5527244,-0.15526436,-0.38803294
4,0.74380094,0.44751534,1.2340972,-0.09340857
6,-0.5632452,-0.27317092,-0.9421041,-2.2259874
6,-0.49959144,0.041573193,-0.99588287,-1.2226331
3,-0.030006036,0.32408297,-0.32890573,-0.7479338
2,-0.06504146,0.96813667,0.05594963,0.09416741
1,0.1352778,0.58776855,-0.097878836,-0.37353545
6,-0.25069752,-0.11631732,-0.20059712,-1.6857549
4,0.58428663,0.29127094,0.87357396,-0.4599255
3,0.03940893,0.4151871,-0.36183327,-0.6128196
6,-0.7437974,-0.31837875,-1.5961987,-2.6107738
4,0.5891348,0.37261665,0.93800485,-0.39059797
5,-0.25098875,0.9924639,-1.0429853,0.07135058
5,-0.3747871,0.8528646,-0.931688,0.3202592
2,0.16609976,0.78963417,-0.116317175,0.033652827
2,0.105901405,0.56830597,-0.12577073,-0.0060887774
1,0.09154707,0.49456775,-0.054765183,-0.33316216
0,0.37322238,0.74758863,0.3799455,-0.059016403
5,-0.043344922,0.7183484,-0.57071555,0.17314619
4,0.70478374,0.83725923,1.3089405,0.2632166
5,-0.08344481,1.0725074,-0.86913306,0.44919398
5,-0.18277696,1.0082655,-0.9799907,0.32261184
0,0.37617114,0.74352324,0.3760638,0.079361215
7,0.18695126,0.43648916,0.23159212,-0.48530233
3,-0.10353181,0.30170038,-0.58507174,-0.60773116
5,-0.14769687,0.8787745,-0.82296616,0.15581167
1,0.009983327,0.6158833,-0.17723505,-0.41226584
4,0.7757466,0.34282416,1.0960059,-0.26430884
6,-0.4275344,-0.44623652,-0.2045127,-2.8641734
7,0.22763404,0.50226,0.28003788,-0.5528579
4,0.7704467,0.35509703,1.1903701,-0.6165303
1,0.037768885,0.6158774,-0.116220005,-0.27397332
6,-1.1288956,-0.009326475,-1.4282688,-1.9371186
7,0.27688274,0.5177207,0.3198178,-0.5898158
2,0.10237508,0.83824664,-0.1401566,0.09719236
3,-0.052697744,0.46163172,-0.26605144,-0.8704637
7,0.23639049,0.40059134,0.27702048,-0.52775687
3,-0.04908986,0.40418854,-0.28274632,-0.8323302
7,0.3135345,0.54037577,0.2613981,-0.6151176
0,0.33857968,0.54497045,0.31276503,-0.17280766
6,-0.33871216,-0.38519868,-0.3602935,-2.4196537
0,0.35548145,0.72218454,0.43378255,-0.022591515
1,0.11962131,0.674399,-0.09084136,-0.44762996
0,0.39581144,0.9361346,0.49208203,0.06642438
4,0.52146894,0.3002977,0.8760954,-0.5059298
7,0.2216611,0.42231998,0.21752347,-0.49733177
5,-0.14783742,0.6746852,-0.67373776,-0.044261646
1,0.110234454,0.6629996,-0.092205234,-0.4394643
3,0.0014827568,0.00745919,0.671678,-1.0290569
6,-0.25852025,-0.44739217,-0.14401148,-2.3633492
5,-0.11248266,0.9499994,-0.80179447,0.18101192
2,0.20237221,0.7440605,-0.08221892,0.06688334
5,-0.13031258,0.85193944,-0.78617454,0.22968702
2,0.04392648,0.8659066,0.2855935,0.27052128
5,-0.21448119,0.8255223,-0.9704452,0.10639552
7,0.07349094,0.33695862,0.8140524,-0.75421333
4,0.8125185,0.5319197,1.3614078,-0.3718143
0,0.32693094,0.76112914,0.4640239,-0.00041704043
7,0.31048048,0.4013505,0.23968028,-0.4558173
4,0.77420604,0.4250933,1.4476242,-0.4883415
1,0.12767872,0.50111735,-0.11754424,-0.341501
5,-0.055961255,0.89609075,-0.67599386,0.34019166
6,-0.87548167,0.46527183,-2.2317638,-1.4492205
7,0.21427721,0.41821617,0.26592818,-0.56054986
0,0.27967358,0.6176261,0.24548735,0.07117992
7,0.13891517,0.41846725,0.21740174,-0.4062087
2,0.21121399,0.5697549,-0.014113087,0.05560705
6,-0.29083404,-0.35736626,-0.25479347,-2.210937
3,-0.10287216,0.35123894,-0.14451529,-0.740638
4,0.81100583,0.43986946,1.3536218,-0.4709241
2,-0.07323873,0.65325963,-0.2956016,-0.10486953
0,0.3308361,0.85421455,0.39015076,0.04327097
4,0.8446656,0.5133495,1.3458273,-0.417823
4,0.5746717,0.3580028,1.0312659,-0.4220107
3,0.10591954,0.01904557,-0.06820171,0.16471526
0,0.34382913,0.8218805,0.4635261,-0.038412582
1,0.09013924,0.7506547,-0.11495294,-0.50463194
5,-0.2472568,1.0324528,-0.9487754,0.28075814
7,0.2702674,0.5563324,0.364698,-0.7253037
2,0.19179578,0.8740034,-0.049402647,0.07494678
5,-0.11907407,0.9603492,-0.9842059,0.33458975
1,0.080564074,0.5124736,-0.07460168,-0.3509027
6,-2.3574572,1.2398179,-7.260732,-0.2048011
6,-0.4827462,-0.43960556,-0.3227369,-2.6500096
5,-0.055761743,0.7726761,-0.77242374,0.032157347
5,-0.27832377,0.80254066,-0.82539845,-0.041919295
4,0.43175605,0.42405242,0.55484277,-0.15080303
0,0.34884268,0.4742902,0.3900509,-0.1118542
1,0.098268956,0.5389709,-0.11055275,-0.46766832
5,-0.083142966,0.95240825,-0.8130442,0.60999095
3,-0.0700911,0.39300913,-0.4626507,-0.84216475
2,0.1888325,0.81023216,-0.0780754,0.13303629
6,-0.897311,-0.2694612,-1.7361423,-2.3296027
1,0.08635676,0.77161795,-0.10335197,-0.52481645
3,-0.045371544,0.44487053,-0.35741723,-0.936128
6,-0.30609825,0.1654021,-0.61611366,-2.5038671
1,0.10836706,0.54119086,-0.08321692,-0.18046983
5,-0.0866042,0.9052833,-0.7187513,0.14935602
3,-0.059775192,0.60788155,-0.62130815,-0.6932583
2,0.07944198,0.61599183,-0.10998327,0.03506779
3,-0.067590006,0.40634593,-0.23908618,-0.68134826
2,0.12765673,0.88262516,-0.12681958,0.10519373
7,0.41374904,0.62270564,0.3024234,-0.811147
7,0.059280477,0.13024558,0.30242965,-0.7027909
6,-0.12386173,-0.9892027,0.65985817,-3.0151243
1,0.0046059,0.4216479,-0.042237636,-0.45820883
2,0.2793511,0.69847506,0.02579703,0.05923646
0,0.31637934,0.51129633,0.44078526,-0.038527545
7,0.22630474,0.44479093,0.197345,-0.56668705
2,0.31701618,0.71523213,0.02816522,0.18112953
6,-1.230699,-0.66912514,-1.7668347,-3.8462942
2,0.19620112,0.90469384,-0.13003425,0.04408764
6,0.47137484,-1.0964426,1.7379118,-2.512614
2,0.1511996,0.64052576,-0.070308454,0.029915884
6,-0.662924,-0.018091936,-1.0106363,-2.1621969
4,0.48514718,0.16913879,0.83050144,-0.63689286
1,0.10333648,0.7501426,-0.0536698,-0.5887849
5,-0.14747162,0.7990289,-0.85905766,-0.051575072
1,0.13688944,0.59412104,-0.14008969,-0.31487006
5,-0.25646225,0.8725733,-0.8098172,0.08901268
7,0.2552815,0.538528,0.43031585,-0.61543965
0,0.37080747,0.7320699,0.45318592,0.024507457
6,-0.3278237,-0.46807995,-0.26718,-2.43857
2,0.1569171,0.78476304,-0.13467327,0.094546355
4,0.52139384,0.68429625,1.0470095,0.18942893
4,0.53697675,0.40539414,1.0165176,-0.28650302
0,0.35533535,0.769524,0.44422212,-0.013839645
2,0.14896663,0.8894308,-0.2236536,0.1415698
2,0.17996733,1.2122499,-0.16594486,0.044653017
6,-0.67331445,-0.5727948,-0.63060254,-3.2263153
1,0.027012793,0.5612651,-0.08460285,-0.31111234
2,0.07982283,0.6532409,0.016224872,0.1293934
6,-0.6828806,-0.5367299,-1.0153826,-3.0566597
6,-0.6987523,-0.4709353,-0.6964268,-2.9555628
2,0.20802918,0.7609656,-0.09426601,-0.011049225
3,0.017641371,0.35671914,-0.117698,-0.59902024
0,0.32109508,0.71709734,0.28483632,-0.033473637
2,0.14574732,0.6763114,-0.08795732,0.18848115
1,0.049568444,0.6332437,-0.039816417,-0.38039896
0,0.34478003,0.76398337,0.43777436,-0.026717812
7,0.20859264,0.40328318,0.285933,-0.48092923
3,-0.026521781,0.35523182,-0.20490927,-0.84191227
7,0.28699672,0.43698925,0.24093097,-0.6458524
4,0.36060783,0.73868173,0.9026787,0.2430652
2,0.14528362,0.8530474,-0.11874708,0.080928594
7,0.25586596,0.5105475,0.30138904,-0.55230564
5,-0.055228572,0.9107169,-0.75188035,0.35603678
0,0.36463803,0.7210985,0.2801751,0.06329292
0,0.35362712,0.6505212,0.38423553,-0.053660493
4,-5.198438,4.168526,-6.8103466,5.006945
3,-0.014607426,0.4531571,-0.26225507,-0.8638262
0,0.26602173,0.62475365,0.26479757,-0.110366896
5,-0.111114495,0.82329434,-0.7281642,0.25664732
5,-0.20225543,0.82447165,-0.77838314,0.13677804
1,0.06499962,0.5616423,-0.13380411,-0.3195119
3,0.025881786,0.4046994,-0.34181175,-0.6770627
0,0.27432963,0.5523263,0.32723978,-0.06711235
6,-0.7704064,-0.11182872,-1.5916609,-2.587278
7,0.30273566,0.53866,0.37891045,-0.74300075
3,-0.068127,0.40689406,-0.19467181,-1.047788
5,-0.11976879,0.77027065,-0.6967745,0.114801615
7,0.23822704,0.5061923,0.3305054,-0.577018
3,-0.07250834,0.44342306,-0.39285207,-0.7670964
5,0.1280841,0.7487043,-0.20520706,0.45557156
1,0.08232906,0.5574595,-0.06936237,-0.37988165
1,0.1299394,0.38479978,0.019388208,-0.24571037
5,0.19736235,1.0797155,-0.4905444,0.7952527
4,0.49604592,0.44375312,0.95158815,-0.11991685
0,0.2934787,0.6199729,0.41050887,0.001502061
1,0.15049921,0.5053903,-0.124204315,-0.3813098
6,-1.7728364,0.3570453,-4.728359,-0.917015
5,-0.08228468,2.7883372,-1.246471,2.447785
3,-0.07570204,0.41917393,-0.398471,-0.8143742
0,0.2992358,0.6286712,0.3615731,-0.001632032
2,0.27928588,0.9660959,-0.10456724,0.07203849
5,-0.1542528,1.052,-0.9855251,0.271288
6,-0.6084854,-0.31525543,-0.69898814,-2.323154
7,0.2836403,0.54123175,0.28785273,-0.6650988
3,-0.06001183,0.4091502,-0.22371717,-0.71934086
5,-0.15935548,0.80557436,-1.1032994,-0.1534794
2,0.15877534,0.92559564,-0.18465412,0.08785931
0,0.3334574,0.81268024,0.43311536,0.02036237
0,0.477822,0.9385191,0.51665413,-0.072682135
4,0.53054196,0.47072464,0.825853,-0.23764259
4,0.525389,0.4105303,0.81726515,-0.26250955
5,-0.1432137,0.8557567,-0.81975406,0.13785014
2,0.13398843,0.81565756,-0.14428277,0.0736126
0,0.30601835,0.46519095,0.19623448,-0.24416429
0,0.42672178,0.7448503,0.45395184,-0.0040686624
1,0.08533922,0.6405406,-0.11108297,-0.42025587
4,0.97925097,-0.98707426,1.2083132,-2.9584763
7,0.262303,0.334387,0.15625371,-0.6966035
0,0.3141112,0.5636353,0.30486748,0.0044840695
2,0.1758756,0.9274572,-0.103818156,0.05478026
0,0.4198018,0.6471688,0.4126612,-0.07455546
3,0.03040721,0.24838087,-0.06866341,-0.62128174
2,0.22321163,0.70084995,-0.12739171,-0.07099845
1,0.15961045,0.56701845,-0.12913483,-0.3607635
5,-0.30188346,0.79781485,-0.84233034,-0.0083601605
0,-0.36233976,0.96730953,-0.48256204,0.24292867
1,0.03572231,0.48302418,-0.17674877,-0.3522203
2,0.11796449,0.94131637,-0.14973156,0.050353292
0,0.43660268,0.680667,0.4588064,-0.0896153
3,-0.032453924,0.37226093,-0.21119724,-0.76734364
6,-0.3731353,-0.51612365,-1.0970314,-2.2556512
7,0.2873142,0.26675075,0.4345147,-0.6494002
3,0.0032025222,0.5038677,-0.3941635,-0.5850055
2,0.18127725,0.93813944,-0.11022147,0.09779495
4,0.50541157,0.6082603,1.9956484,0.022248177
2,0.17565201,0.8817363,-0.10963537,0.115075104
3,-0.11943011,0.37152597,-0.14738552,-0.91153634
2,0.1079812,0.66208076,-0.014453809,0.21567598
5,-0.1304303,0.8233454,-0.56472385,0.13278544
5,-0.16645068,0.904497,-0.87884045,0.148767
0,0.39161682,0.7486386,0.40225452,0.052314475
4,0.2667499,0.67567205,0.616456,0.38058475
7,0.2892906,0.43422815,0.21642512,-0.6859882
7,0.24679227,0.43332317,0.019699914,-0.40304545
6,-1.1647937,-0.8102345,-1.539789,-3.3430862
7,0.26223665,0.56197286,0.27404487,-0.53773636
4,0.76824033,0.5124038,1.2304511,-0.45381904
3,-0.11924271,0.480618,-0.26209584,-0.68554866
0,0.38304156,0.3265693,0.26613674,-0.08945516
4,0.7843706,0.56998986,1.2809539,-0.23289073
4,0.4618864,0.4220264,0.99530566,0.0033040883
5,-0.3119023,0.658871,-0.6050695,-0.20219855
5,-0.2227571,0.9520069,-0.7937815,0.23285195
6,-0.9361529,-0.8062007,-1.9574726,-4.108305
4,0.49948278,0.36450762,1.1216296,-0.23572434
1,0.09247564,0.5914186,-0.03713181,-0.42279664
1,0.0642902,0.5351258,-0.032170992,-0.2816594
3,-0.093320824,0.18941672,0.038157135,-0.79451656
7,0.2786266,0.48843148,0.2673603,-0.6777664
1,0.22681755,0.4566601,-0.11317718,-0.37957996
4,0.026859893,0.5532787,0.4130015,-0.045877922
0,0.45083544,0.92234933,0.47181904,-0.05265159
7,0.38345602,0.5549201,0.1875462,-0.4129158
2,0.12119393,0.863419,-0.098303154,0.059505433
5,0.66176933,0.58927804,0.6045007,0.49986905
4,0.61219174,0.36780542,1.085992,-0.36172253
0,0.29108617,0.7472092,0.3715253,0.0023198456
5,-0.3272903,0.9935985,-1.1765023,0.0972637
6,-0.56476986,-0.6986528,-0.62941694,-2.9332728
3,-0.009236633,0.40170357,-0.19991009,-0.56983095
2,0.14684746,0.93600315,-0.16066115,0.072991185
7,0.25776508,0.4981885,0.3058701,-0.49501273
5,-0.10573681,0.84345436,-0.6869824,-0.0032650728
3,-0.031112362,0.36666617,-0.19275525,-0.62317467
3,-0.11023085,0.42489433,-0.14319733,-0.9589244
0,0.37599763,0.6689834,0.32835624,-0.02719249
7,0.23115227,0.4333619,0.28109834,-0.56795263
1,0.05769786,0.5251353,-0.056277566,-0.33329678
4,0.70502627,0.18065542,0.99797875,-0.89950925
3,0.01529383,0.33918658,-0.09887001,-0.49827906
4,0.6049839,0.4613921,1.1351811,-0.34305176
2,0.19176021,0.7860653,-0.060494915,0.04886879
3,-0.1182828,0.38878018,-0.3705882,-0.8432806
6,-0.8481014,-0.46445417,-1.1267266,-3.241751
3,-0.0030648974,0.42398712,-0.04004865,-0.4305489
6,-0.43529442,0.014553597,-1.1536965,-1.7226287
6,-0.4792034,-0.64750874,-0.40371904,-3.6775408
3,0.06025602,0.35470894,-0.20809597,-0.84044904
4,0.42597935,0.29557353,0.8093962,-0.34281045
7,0.21140127,0.4664742,0.21812911,-0.6075461
4,0.58542955,0.31918564,0.67583317,-0.24067608
1,0.058553588,0.45387676,-0.1073915,-0.36065367
6,-0.9062711,-0.15022421,-1.4531294,-1.8844271
4,0.5854797,0.32804385,1.0654322,-0.32444116
4,0.6096324,0.44292435,0.9920812,-0.27006805
4,0.57015264,0.61510116,1.1797026,-0.004474283
7,0.17877541,0.32753974,0.18022265,-0.5554926
5,-0.53423065,0.67116904,-0.85233337,-0.2688122
4,0.37049738,0.47924116,0.8558689,0.150324
6,-0.45584232,-0.49187133,-0.98256177,-3.411012
7,0.26097575,0.4234992,0.13434269,-0.6083849
0,0.30640924,0.7460098,0.38290194,0.04826755
4,0.73854893,0.40085965,1.305401,-0.5193568
5,-0.19785422,0.7777766,-0.7976541,0.063341424
1,0.13680154,0.6809068,-0.110052206,-0.46613395
2,0.2643151,0.6417321,0.0127213,0.08659943
2,0.12733793,0.8343842,-0.09083377,0.009820169
1,0.15744203,0.72595745,-0.1253455,-0.4986096
7,0.21874687,0.34143144,-0.0076308614,-0.5752277
5,-0.2405704,0.37893674,-0.4197938,-0.19532329
3,-0.123173654,0.41826543,-0.40415612,-0.98418856
5,-0.12845865,1.2399904,-1.0867096,0.3243173
4,0.6714324,0.40611553,1.1175456,-0.44025314
4,0.68827456,0.34715137,1.004645,-0.528922
0,0.3463081,0.7124959,0.33009374,0.014122207
6,-0.4864853,-0.41643775,-0.63524324,-2.702551
3,-0.054424517,0.3264584,-0.21901663,-0.5897334
5,-0.2120267,0.8790285,-0.7416125,0.033750016
2,0.1681685,0.8309666,-0.17705421,0.082709976
3,-0.01896268,0.35977024,-0.37607917,-0.8477836
6,-0.18028246,-0.1541399,-0.18143256,-1.6500003
7,0.13659132,0.5599573,0.27646098,-0.3417394
4,0.6582899,0.30700973,0.98333323,-0.39584228
5,-0.15300551,0.87172204,-0.83197117,0.033556126
0,0.27148196,0.62260675,0.3386042,-0.03115408
2,0.17733021,0.6658746,-0.17947279,0.04100411
2,0.11355193,0.75976324,-0.08485163,0.03430807
1,0.012849468,0.4985081,-0.012917984,-0.400073
2,0.16454194,0.6214234,-0.01854763,0.053912394
6,-0.8760641,-0.8684385,-0.72765905,-4.3446326
2,0.0739699,0.9067305,-0.16384368,0.031792443
0,0.3668008,0.6959327,0.39155367,0.0032686878
1,0.05241126,0.61751765,-0.12217711,-0.44327015
7,0.2619108,0.40058312,0.20057163,-0.6575325
3,-0.0020639813,0.40279776,-0.2915764,-0.5355335
1,-0.11284256,0.3404028,-0.055852316,-0.5350479
2,0.14876118,0.7176158,0.058869254,-0.048126575
1,0.09276491,0.5300648,-0.065908544,-0.36308834
5,-0.29037455,0.9034073,-0.9502467,-0.06690161
3,0.02473023,0.47907373,-0.31498668,-0.9197492
3,-0.053988803,0.35907766,-0.1564224,-0.74751186
2,0.16386615,0.8077782,-0.14288266,0.09117464
2,0.19115676,1.0020615,-0.095396236,0.12002241
3,0.26002175,0.29416797,0.032854885,-0.79833394
2,0.20670061,1.228415,-0.11234386,0.15129152
0,0.26880822,0.64607334,0.3427889,0.1025109
3,-0.0346722,0.33712044,-0.17031014,-0.7685065
4,0.4018771,0.034351643,0.8551129,-0.7279958
5,-0.37023643,0.6943265,-0.800685,-0.3680038
2,0.13131769,0.7994448,-0.046495147,0.01649371
0,0.36741632,0.8312231,0.3972202,-0.065943204
1,0.04779446,0.546053,-0.03295836,-0.44810283
7,0.1363499,0.44631606,0.2785389,-0.46246526
1,0.24243678,0.7257668,-0.23740675,-0.50759006
2,0.24074738,0.7423013,0.0064269975,0.055846013
6,-0.6176857,-0.06886618,-1.3296204,-1.5754601
7,0.06861716,0.39607754,0.14192767,-0.5544911
7,0.28322053,0.38465387,0.174611,-0.64251316
4,0.58499485,0.5560401,0.92624354,-0.35596105
4,0.6859136,0.19971038,1.0202639,-0.6486615
6,-0.40991458,-0.3165303,-0.48660117,-2.169285
3,-0.06801918,0.38548982,-0.6379809,-0.6361687
2,0.12737074,0.46918708,-0.12608372,-0.067627616
0,0.23614903,0.69333434,0.2455298,-0.08774022
0,0.34200272,0.83822984,0.41283235,0.0023549353
4,0.41169325,0.2552304,1.091046,-0.77325964
1,0.040579986,0.50996804,-0.123161465,-0.47039205
1,0.04865425,0.79578185,-0.08754519,-0.49975586
3,-0.08066286,0.3622232,-0.26419637,-0.9628593
5,-0.08079064,0.80851054,-0.60219467,0.1357525
4,0.65635747,0.8847376,1.1553706,0.33975902
4,0.49330348,0.1315115,0.44780168,-0.77152467
5,0.011038242,0.6705028,-0.44944325,0.12979336
0,0.2920956,0.60777766,0.35198173,0.0055586267
0,0.37175614,0.68687004,0.40831307,-0.07258659
4,0.35467672,0.4616934,0.7692858,-0.2642527
5,-0.3873834,0.9201309,-0.9442854,0.09665817
3,-0.053522162,0.3347002,-0.27353105,-0.7224724
5,-0.22044751,0.8189045,-0.7216983,0.1223261
0,0.38957775,0.7903616,0.47932473,0.018480344
7,0.14935212,0.4222189,0.35051784,-0.5882413
1,0.024019659,0.8135821,-0.11811247,-0.6068561
4,0.61124545,0.37187675,1.0211879,-0.34900433
3,-0.013281187,0.411736,-0.3418766,-0.6807078
0,0.24944264,0.6287335,0.61537594,0.0065170694
1,0.045059245,0.5338387,-0.19533463,-0.43380976
5,-0.07774198,0.9793775,-0.69296414,0.2828763
6,-0.23118621,-0.12596546,-0.28108186,-1.661836
0,0.3281075,0.67692447,0.30829093,0.12082987
5,-0.2320822,1.0640578,-0.9525679,0.35669684
7,0.19199431,0.25696492,0.237168,-0.42462397
3,-0.04432655,0.5718046,-0.4114091,-1.1916591
2,0.18180986,0.74049884,-0.09142777,0.014051165
7,0.20138367,0.4099593,0.3287268,-0.5143481
0,0.25682333,0.64349294,0.37974298,-0.098140255
5,-0.19977361,0.75491166,-0.64753807,-0.04440326
2,0.10263871,0.5886826,-0.20967685,0.015778568
1,0.0808098,0.5970585,-0.043855436,-0.4126479
5,-0.19280063,0.8546499,-0.7189739,0.048051883
7,0.36736447,0.64415354,0.4089766,-0.8075662
2,0.11182178,0.8135476,-0.17106223,0.091142364
6,-0.7143424,-0.5512999,-0.96008635,-3.52325
5,-0.16965328,0.95690465,-0.8881756,0.20955703
7,0.2092581,0.274744,0.12585823,-0.5112885
3,-0.1626947,0.35277537,-0.21367492,-0.84903616
5,-0.2719066,1.0404731,-0.9784771,0.06155419
0,0.39531267,0.61051023,0.38057977,-0.054340504
4,0.6493871,0.43566117,1.1176777,-0.045496956
5,-0.026254443,0.8017976,-0.803792,0.12724234
3,-0.04604371,0.34805933,-0.38243747,-0.70093536
1,0.0711301,0.59944403,-0.066869,-0.43839306
5,-0.15694608,0.77062875,-0.83686715,0.07598702
2,0.14656074,1.186002,-0.12671621,0.03798401
3,-0.10679595,0.3082578,-0.25095284,-0.7236219
7,0.2143081,0.4316233,0.20620653,-0.49409074
0,0.3150511,0.74248904,0.37433627,-0.09392363
6,-0.6447431,-0.3924094,-1.2285078,-2.3917067
4,0.59645176,0.45586807,1.0278357,-0.19862121
3,-0.009948887,0.5397166,-0.4293328,-1.0324523
7,0.15718657,0.4796885,0.2558892,-0.46912804
1,0.1094616,0.4606828,-0.27737236,-0.38468266
6,-0.0043107774,0.22458051,-0.33269805,-0.5980863
3,0.056466404,0.3657894,-0.26577583,-0.8160379
2,0.10793423,0.7429642,-0.100912526,0.13957438
2,0.18407387,0.9450383,-0.11485159,0.05891084
2,0.21991698,0.8415921,-0.0124154715,0.1045219
2,0.19071506,0.7511744,-0.09488932,0.04088943
4,0.6007092,0.41008806,1.0605844,-0.26467147
3,-0.009690631,0.3835722,-0.34413397,-0.8245022
1,0.103022695,0.38979396,0.08266749,-0.37837285
2,0.18037644,0.74458647,-0.13146806,0.015963193
1,0.08375187,0.5410378,-0.068672635,-0.34966192
2,0.12789634,0.5946212,-0.10198638,-0.038225684
3,-0.03328321,0.40573072,-0.23897894,-0.732596
0,0.48692763,1.4607456,0.76691335,0.049044866
5,-0.16967185,0.95326436,-0.89305294,0.1251649
0,0.37504813,0.6879856,0.3270507,-0.017812846
4,0.8377091,0.55317175,1.4203268,-0.36090004
0,0.29624796,0.5806009,0.28572622,-0.03824479
6,-0.6786621,-0.30143535,-0.989366,-2.1523285
5,-0.19575654,0.6261036,-0.5270765,0.003416438
5,-0.11626857,0.8517259,-0.79843104,0.15173641
0,0.20234457,0.7369173,0.39014685,0.038071364
7,0.3314843,0.5382386,0.31770316,-0.7327342
1,-0.03159911,0.48058334,-0.16218689,-0.33328518
2,0.09791529,0.70994,-0.006172689,-0.041715063
0,0.31917906,0.6204002,0.32461533,0.0017323334
2,0.13935415,0.77879536,-0.16959496,0.05079765
0,0.380891,0.67805046,0.34528944,0.0024266518
0,0.3996659,0.7679022,0.39442828,0.047060702
1,0.16580598,0.5281611,-0.09724827,-0.35304272
2,0.3572688,0.45967117,0.027561475,-0.09882423
4,0.40810066,0.24334031,0.65143466,-0.5392107
4,0.6362842,0.46640643,1.1704293,-0.27919677
4,0.6434411,0.38983208,1.0713452,-0.33951944
5,-0.23936279,0.99489,-1.0079476,0.09578659
7,0.24038018,0.4164733,0.17417398,-0.6103572
6,-1.4707814,0.42368522,-3.7124937,-1.8570176
0,0.32472035,0.76901925,0.41491765,-0.007960968
4,0.5018169,0.30926317,1.5251226,-0.5038268
5,-0.2118406,1.0571853,-0.9916279,0.14891429
4,0.60513335,0.3140559,0.8742432,-0.37995774
4,0.6336092,0.5715227,1.2403454,-0.36844856
6,-1.0979847,-0.26512605,-1.6138002,-2.8097234
6,-0.5723634,-0.31133577,-0.75695735,-2.7082734
5,-0.24580643,1.1727756,-1.0501229,0.06776219
2,0.17157082,0.63434577,-0.16234262,-0.15892096
5,-0.122674346,0.78936756,-0.6671935,0.059174016
7,0.25719208,0.42537132,0.2924803,-0.4252256
1,0.06557657,0.57958984,-0.07378064,-0.35847202
6,-0.20039803,-0.73298895,0.4582506,-2.9539099
0,0.2128409,0.59230775,0.29536495,0.16188976
4,0.49486625,0.4022735,0.8395797,0.14403968
4,0.6604732,0.21892472,0.90887785,-0.51063645
1,0.04817105,0.5332315,-0.14088011,-0.34372687
4,0.3296083,0.510195,0.75869405,-0.011194433
3,0.036874354,0.35107467,-0.22928633,-0.58868426
3,-0.15863766,0.2784513,-0.34192592,-0.786727
1,0.07635012,0.59906507,-0.10893689,-0.38088223
4,1.2601373,0.17045681,2.0317702,-1.0306052
6,0.052687254,0.19640203,0.0744231,-0.47641304
6,-0.48741668,-0.4008856,-0.43390957,-2.5585837
3,0.006053972,0.29413188,-0.23448873,-0.69827205
6,-2.6750586,0.487136,-3.74855,-0.87321514
0,0.39007023,0.76358163,0.40308928,0.054713238
7,0.2597719,0.5267039,0.5368227,-0.7382998
1,0.10186158,0.6377724,-0.12568605,-0.26808774
3,0.008764409,0.36414537,-0.3191438,-0.84538376
6,-0.120855354,0.62050307,-1.01491,0.41179475
7,0.19721933,0.41737187,0.20360312,-0.5526949
0,0.29223293,0.6559766,0.24381486,-0.0025186993
1,0.036691893,0.6012921,-0.092336774,-0.38436693
0,0.42939734,0.75888914,0.40673885,-0.046627775
2,0.17976469,0.8056757,-0.104375936,0.09103773
6,-0.34391043,-0.22188972,-0.28236762,-2.0704055
0,0.3701195,0.76997936,0.35128748,0.06139123
1,0.13524567,0.75084805,-0.1034651,-0.5315775
7,0.17091796,0.38942593,0.21899535,-0.4987908
3,-0.40135798,-0.015843622,-0.22519858,-1.2848412
0,0.3352765,0.63435876,0.32629845,0.05146321
3,-0.04035504,0.42994535,-0.2539276,-0.9384648
5,-0.2618978,0.8444696,-0.8237739,-0.03273656
7,0.4151503,0.6355952,0.33763224,-0.8565101
1,0.15639447,0.5366107,-0.12703244,-0.37159342
4,0.5275046,0.66575855,1.0318758,0.16275194
3,-0.09088751,0.48936293,-0.278783,-0.98980516
0,0.4410503,0.86108184,0.5036071,-0.06812272
7,0.2659572,0.48449045,0.2928606,-0.60532546
0,0.40908334,0.61084455,0.37486276,-0.07336259
2,0.30613413,0.57183665,-0.061044227,0.08474697
2,0.12216827,0.73094153,-0.22652623,-0.026845725
0,0.07963606,0.5553321,-0.008104294,0.03028178
2,0.2156576,0.80280125,-0.05836928,0.084315285
3,-0.069370225,0.34395197,-0.2526211,-0.80673015
3,-0.03660862,0.40595067,-0.3233446,-0.81949574
5,-0.07687822,0.8176128,-0.67720234,0.106903374
5,-0.571046,0.33064947,-0.936733,-0.48500735
1,0.14703125,0.55167574,-0.1422403,-0.30407235
6,-0.6877634,-1.4692373,0.27228853,-5.7402987
5,-0.24861231,1.0190454,-0.8094527,0.40075088
3,-0.00044029497,0.43683255,-0.41463828,-0.57858557
5,-0.32515335,0.5058138,-0.910097,-0.27415088
7,0.2130964,0.37460223,0.2494805,-0.5894615
7,0.211099,0.46185514,0.26795575,-0.48847672
4,0.7384017,0.51623535,1.3360549,-0.46488297
5,-0.2195402,0.9092143,-0.64554906,0.35868326
4,0.5616203,0.65038997,1.1593461,-0.050466735
3,-0.19082381,0.3007982,-0.20571548,-1.0127627
0,0.3897455,0.63292885,0.45056504,-0.07111302
4,0.7183322,0.024404638,0.98219633,-0.9477323
3,-0.02582438,0.43534625,-0.28143847,-0.8730529
5,-0.036790777,0.50655675,-0.34047467,-0.0022500874
7,0.2754359,0.46427846,0.29989633,-0.5820862
6,-0.57997364,-0.75092924,-0.46436504,-3.082939
1,0.1004177,0.56135744,-0.09287582,-0.43658516
6,-0.80339456,-0.2111626,-1.3919982,-2.765676
2,0.11306076,0.65729785,0.21103524,0.14964615
5,-0.54096353,0.75331604,-1.0814425,-0.28234297
6,-0.55086064,-0.6807705,-0.3995335,-3.101769
7,0.27486935,0.5146264,0.27388826,-0.672287
1,0.035347536,0.5159781,-0.004394015,-0.47387183
6,-0.6275641,-0.40699008,-0.8639077,-2.5826964
6,-0.8033248,-0.93298,-0.6432153,-4.0315385
0,0.45362508,0.69282764,0.48177215,-0.050951626
0,0.29951265,0.511909,0.3775364,0.06124574
3,-0.09547264,0.37166938,-0.23810335,-0.89727265
0,0.34144562,0.58051324,0.3377807,-0.042992927
6,-0.6257095,0.060097195,-1.4673257,-1.7769154
4,0.74467564,0.46932486,1.2294649,-0.34297362
5,-0.12947305,0.60406965,-0.73778135,0.05751668
0,0.40555575,0.76842475,0.4458722,-0.010122384
7,0.27074033,0.44941986,0.15073909,-0.49408907
1,0.086122565,0.62925744,-0.022445943,-0.3816882
0,0.24042837,0.70865124,0.41505986,-0.0558075
7,0.24216354,0.44176784,0.23707883,-0.53002954
1,0.11086629,0.6105634,-0.11523475,-0.38461867
2,0.1630722,0.7946908,-0.10308436,0.054767653
1,0.20948963,0.59923995,-0.14626488,-0.19396071
7,0.26739323,0.40565398,0.35025766,-0.5937212
7,0.34945425,0.42285025,0.30412441,-0.5041148
3,-0.025513733,0.41088945,-0.15148467,-0.92780864
4,0.4927509,0.09595721,0.62188345,-0.80192363
0,0.2637246,0.57870424,0.19298287,0.12835689
3,-0.010499147,0.3481972,-0.30478072,-0.6943979
5,-0.5379943,1.0088472,-1.3431876,0.11307977
2,0.14039162,0.69732696,-0.080220394,0.0034679002
5,-0.20031922,0.8884417,-0.8840769,0.044217724
2,0.13829175,0.7105682,-0.093785755,0.06549641
3,0.073913805,0.45512745,-0.25007877,-0.6302859
6,-0.8109515,-0.43685344,-1.0162121,-3.2136836
4,0.5590843,0.30801237,0.7606718,-0.512227
4,0.8803203,0.797815,1.5548273,0.14136861
3,-0.13007559,0.41792712,-0.30008766,-0.92935663
4,0.89800835,0.44802448,1.5594587,-0.65642834
1,0.10147972,0.61545926,-0.15119308,-0.38254413
6,-0.6529467,-0.23114052,-1.0297948,-2.1778095
6,-0.410305,-0.66204,-0.06568577,-3.2754679
6,0.6251803,-1.1914138,2.4784586,-2.9024348
0,0.24654044,0.621274,0.41360188,-0.012805887
0,0.41245273,0.9028351,0.49278322,-0.01178771
7,0.15698248,0.4140388,0.34012204,-0.5550496
1,0.011807188,0.8294788,-0.067514785,-0.5468049
6,-0.44842264,-0.3115777,-0.9795565,-2.003382
2,0.067127205,0.687505,-0.10414051,0.008215046
4,0.8210745,0.25337055,1.1308697,-0.64504886
5,-0.39703885,0.8451425,-0.9837962,0.20809264
6,1.1389816,0.66208714,0.94004774,1.0658978
2,0.07592591,0.57452446,0.3548076,0.20687035
2,0.17711303,0.47489572,0.037208673,-0.005275063
2,0.15087204,0.87098944,-0.17899656,0.039528284
7,0.2963327,0.46429357,0.16954444,-0.62823075
7,0.32735673,0.441891,0.2469348,-0.5242552
3,-0.05696188,0.28736755,-0.24912868,-0.75930995
1,0.09347572,0.5785416,-0.07716999,-0.3745538
3,0.032072067,0.28999484,-0.10244825,-0.6593939
0,0.3416768,0.90187293,0.42381358,0.061204493
7,0.2815202,0.48262504,0.2994661,-0.6525777
1,0.17092338,0.7045554,-0.15583333,-0.45389667
7,0.1655526,0.44816643,0.2797014,-0.38108572
6,-0.586481,-0.45088935,-0.56185067,-2.6540883
4,0.5668236,0.62678534,0.8024943,-0.21585293
6,-0.43983474,-0.54418415,-0.08381984,-2.7882304
4,0.8264267,0.5136931,1.3862611,-0.10711673
2,0.28682262,0.48022556,-0.0008602559,-0.2238499
0,0.3896212,0.7915214,0.39043242,-0.08245927
5,-0.14883223,0.6923984,-0.55734855,0.059534322
5,-0.08928419,0.81612474,-0.72485435,0.045622136
4,0.6341803,0.558493,1.0173106,-0.12699945
5,-0.116639555,0.8248905,-0.6720173,0.11683424
6,-1.5310231,0.35242206,-3.9500365,-2.5545418
3,0.082149215,0.43961877,-0.18742085,-0.64417106
0,0.33386293,0.5540868,0.28087357,-0.11092442
1,0.10987964,0.5428517,-0.07433157,-0.3880834
2,0.19058381,0.781608,-0.08319197,0.081963785
6,-0.50008994,0.098093994,-1.5034851,-1.3274697
4,0.7084223,0.40305364,1.2098063,-0.2825058
6,-0.47610924,-0.3833373,-0.59245163,-2.706816
6,-0.4581217,-0.4348352,-0.3469884,-2.2829766
7,0.21295659,0.4485392,0.25685772,-0.5404106
3,-0.014643329,0.407784,-0.24457398,-0.7955423
2,0.16865858,0.7768004,-0.39109012,0.27940643
6,-0.06414507,-0.020143604,-0.06081383,-1.188744
2,0.24598175,0.95894,-0.13259444,0.06807364
3,-0.053768978,0.38149643,-0.27877143,-0.72139204
4,0.711729,0.39912593,1.2017373,-0.27791756
4,3.5385208,1.313169,1.9322468,3.4036326
2,0.076919414,0.783194,-0.10469612,0.10282819
3,-0.041856423,0.39060962,-0.16286306,-0.5805696
6,-0.5481879,-0.047164533,-1.0609819,-1.4231884
2,0.13694629,0.8374522,-0.14023903,0.034662347
6,-0.7370077,-0.05330925,-1.4182259,-1.7860059
1,0.0635029,0.5915992,-0.07558021,-0.46545753
2,0.14304799,0.75614554,-0.14242665,-0.107060604
5,-0.026416844,0.9071244,-0.6533764,0.27796322
6,-0.3845576,-0.201503,-0.3292455,-1.9603254
5,-0.6593542,0.46928233,-0.9861794,-1.4750496
6,-0.48637617,-0.33504725,-0.6045669,-2.2035782
3,-0.0676794,0.36714596,-0.21781854,-0.78271735
1,0.116045654,0.44161478,-0.031003006,-0.4160921
4,0.8332264,0.43712047,1.3186365,-0.45086804
4,0.80945605,0.16693906,1.1476052,-0.6296383
3,-0.0059388704,0.5087861,-0.41330513,-1.1371394
6,-0.61019844,0.20829247,-1.0544207,-0.94652945
5,-0.11313115,0.9552815,-0.83218956,0.20089164
0,0.32032287,0.76302135,0.36656594,-0.012292789
5,-0.07017826,0.7844236,-0.6286077,0.18506923
1,0.11258366,0.6437657,-0.10126544,-0.42289433
5,-0.12528431,0.98002905,-0.85585225,0.16976257
7,0.40993372,0.5382573,0.23098291,-0.7468797
2,0.10919065,0.909353,-0.1367601,0.053789716
0,0.31067953,0.57515705,0.3040105,-0.021188641
2,0.25264806,0.73758924,-0.029719662,0.093014926
7,0.25513983,0.3782722,0.2998841,-0.22171313
6,-0.7809204,-0.58640605,-0.7525956,-3.2957468
0,0.3084257,0.72158635,0.3487686,-0.0012178727
7,0.25867528,0.48239532,0.33347136,-0.6508706
7,0.16890405,0.40786102,0.16459776,-0.5418036
1,0.1241479,0.41177994,0.08273343,-0.33061624
7,0.22021982,0.37913635,0.2775867,-0.5394427
3,-0.046799812,0.34029078,-0.24266462,-0.80319846
7,0.20418346,0.4191359,0.28288627,-0.43936545
1,0.10716878,0.43907058,-0.034552254,-0.17807204
0,0.3335963,0.7198603,0.40279582,-0.0009207138
7,0.27794635,0.50670487,0.26626018,-0.77301615
7,0.22269097,0.5839252,0.30930108,-0.57068163
3,-0.08553461,0.42177573,-0.39386922,-0.84132457
7,0.22266239,0.39990538,0.24694511,-0.49797532
6,-0.18978922,-0.41262898,0.027548995,-2.2266529
0,0.3127173,0.8080967,0.38224015,0.08049954
0,0.26292467,0.52945244,0.24222708,-0.17681621
7,0.19538178,0.36630946,0.29520392,-0.5255962
7,0.3241917,0.51546985,0.13061671,-0.29325736
0,0.34377655,0.667379,0.40306422,0.013235078
6,-0.4931513,0.08396365,-0.8482234,-1.5759972
2,0.1500484,0.6775155,-0.17418519,-0.06937712
5,-0.8695574,0.70270586,-0.7362768,0.08023386
7,0.094392136,0.13966034,0.5040326,-0.42161
6,-1.134856,0.7166954,-1.1964247,-0.36909714
5,-0.017709171,0.87398773,-0.59624547,0.18609765
0,0.442125,0.8520262,0.43463022,0.010480536
4,0.6353361,0.45313483,1.1777844,-0.30762014
4,1.0416347,0.5430045,1.6854478,-0.6614856
3,-0.08441443,0.3992985,-0.24975897,-0.79477215
4,0.6541271,0.54956496,1.1184433,-0.17677033
3,-0.08876363,0.39374232,-0.2516663,-0.9976798
4,0.8835596,0.17375544,1.3303878,-0.6889101
5,-0.24051982,0.5429078,-0.6731458,-0.25204065
5,-0.24278454,0.88535094,-0.7061882,0.09078122
5,-0.30004457,1.076904,-1.0615228,0.07789326
6,-0.40000185,-0.26213503,-0.34101382,-2.110551
2,0.035805777,0.7534364,-0.1911029,0.09116695
3,-0.059226103,0.4270713,-0.21378286,-0.82660556
1,0.18351012,0.5382776,0.026651122,-0.42285424
5,-0.20654054,0.585594,-0.5984031,-0.18776038
2,0.17485029,0.66745234,-0.018297583,0.08185621
3,-0.024734087,0.4446569,-0.33301893,-0.73806775
5,-0.00982461,0.7819312,-0.5378292,0.23888768
3,-0.103233635,0.35739097,-0.1606399,-0.8007663
3,0.050654743,0.32006937,-0.24144578,-0.59973586
5,-0.072557144,0.89170384,-0.69845563,0.25626543
6,-0.528253,-0.1708218,-0.7357744,-1.9848245
2,0.08779894,0.6319559,-0.12290551,0.047199514
0,0.25771624,0.7779838,0.21646799,0.082394764
4,0.55493784,0.44202533,0.8661552,-0.25805274
5,-0.06886196,1.0479605,-0.7550783,0.4206426
4,0.6608328,0.30752152,1.0163859,0.29313138
4,0.56553835,0.4508924,1.0022017,-0.33004448
0,0.48772827,1.0953705,0.55133444,-0.018288266
2,0.1293717,0.70594597,-0.07440508,0.069113344
7,0.37948358,0.55795074,0.23167539,-0.8690428
5,-0.09668076,0.89023715,-0.6815801,0.1562159
5,0.026317624,0.8310979,-0.52759194,0.28220063
0,0.43230066,0.99945587,0.5495052,0.004159207
4,0.9602259,0.61604995,1.7682706,-0.38528696
1,0.041811828,0.5102034,-0.06978822,-0.5589069
7,0.18140493,0.43408978,0.24385144,-0.6631666
0,0.2508281,0.5787913,0.18084818,-0.03592048
1,0.039632514,0.50187415,-0.08937299,-0.42858738
5,-0.131937,0.8923056,-0.7897,0.11006696
7,0.23637138,0.5290943,0.3258986,-0.56205237
0,0.31301656,0.5973789,0.15560831,-0.05885448
0,0.2215965,0.5487953,0.56305563,-0.1599005
3,-0.045625895,0.46870896,-0.34660554,-1.0409721
5,-0.38017404,1.0324544,-1.1007131,-0.037613552
3,-0.1253763,0.39961997,-0.20081066,-0.8448243
2,0.12389038,0.8418529,-0.07940065,0.03996643
4,0.7599581,0.5284366,1.2494316,-0.38874218
4,0.70691544,0.4412327,1.1465688,-0.5127268
6,-0.26677307,-0.4027581,-0.15079391,-2.2957945
7,0.26419747,0.2540048,0.4378799,-0.59182984
6,-0.43075994,-0.30853122,-0.5779185,-2.067349
5,-0.26355448,0.92487353,-0.85547864,0.09477639
7,0.27942464,0.5226823,0.19429828,-0.63626677
7,0.15600967,0.34362024,0.12258037,-0.5214377
1,0.15849511,0.56895185,-0.06411793,-0.34029907
6,-0.7127095,-0.49573067,-1.158356,-2.2533839
2,0.12948531,0.86179334,-0.11866563,0.04747648
7,0.23349658,0.36574066,0.103980206,-0.5404451
1,0.094003946,0.58452713,-0.076578036,-0.2803282
1,0.18084519,0.66295606,-0.14314017,-0.38813522
4,0.65285295,0.3334942,1.0028883,-0.36960593
6,-0.32825387,-0.36790112,-0.32101876,-2.4842732
2,0.12927008,0.71055454,-0.1182601,0.018923197
7,0.3167381,0.48442304,0.286067,-0.69899654
4,0.47674718,0.38563922,0.57397705,-0.35064363
4,0.8131088,0.5742986,1.2769309,-0.27695483
3,-0.02614527,0.28737476,-0.15141222,-0.78096247
0,0.4828648,0.85592526,0.51589304,0.011409435
5,-0.28777015,0.97556007,-0.9270681,0.10892485
1,0.011481972,0.47277057,-0.059235677,-0.42970356
7,0.24832684,0.4555863,0.19248499,-0.6777199
7,0.2682335,0.50417227,0.29691786,-0.64793104
7,0.26937827,0.39889967,0.18492787,-0.48184526
5,-0.094239466,0.76660144,-0.71563405,0.071149625
0,0.35542068,0.5577307,0.40214887,-0.033584185
2,0.17069441,0.65528613,-0.12050282,0.035581134
6,-0.7114949,-0.4312073,-1.3230419,-2.614584
4,0.55967045,0.3675786,1.0161616,-0.3018047
3,-0.023162438,0.41153744,-0.3158099,-0.96342444
1,0.17632528,0.7112358,-0.20283544,-0.47652245
4,0.51115596,0.4431651,0.764044,-0.07123563
6,-0.28415754,0.12797219,0.100088924,-2.2607481
1,0.08185606,0.62486315,-0.13715278,-0.36082667
0,0.339514,0.79414344,0.39008114,0.11468372
1,0.013104689,0.720101,-0.20456482,-0.3060314
4,0.73500127,0.53171015,1.3158355,-0.2177042
2,0.13562547,0.80518764,-0.11492044,0.08777038
1,0.12647563,0.67282814,-0.06628827,-0.41071355
3,-0.04574583,0.49192724,-0.37721464,-0.7553398
0,0.35123795,0.7026902,0.37607563,-0.045244332
5,-0.06224271,0.86873513,-0.7252534,0.4463169
5,-0.21015172,0.9429827,-0.97529554,0.29229236
6,-0.50527793,-0.20241624,-0.7478242,-1.8555663
3,-0.082996964,0.4961163,-0.2752476,-0.9916198
1,0.09278217,0.52014875,-0.020459117,-0.3451228
1,0.06473131,0.50852776,-0.0466482,-0.32612914
7,0.34128845,0.6048164,0.37579978,-0.7636054
6,-1.767694,-1.0891123,-1.8015419,-5.5045924
1,0.08638715,0.6947963,-0.08995339,-0.43404174
7,0.14195761,0.3237262,0.424658,-0.116023876
0,0.47669697,0.85057306,0.50937784,-0.07785894
6,-0.35450113,-0.037186917,-0.60313,-1.4273165
2,0.1686232,0.8421222,-0.1154603,0.016576368
0,0.3619694,0.65524715,0.36805588,-0.058429938
5,-0.081087686,0.84375715,-0.659268,0.2311571
5,-0.16701682,1.0649477,-1.0148362,0.34181762
6,-0.53970045,-0.35804623,-0.80638653,-2.639844
7,0.40905946,0.74863046,0.44870406,-0.9275238
1,0.102468155,0.68554974,-0.26072198,-0.21152744
1,0.118827455,0.67304766,-0.12693726,-0.46935123
5,-0.12803943,0.97450674,-0.8992035,0.23744209
6,-0.6629468,-0.15313222,-0.84978014,-2.251855
7,0.18298562,0.38081276,0.22828445,-0.5275431
4,0.5940538,0.2962817,1.0272267,-0.4220562
5,-0.14656805,0.7574253,-0.58894455,0.14508696
6,-0.8938597,-0.08466442,-2.045801,-2.5253217
1,0.057046484,0.36522055,-0.03356153,-0.35727352
3,-0.013399124,0.40147734,-0.26316106,-0.9028506
2,0.099400714,0.75164306,8.0480684e-05,-0.01843414
2,0.124521434,0.65081453,-0.12018554,0.031087063
3,-0.040803224,0.35032165,-0.18755496,-0.644847
7,0.30879965,0.53724456,0.31253114,-0.6041163
2,0.1566084,0.6004624,-0.020797793,0.017501472
2,0.20884557,0.9305423,-0.11640585,0.09485902
0,0.36708894,0.63089085,0.32498416,-0.057335746
2,0.20491715,0.59525824,-0.0133474,0.022208247
4,0.5002588,0.5344768,0.8139855,-0.15987241
5,-0.1650495,0.7775155,-0.73149717,0.1161696
1,0.24731034,0.6164674,0.08111125,-0.24547994
6,-0.50416124,-0.26238936,-0.727815,-2.0321388
3,-0.08409688,0.37087423,-0.21673912,-0.9050602
0,0.32670525,0.63084996,0.3306979,0.0014784022
7,0.22788492,0.3138408,0.14468569,-0.44446683
6,-0.351571,-0.66764736,-0.02092164,-2.84499
5,0.06444852,0.7843034,-0.4663193,0.15415817
6,-0.33112496,-0.53921413,-0.9187065,-3.3696983
6,-0.31153604,-0.39323542,-0.27211067,-2.2427788
0,0.31633633,0.76680744,0.30090186,0.034979604
7,0.23423064,0.4850324,0.21771906,-0.6030833
3,-0.026867937,0.5258693,-0.540653,-1.0097853
0,0.3310607,0.6690373,0.33732253,-0.075727895
7,0.15629067,0.3413049,0.18782602,-0.4416518
2,0.14433299,0.748023,-0.09824949,-0.014167094
1,0.06421655,0.55603683,-0.091472775,-0.33089074
4,0.5584699,0.704249,1.1428099,0.23154677
2,0.09235926,0.9089319,-0.109846205,0.06982669
2,0.1015168,0.79718685,-0.091680415,0.05104853
1,0.032097157,0.559769,-0.12207665,-0.39743102
1,0.09201408,0.42343318,-0.086648,-0.30014932
5,-0.06886491,0.5949478,-0.6648962,-0.09277555
4,0.49947298,0.66981405,1.0963713,0.03225367
1,0.06717212,0.6105458,-0.071812406,-0.29139605
2,0.10139221,0.6171205,-0.15781339,0.009160505
4,0.49360332,0.4335589,0.7506769,-0.22172417
3,-0.091155045,0.40260416,-0.1978261,-0.7838657
1,0.13911761,0.7836313,-0.0923667,-0.5026316
5,-0.31160375,0.88118434,-0.8460653,0.19481708
2,0.15727064,0.63609487,-0.0397137,-0.009820577
7,0.2823985,0.47468814,0.25122315,-0.6343361
7,0.26944986,0.45338452,0.37171182,-0.6146388
7,0.24597286,0.6501872,0.4123438,-0.7278436
5,0.0013937581,1.0021137,-0.7229846,0.26331723
7,0.23854567,0.4513422,0.27381715,-0.56585044
6,-0.71530634,-0.19709533,-1.4602371,-2.0770164
3,-0.031167882,0.38256016,-0.13938844,-0.7941777
6,-0.7628449,-0.10865069,-1.9205326,-2.1536517
7,0.24077302,0.36719844,0.36115786,-0.5547622
6,-0.6664952,-0.095967636,-1.4413825,-2.449462
0,0.30088076,0.7753666,0.31410906,-0.07312001
0,0.22993684,0.7131014,0.2707741,-0.015904581
1,0.12560771,0.71517754,-0.18003999,-0.43767443
5,-0.27083942,0.9543968,-0.89225405,0.10757166
6,-0.7346647,0.035965484,-1.2131026,-1.0910498
5,-0.18478821,1.0510278,-1.0343403,0.10068321
3,-0.056405317,0.3476627,-0.27584812,-0.7598514
5,-0.28411102,0.46858865,-0.7038559,-0.2860688
0,0.29328328,0.67176443,0.38839158,-0.104694314
6,-0.013595103,0.020983703,0.8054769,-1.9769456
2,0.19534244,0.67507374,-0.23308147,-0.030591868
7,0.2625473,0.5901984,0.33550614,-0.7161172
3,-0.11942491,0.5301574,-0.33194762,-1.151139
3,-0.008583713,0.3775202,-0.39175126,-0.8280924
4,0.63427454,0.4056989,0.788472,-0.3198968
0,0.40959665,0.79476106,0.4249064,-0.04043985
6,-0.6458558,-0.4557198,-0.7120153,-2.9766686
1,0.052751843,0.5945003,-0.033490144,-0.39368606
4,0.74550694,0.61899334,1.3845611,-0.24234627
3,-0.034861676,0.13237712,0.23834379,-0.95791566
1,0.15222248,0.61992836,-0.119329244,-0.35661379
0,0.36414024,0.6787567,0.37056974,-0.05286492
0,0.25715235,0.54119825,0.21942562,-0.12209248
7,0.26930374,0.33704087,0.18323764,-0.55687845
3,-0.139315,0.37742585,-0.39101443,-1.0785322
5,-0.15198794,0.7320765,-0.53521234,0.27273592
6,-2.1863217,1.2732524,-7.903964,2.128315
2,0.10310671,0.7673045,-0.037198454,0.08249354
7,0.21706632,0.33206987,0.33871582,-0.48575252
4,0.58971894,0.42091408,0.94392186,-0.3641367
3,-0.07387081,0.48780003,-0.19830814,-0.8668529
0,0.46987927,0.61411303,0.29046777,0.13714817
1,0.10479303,0.6328243,-0.12336476,-0.41941518
4,0.689156,0.6216446,1.4605216,-0.18510884
7,0.12401748,0.3315858,0.20710975,-0.49705154
1,-0.0072731115,0.520082,-0.17010133,-0.35122487
1,0.024322331,0.3945123,-0.066706285,-0.42155
7,0.2147747,0.4073602,0.23837627,-0.4766951
7,0.26027134,0.511814,0.25712913,-0.5857394
4,0.5133757,0.22703688,0.8862462,-0.57907563
4,0.50940984,0.24089827,0.80007076,-0.5531061
2,0.13472846,0.8282121,-0.15210693,0.032428127
5,-0.3326032,1.0261147,-0.8554625,0.19232547
5,-0.082897976,0.69590026,-0.617443,0.054017924
1,0.119118385,0.5114287,-0.040861726,-0.32840273
6,0.7400804,-1.7858902,3.4829352,-6.5872846
5,-0.17496304,1.2795048,-1.1326605,0.2589387
3,-0.02887002,0.512157,-0.18976353,-0.6518776
2,0.19008435,0.81857157,-0.067316756,0.07968435
6,-0.7077336,-0.58417946,-0.9011152,-2.9710555
7,0.22348283,0.5458723,0.33267415,-0.63070893
4,0.76873565,0.42285442,1.1887869,-0.5325522
7,0.2720289,0.42761782,0.25976834,-0.65945995
0,0.42221427,0.7277,0.4085588,0.052715488
1,0.02406118,0.6546709,-0.06601808,-0.43509275
1,0.092803895,0.7325361,-0.115277074,-0.45657644
3,-0.081379995,0.50879663,-0.26420373,-1.0861318
5,-0.055314112,0.9274106,-0.54385614,0.14071636
2,0.1820509,0.7670432,-0.1297619,0.08210826
5,-0.14077011,-0.28038964,-1.6070412,-0.90655833
3,-0.08081522,0.33658466,-0.19904281,-0.7703773
5,-0.35301235,0.74133676,-0.9017013,-0.09916442
0,0.37232012,0.74802685,0.37643522,-0.08059469
0,0.42730471,0.8465315,0.47224766,-0.05177602
5,-0.24691212,0.99445695,-0.91854525,0.1910453
3,-0.0010715813,0.26256558,-0.11534911,-0.80182123
4,0.42298394,0.31986818,0.6394892,-0.37926835
7,0.07758976,0.45730644,0.14192045,-0.47874686
4,0.9112645,0.49884602,1.5448314,-0.5308152
0,0.35411093,0.68142897,0.35211453,0.026110599
2,0.09481571,0.7564863,-0.059255596,0.041899484
7,0.25098425,0.5020461,0.2737123,-0.66954714
2,0.034895495,0.6849922,-0.140002,-0.03832419
6,-0.8065128,0.9304341,-1.5438682,-0.3969022
0,0.26704124,0.52403617,0.23419234,-0.052065093
1,0.24174964,0.81018686,-0.19851647,-0.49892256
0,0.29848978,0.4003618,0.28410164,-0.16753028
1,0.09518672,0.53778785,-0.070976384,-0.37785187
3,-0.11192483,0.44292602,-0.29857382,-0.47208953
7,0.2702686,0.64495176,0.46095547,-0.77389175
1,0.15935506,0.6871619,-0.1427696,-0.4244749
6,-0.11007764,-0.21752088,0.34838244,-3.1300125
3,-0.07640127,0.3566779,-0.23779261,-0.6716683
5,-0.12200133,0.896422,-0.84249127,0.16891953
3,-0.10181489,0.32230395,-0.33656532,-0.6671676
5,-0.044960935,0.5458175,-0.013364745,-0.13944396
5,-0.07042945,0.7798343,-0.686156,0.10445139
5,-0.15104364,0.7607475,-0.5260478,0.077833876
4,0.020424785,0.64451,0.24769509,0.17538893
3,-0.0509426,0.46849695,-0.31963846,-0.8669853
0,0.54755384,0.9224108,0.5837484,-0.03138294
2,0.17722946,0.9156987,-0.110633045,0.039889243
3,-0.036343686,0.42534843,-0.27515504,-0.93672144
1,0.13601094,0.59098995,-0.077321984,-0.44711876
0,0.39901513,0.6195207,0.4606568,0.077927284
4,0.7001852,1.0866283,1.8324302,0.77477723
4,0.6327812,0.5835466,1.1768193,-0.005323934
5,-0.10950639,0.8613013,-0.7647986,0.0992574
5,-0.12125229,0.4845331,-0.69131815,-0.18700273
3,0.008039637,0.35818753,-0.2800492,-0.54476374
0,0.31140977,0.6455095,0.29277483,-0.04608888
0,0.36562574,0.77637583,0.42398795,0.061247263
4,0.73429644,0.5088713,1.2997992,-0.2569452
3,-0.06934481,0.32659292,-0.03330895,-0.727205
3,-0.027397433,0.45186055,-0.29941177,-0.7502135
6,-0.5895749,0.13196023,-1.3476009,-1.4011781
2,0.20748241,0.7314638,-0.05796485,0.047367632
6,-0.12369903,-0.23663995,-0.30013472,-1.2443253
3,-0.1034124,0.27620596,-0.2512288,-0.8786666
5,-0.20073521,1.0072674,-0.9868105,0.08384925
2,0.20599484,0.890706,0.006041308,0.051322084
6,-0.020897226,-0.37142563,0.41410854,-2.0281496
7,0.27570024,0.5409523,0.32562932,-0.5958738
5,-0.18121019,0.83140594,-1.0011039,0.07234429
1,0.17149536,0.58741236,-0.13111278,-0.34169152
4,0.7594027,0.63708556,1.2154825,-0.094569005
4,0.66506165,0.09512851,1.034,-0.7381449
3,-0.08788422,0.4573828,-0.22722182,-0.7146679
0,0.25658113,0.72098315,0.34804958,0.020421902
7,0.2915772,0.30153742,0.39104626,-0.43044227
5,-0.072877534,0.8036384,-0.6083772,0.10803998
4,0.8201249,0.5232137,1.151611,-0.4468464
1,0.016303118,0.6043935,-0.14911442,-0.36661178
6,0.67886263,-0.83876306,1.9144238,-2.2536218
2,0.1793431,0.94225717,-0.13051534,0.12660462
3,-0.117100574,0.32203162,-0.20010504,-0.7520285
4,0.5677687,0.26681778,0.94491595,-0.3960224
7,0.07118847,0.37601134,0.32377243,-0.17828281
6,-0.7075676,0.20483294,-2.02174,-1.3233316
3,0.0148889525,0.402467,-0.35084173,-0.77668905
5,-0.085589066,0.9644577,-0.7858287,0.38540423
2,0.11275036,0.7654991,-0.05582743,0.02903451
2,0.099823296,0.92022645,-0.13865705,0.09367399
0,0.3148272,0.5997194,0.3950603,-0.016395146
5,-0.23734446,0.6115424,-0.47613078,-0.17307724
7,0.23392035,0.4507509,0.28316757,-0.49755433
2,0.07844095,0.64599884,-0.2850405,0.12029937
3,-0.022159405,0.34813866,-0.16140197,-0.741313
7,0.3544113,0.5366217,0.34554723,-0.7232435
3,-0.053525787,0.38943282,-0.4752321,-0.86483634
4,0.65723497,0.10929412,0.7264666,-0.8650829
1,0.15041508,1.0882856,-0.13643803,-0.7356222
7,0.2905312,0.49849492,0.24938145,-0.6629677
0,0.21563835,0.5467876,0.29136258,0.012613409
3,-0.010563737,0.34721515,-0.22043613,-0.623795
5,0.36849892,0.6209851,-1.2278205,-0.8671167
0,0.39766032,0.7382909,0.4074719,-0.07120288
1,-0.04906009,0.44903147,-0.07839466,-0.34804684
7,0.34747055,0.6144939,0.37799045,-0.72404927
1,0.009014844,0.5485689,-0.08335765,-0.35453457
6,-0.7284561,-0.43353546,-0.9047073,-3.0647738
2,0.16918503,0.6805486,-0.12732199,-0.02753717
4,0.33739296,0.61451,0.7639091,-0.12564437
1,0.13889979,0.6801931,-0.12659554,-0.5143376
0,0.2905896,0.72833586,0.3906783,-0.0078826565
0,0.29610136,0.6864145,0.369181,-0.07592385
1,0.107904986,0.563418,-0.036728617,-0.46484232
4,0.6644045,0.43722174,0.9778381,-0.4275128
3,0.010227996,0.36157787,-0.26766446,-0.61278814
0,0.26360175,0.61119705,0.30870387,-0.0705364
1,0.15309104,0.68177724,-0.11351961,-0.49851537
0,0.30735624,0.39217448,0.34011313,-0.11925452
2,0.053907547,0.7827299,-0.11185377,0.061268974
3,-0.045995746,0.42082262,-0.25715005,-0.4564239
0,0.26513082,0.7417408,0.2992736,0.02631146
1,0.27264342,0.33170822,0.048088018,-0.34555838
1,0.08610771,0.726247,-0.08513174,-0.5369252
5,-0.43764243,0.6877885,-0.97833925,0.06736252
1,0.049728543,0.71520585,-0.13726589,-0.4576039
6,-0.5944963,-0.5960795,-0.49108145,-3.2948713
2,0.107059725,0.63489556,-0.19721836,-0.0166454
3,-0.027681908,0.5925275,-0.44311965,-1.0713317
6,-0.43883905,-0.25837815,-1.4361161,-2.4554136
4,0.68695897,0.39302152,1.0753361,-0.28829014
3,-0.09991988,0.37870383,-0.15187943,-0.9659693
6,-0.52912503,-1.2148868,-1.7060415,-3.6496196
6,-0.18578982,-0.5726422,0.4774095,-2.6482015
5,-0.12065854,1.0159211,-1.2072845,0.14394273
5,-0.20587005,0.78104544,-0.7289749,0.13554965
3,0.04550966,0.39528126,-0.28724778,-0.7666745
4,0.609188,0.534596,1.0586809,-0.17997773
2,0.12789361,1.3182955,-0.20444041,0.105855666
6,-0.6905976,0.12492535,-1.7132525,-1.6799419
3,-0.072046734,0.3988341,-0.1409276,-0.7870038
3,-0.07841099,0.43648556,-0.17924127,-0.86205566
4,0.70734674,0.5817576,1.2797272,-0.39581853
7,0.18817362,0.51357645,0.23868932,-0.47623837
1,0.20205162,0.43007517,-0.17347682,-0.2519005
6,-0.4019644,-0.16956306,-0.7982073,-1.6203661
5,-0.10419471,0.6375059,-0.698425,0.09135975
2,0.23082353,0.6143422,-0.032727834,0.020160703
1,0.026426423,0.4563913,-0.13672389,-0.3428167
7,0.41663766,0.6511445,0.32794917,-0.8246239
2,0.07171665,0.6011108,-0.14976278,-0.030625034
0,0.33792824,0.75302994,0.42438626,0.07377564
1,0.052047666,0.4671505,-0.12871478,-0.38925573
6,-0.5632327,-0.5748131,-0.42220598,-2.7899904
7,0.27768993,0.4334968,0.23897715,-0.5096837
4,0.7710532,0.74103016,1.6356825,-0.073893696
4,0.55533564,0.4749823,1.1015141,-0.10274825
2,0.14827897,0.6045651,-0.08755229,-0.07506779
1,0.05751266,0.5936843,-0.018613232,-0.3057062
0,0.28172976,0.65011317,0.33078563,0.05756064
6,-0.61232144,-0.25656947,-0.85335493,-2.1579208
7,0.26613313,0.49260584,0.2505228,-0.5939792
4,0.38382328,0.6844559,0.8897996,0.28105316
2,0.16668685,1.0465119,-0.17143388,0.041403264
3,-0.07626677,0.433045,-0.44643453,-0.77585477
3,-0.07897716,0.5188857,-0.34368825,-1.0665952
3,-0.02376707,0.4091946,-0.19358069,-0.8345028
1,-0.017430853,0.45963848,-0.100363284,-0.22017334
2,0.06684741,0.72860974,-0.09248116,-0.03498956
1,-0.032274295,0.41536155,-0.20601021,-0.22453831
5,-0.18901522,0.9830988,-0.7846291,0.2564242
1,0.09973569,0.6190611,-0.11080931,-0.38240725
7,0.28071147,0.4407567,0.27697077,-0.6751079
2,0.26429576,0.65144044,0.05245298,-0.04497406
2,0.21889058,0.7621592,-0.16663796,0.09332046
6,-1.1253567,-0.1300465,-2.7802057,-2.657645
3,-0.005944495,0.4799386,-0.26814044,-0.6785987
6,-0.6873552,-0.13373914,-1.5419621,-1.8552732
7,0.20851833,0.4071752,0.21676344,-0.5100304
7,0.26676667,0.3299535,0.25537604,-0.42176354
4,0.9076478,0.7021413,1.6903883,-0.0840529
6,-0.59270054,-0.5626337,-0.62005126,-2.7450457
3,-0.12507536,0.42970616,-0.15164497,-0.986278
6,-0.45514908,-0.29565823,-0.80133235,-2.1926222
1,0.10331293,0.5028844,-0.16730228,-0.30008185
2,0.031296134,0.7777245,-0.11268852,0.09260589
2,0.22765219,0.44270214,0.042791512,-0.08698697
7,0.42093286,0.80557704,0.48583513,-0.96414113
7,0.19775043,0.47769904,0.2912541,-0.44009024
6,-0.41342917,-0.6005057,-0.38797832,-3.0588162
1,0.07577194,0.54535764,-0.05761679,-0.3476325
3,-0.002545579,0.36136538,-0.18865895,-0.5732596
5,-0.23869309,0.8819981,-0.9438371,0.12579101
4,0.78444284,0.6347748,1.69421,-0.10540278
1,0.12330669,0.75185484,-0.111470826,-0.5041872
2,0.11630002,0.7754654,-0.2428777,0.041557543
0,0.34982365,0.6833197,0.40712616,0.010977778
2,0.11112453,0.66576236,-0.048928,-0.033909433
3,0.0061501423,0.35674205,-0.17350557,-0.5733717
0,0.3161095,0.5852199,0.2447991,0.021053018
0,0.075225055,0.74811774,0.1024268,0.27139464
5,-0.117319696,1.0330138,-0.9022845,0.3433418
6,-1.6754394,1.1544651,-4.8635592,-0.6013521
4,0.5172992,0.29890758,0.7243941,-0.23578486
7,0.32696953,0.42406994,0.25636607,-0.4770482
4,0.33433804,-0.0075759953,0.5952007,-0.47647277
4,1.1271614,0.5993338,2.2041805,-0.4816151
6,-0.7495777,-0.5263721,-1.1740298,-2.9544997
5,-0.3091526,0.99531037,-0.96514463,0.003810942
4,0.94261694,0.7889898,1.7935276,-0.2084824
3,-0.066675276,0.30967903,-0.14779094,-0.63596493
5,0.065494806,0.73363924,-0.5899727,0.36249965
7,0.20151712,0.36068365,0.21414582,-0.59345645
5,-0.24431628,0.73026514,-0.7359995,-0.12917948
2,0.10917977,0.8176023,-0.06865557,0.016635245
3,-0.027683828,0.2571072,0.13651131,-1.1776521
0,0.33689,0.34180447,0.49428707,-0.1578348
1,0.115723886,0.62830204,-0.10907176,-0.33445928
2,0.20592783,0.76357377,-0.063925795,0.027178047
6,-0.5438288,-0.086102545,-1.4225035,-2.0076983
5,-0.07572204,0.626497,-0.30113897,0.02088115
7,0.30148578,0.5071296,0.17462969,-0.605603
5,-0.2650528,0.93678105,-0.8720186,0.0690531
7,0.24754775,0.39805272,0.112917684,-0.5529272
1,0.11647878,0.4963481,-0.023318524,-0.36319244
1,0.18638225,0.58902836,-0.12650472,-0.43595666
7,0.28647742,0.4292714,0.20307572,-0.46783996
2,0.0660679,0.7082436,-0.13041387,0.06088324
3,-0.008953652,0.23679942,-0.036240943,-0.65936154
1,0.051642798,0.77145815,-0.12965292,-0.5257008
0,0.46921667,0.7612428,0.46988726,-0.1245638
3,-0.07722084,0.42208156,-0.2343273,-0.89667743
5,-0.115501136,0.7179458,-0.3757669,0.017588923
0,0.2944152,0.5420355,0.39528817,-0.028236333
3,-0.045920387,0.5523026,-0.30488765,-1.0686103
3,-0.074210554,0.44795257,-0.29905358,-0.8995343
5,0.031069193,-0.5586327,-0.947865,-1.1068225
2,0.30938837,1.1763566,-0.11169165,0.13324788
0,0.28142524,0.70319396,0.35207993,-0.024070181
1,0.08818212,0.7984077,-0.114567876,-0.5241112
6,-0.025101736,-0.05343725,-0.4171682,-0.7319742
2,0.15282978,0.7723157,-0.11535524,0.047359057
5,-0.2242735,0.9348474,-0.914932,0.029126413
3,-0.013391016,0.4255733,-0.32539257,-0.9768066
7,0.37296933,0.57590884,0.26467466,-0.7824016
1,0.070530556,0.7275495,-0.16510855,-0.4913592
5,-0.22923796,0.64481276,-0.68386936,-0.033448156
6,-0.38770804,-0.07754067,-0.7984534,-1.2339971
2,0.1679594,0.69208926,-0.09829277,0.04796661
1,0.1413418,0.6041076,-0.10942485,-0.40600246
0,0.32972977,0.6556559,0.32601768,-0.059581313
5,-0.13716996,0.8620013,-0.80328006,0.08245984
4,0.8002463,0.5610877,1.3660667,-0.010679919
4,0.703106,0.8207475,1.4313252,0.28343427
6,-0.96424097,0.0612864,-1.6514062,-1.1163281
5,-0.23725793,0.8908519,-0.74168867,0.24177171
5,-0.11235051,0.82415855,-0.71468943,0.14217292
3,-0.05359843,0.413005,-0.30045927,-0.86636215
5,-0.14553036,0.7973943,-0.76800996,0.071162365
1,0.105463564,0.520859,-0.06762945,-0.37637663
7,0.20317559,0.45903906,0.67958474,-0.418442
6,-0.66756326,0.12314301,-1.1835583,-1.3404179
0,0.45209894,0.9351951,0.52853733,-0.024069557
4,0.69197226,0.7422063,1.4276954,0.028666496
3,-0.049948923,0.33788922,-0.20911051,-0.8094762
7,0.19658323,0.46813762,0.24322324,-0.552715
6,-0.51502824,-0.10139799,-0.80799466,-2.0318456
3,-0.089294955,0.41411614,-0.2928394,-0.8756632
6,-0.6553294,-0.044713203,-1.3253111,-1.4946042
6,-0.6474216,-0.95273614,-0.63252157,-3.660049
5,-0.29139304,0.858271,-0.8504898,0.0681432
6,-0.5362841,0.0003583011,-1.3349612,-1.7404463
7,0.21602859,0.44617736,0.24045116,-0.48746508
4,0.5037096,0.44150674,0.7612888,-0.23247382
4,0.74597234,0.47889242,1.30661,-0.20182937
7,0.2799802,0.46290958,0.108987845,-0.5985781
2,0.13139156,0.65901357,-0.10536195,-0.026121771
0,0.39663824,0.7188825,0.40237626,0.016283473
1,0.12744747,0.6004005,-0.20873758,-0.31418967
3,-0.01267322,0.32922012,0.013783628,-0.6194902
6,-0.8114995,-0.5365993,-1.3693794,-3.6500556
6,-0.9728872,-0.57780856,-1.3893315,-3.0681806
5,-0.15886977,1.1511648,-1.0797206,0.31491274
0,0.29041553,0.5471189,0.2934382,0.009813604
2,0.15346636,0.8438612,-0.085871875,0.12572809
2,0.12765095,0.6879747,-0.09749918,0.14159554
0,0.2784039,0.70284796,0.42478406,-0.006255793
7,0.25291508,0.6238561,0.3683284,-0.7135006
0,0.40821669,0.5692774,0.38602358,-0.1198635
5,-0.10974052,0.99007434,-0.7984951,0.16580719
5,-0.16019584,0.6195194,-0.53723973,-0.03308621
4,0.68937945,0.23079714,1.1126775,-0.59754974
0,0.4095568,0.7370777,0.45323244,-0.10863876
0,0.33251432,0.5974641,0.34207106,-0.06102154
5,-0.25951388,0.84167373,-0.8284745,0.3742636
3,-0.085139886,0.41715392,-0.26719424,-0.8613255
6,-0.34358388,-0.70312464,-0.13048628,-2.8980463
7,0.16890785,0.46262136,0.28965232,-0.5786386
6,-0.7664905,-0.12227991,-2.3048277,-1.933033
7,0.28466147,0.5158284,0.34315127,-0.67129177
1,-0.014094754,0.41081247,0.24960342,-0.44541633
1,0.031656347,0.56844664,-0.15538803,-0.33437288
4,0.73985726,0.5170373,1.30452,-0.24605903
1,0.19074945,0.6708318,-0.1600943,-0.51444894
3,-0.01736618,0.46516907,-0.17674704,-0.9038986
1,0.12626131,0.48200533,-0.07898976,-0.3475358
0,0.3413828,0.7582692,0.33012387,0.07795106
7,0.30677804,0.3873363,0.22961442,-0.6155909
0,0.39686605,0.55063015,0.41274107,-0.07167394
3,-0.048388593,0.42801645,-0.31384054,-0.8173998
4,0.6742458,0.34785876,1.1959007,-0.45420426
3,-0.10978941,0.383664,-0.2209441,-0.8799554
3,-0.04271729,0.39065006,-0.24064803,-0.80811137
5,-0.23960572,0.7570015,-0.7555555,-0.033915844
7,0.122799635,0.40596554,0.08919747,-0.30675492
5,-0.32851195,0.98631597,-1.0827496,0.060894877
7,0.24260925,0.35798368,0.2857109,-0.54572695
6,-0.725436,-0.5827447,-0.61342794,-3.0319889
1,0.0948756,0.63313746,-0.038470633,-0.37569
0,0.24436277,0.4504991,0.4034844,-0.1997821
1,0.25744933,0.7678265,-0.20445882,-0.47610652
7,0.17396109,0.371634,0.24821356,-0.5041184
3,-0.11472883,0.35845593,-0.20789748,-1.0043652
5,-0.17108153,0.88370943,-0.64979553,0.1429439
3,-0.11666433,0.43857414,-0.18332595,-0.9372726
4,0.6852206,0.5547087,1.0768741,-0.27764627
4,0.7366005,0.55035865,1.3080015,-0.3425567
5,-0.1826275,0.988515,-0.98534715,0.24592443
2,0.18544549,0.8843684,-0.11176618,0.14831983
7,0.3353726,0.3142309,0.3155208,-0.48201188
1,0.14447945,0.67625797,-0.095309876,-0.43465
3,-0.057226025,0.36452237,-0.29524794,-0.8875295
5,-0.07197847,0.946493,-0.8136579,0.39461824
1,0.11773786,0.6890694,-0.15573636,-0.42042017
7,0.25939873,0.45705548,0.23593262,-0.62301695
2,0.09640875,0.49243748,0.012885339,-0.13503402
1,-0.034234572,0.5524227,-0.03173313,-0.19182993
3,-0.026740912,0.37155998,-0.17717628,-0.7084623
3,7.01083e-06,0.3913883,-0.29264078,-0.8169351
0,0.28250858,0.6143145,0.2322508,-0.021598963
5,-0.17471766,0.5632273,-0.22373432,0.20295742
2,0.1970721,0.85965556,-0.089078344,0.034269277
5,-0.16094337,0.8430201,-0.5510753,0.10027432
7,0.23845954,0.44089448,0.4640609,-0.56638825
0,0.35580075,0.7091058,0.3432303,-0.015672391
6,0.7721976,-0.16539478,2.5915678,-1.1812767
1,0.13725837,0.6119438,-0.17643626,-0.3739655
2,0.13539925,0.77235514,-0.1329226,0.076832
5,-0.25182474,0.62917507,-0.6290236,-0.17659411
5,-0.17628582,0.86642337,-0.8819581,0.18127252
0,0.2297757,0.4461288,0.06789388,-0.012898305
3,-0.05780239,0.33363262,-0.21513145,-0.8168904
2,0.1855331,0.77446693,-0.06409551,-0.023798233
5,-0.15547161,0.7474426,-0.7706578,0.2079175
1,0.04271121,0.59348273,-0.1569237,-0.41057476
1,0.05453981,0.40500826,-0.14944369,-0.4027616
1,0.09255216,0.5888375,-0.07489717,-0.2978261
6,-0.34580007,-0.4742752,-0.15476488,-3.4852524
6,-0.5118534,0.71619874,-1.122212,0.6089226
3,0.011936004,0.52937394,-0.18551707,-0.6278806
4,0.4222161,0.7911246,0.9761931,0.6036722
6,-0.18069908,-1.0225941,1.0236874,-4.0678005
2,0.1748479,0.63156515,-0.0070442613,0.054859318
5,-0.06365325,0.74006927,-0.6816879,0.12504165
0,0.49079415,1.0049883,0.5836561,-0.041819513
4,0.66434956,0.4578023,1.1744183,-0.3516937
0,0.2185545,0.66639334,0.29885262,0.04093515
1,0.010639272,0.5737691,-0.092594504,-0.38693696
1,0.15762265,0.76902443,-0.16719092,-0.5515791
7,0.23249081,0.4848073,0.26217246,-0.6115181
3,0.008696008,0.38645607,-0.2201142,-0.4885603
7,0.27992624,0.43222636,0.34746256,-0.32913938
1,0.14053874,0.7123527,-0.009874471,-0.44428045
4,0.73690397,0.4160715,1.1807588,-0.37799236
2,0.07520064,0.7304991,-0.09591546,-0.008803809
5,-0.23606247,0.66706425,-0.55815846,0.02672428
3,-0.024745915,0.3562359,-0.3004796,-0.6606508
6,-1.164209,0.15995555,-2.6520681,-1.6728615
6,-0.8832317,-0.362906,-1.589305,-2.7534065
1,0.11519632,0.7022169,-0.09490607,-0.45159003
1,0.1852518,0.6042262,-0.14462425,-0.4095693
7,0.24331376,0.537457,0.3286363,-0.45415953
7,0.20609356,0.39199546,0.24565701,-0.43641376
3,-0.06670382,0.37124354,-0.23987849,-0.8418415
6,-0.15427513,-0.27577668,0.26114428,-2.1129127
2,0.2012587,0.9574557,-0.07538679,0.03549808
1,0.018169237,0.39325124,-0.30972663,-0.28423843
3,-0.087331116,0.36749154,-0.125733,-0.7987919
7,0.26083636,0.48850286,0.26846763,-0.5643835
0,0.39406064,0.70216465,0.35872996,-0.050265186
5,-0.2088667,0.6863487,-0.6016711,0.021312756
1,0.10098959,0.65384907,-0.0779828,-0.40381193
0,0.3279422,0.8116705,0.3584895,-0.046551898
5,-0.21531174,0.8772199,-0.8611679,-0.01907011
4,0.8145534,0.458212,1.275312,-0.37748864
7,0.21189724,0.5155506,0.24894841,-0.6266584
1,0.044024467,0.54370826,-0.12140693,-0.34735188
2,0.1438303,0.851012,-0.118227996,0.05578134
1,0.049881138,0.6048388,-0.038162597,-0.2742792
1,0.09917986,0.49474937,-0.06756556,-0.30573422
0,0.27882108,0.71992564,0.3467896,-0.0483531
0,0.25752753,0.6095021,0.22723977,-0.049771253
5,0.09164486,0.7118574,-0.40597448,0.1372841
0,0.29752523,0.43489838,0.26114252,-0.07684585
2,0.121984996,0.73236275,-0.14752327,0.06551385
4,0.60312337,-0.06612456,0.90842474,-1.716461
3,0.010680307,0.31997427,-0.17981136,-0.67231596
3,0.095785566,0.28417644,-0.17732397,-0.6926529
7,0.50476414,0.67349195,0.30607602,-1.024278
5,-0.120065354,0.98520887,-0.818486,0.24343133


==> figs/Y_HAT_TSNE.csv <==
s,x,y
5,28.99366,37.95673
2,3.8709745,37.038136
6,-5.6065035,-68.7915
7,29.827368,-3.403036
5,42.407234,39.830513
7,29.456438,-0.45368484
2,-4.5051913,30.554548
2,0.3952827,49.955616
7,26.406412,-0.69254494
0,-35.37596,31.449348
3,24.779509,-32.73164
3,18.683346,-22.881979
0,-43.454548,27.196682
3,14.249058,-30.634583
0,-37.53684,28.880358
6,4.0355196,-60.213295
6,6.8818064,-71.18665
1,0.55487174,1.1786605
7,48.93082,-3.9575167
1,1.0346892,-3.4625916
5,23.611256,43.15865
6,45.568077,44.250668
6,-0.37880784,-60.960068
2,-4.3672748,49.21147
4,-53.015987,-7.4250345
0,-32.699577,24.396032
1,-0.15148444,-8.162167
5,37.286243,32.78156
5,25.893639,34.077736
7,37.607018,6.185961
6,-2.2813995,-56.56724
0,-34.357872,30.193289
5,2.1453137,-63.7386
1,-17.765965,-20.350533
2,-4.1752744,34.47704
4,-50.93915,-16.44388
7,50.221554,-0.21107478
3,20.11527,-31.806643
6,-5.917983,-65.81173
2,4.6489844,42.478016
0,-33.539818,21.043108
6,4.3603168,-66.30075
5,27.492844,33.557705
6,6.3400106,-67.14866
3,21.705828,-42.688198
2,-2.0830295,51.818085
4,-55.470596,-16.422253
3,25.420393,-43.8902
0,-35.239616,25.878117
1,-13.755098,-18.167507
1,-2.2692425,4.3842044
3,13.121932,-31.781824
3,0.6194097,5.6873965
2,1.8930893,33.59764
1,-7.019029,4.269748
0,-30.31801,20.980282
5,44.394802,39.564724
0,-35.219795,17.060719
1,-7.2474465,3.6308732
1,-15.046858,-16.283146
5,39.08962,36.306915
0,-46.260735,21.83602
4,-44.368614,-12.243715
1,-8.446599,-7.735981
0,-33.767784,22.292725
3,12.82117,-27.73516
2,-1.0624309,51.518417
6,2.1987484,-58.642986
7,45.08868,-3.2237074
4,-48.53962,-2.9250646
7,28.479288,2.222163
1,-12.553643,-8.827112
7,27.14564,2.4306393
3,15.389633,-26.940393
3,9.977351,-27.475153
3,17.089766,-25.190649
0,-34.047035,15.289977
4,-57.206264,-7.819684
3,24.38512,-35.32801
6,0.14667086,-61.056637
3,23.796648,-29.822851
6,-6.1600146,-67.21343
1,0.91227764,-10.445589
4,-55.380886,-11.421809
0,-39.343018,18.695204
7,40.000534,0.94008493
3,11.441111,-25.24885
2,2.1708615,44.30308
2,-2.6668167,45.321514
4,-55.18842,-18.593615
3,11.169543,-29.190718
2,-2.5104854,53.529488
4,-50.115334,-15.606507
4,-42.43364,-15.24744
5,41.64545,39.897915
2,-0.17198059,51.09045
1,-5.771429,-7.580105
5,39.603123,44.342476
0,-42.616383,30.298594
7,45.6635,-0.5277067
7,31.260015,0.7365487
5,25.769772,40.676197
4,-49.003433,-9.479497
3,21.157036,-39.2345
1,-2.3108885,1.459277
7,43.337414,-3.3409028
7,40.61466,-4.610275
2,-8.488616,34.115253
7,37.969162,5.9819016
7,34.355434,5.178396
1,-4.0530005,-11.463658
3,17.565613,-45.406487
7,30.881437,1.1838124
5,34.489735,32.73902
2,-29.686813,29.34887
7,31.68824,1.081009
6,0.3511046,-57.513866
0,-31.633652,20.993065
5,26.65415,32.93528
2,-0.57715434,32.087307
1,-8.65848,5.043329
7,37.54385,-0.83742934
7,34.455177,-0.42189467
7,-34.636013,13.474774
0,-42.199856,22.075783
5,27.754381,32.59888
5,27.348352,38.813797
6,0.744297,-56.37566
1,-10.83994,-10.209232
6,6.0498714,-66.16087
0,-32.374786,25.942924
3,20.036358,-41.26776
7,44.62646,2.7164505
0,-38.726498,18.753044
4,-59.219707,-14.911546
1,-8.509158,-5.955261
2,-2.1344414,49.298157
6,7.5170403,-64.11921
4,-53.045742,-4.7561393
2,-2.9576445,50.494785
0,-45.467365,22.304026
2,-6.162615,36.56441
2,-0.3912735,39.29529
0,-36.722507,30.22567
6,3.2296457,-67.61258
2,5.164912,43.138348
2,-26.501125,28.11772
4,-48.920067,-19.188076
0,-30.869568,32.62075
7,51.374874,0.3146516
7,36.09689,3.3315818
2,25.558931,6.7475505
4,-34.074413,14.924813
4,-54.574123,-15.258181
6,-6.900419,-64.45577
4,-49.617165,-16.655403
6,4.5978703,-56.99475
4,-56.922256,-1.831213
4,-40.71542,-14.768272
5,36.777477,31.077875
1,-13.358063,-15.010102
4,-48.347004,-2.7432532
0,-50.629223,26.019032
3,19.584822,-38.665688
5,37.01879,30.403772
2,-5.1036787,34.842842
1,-4.8390107,-11.970605
1,-9.540531,-11.756218
6,4.413484,-53.682793
3,17.281488,-37.054226
6,-2.638156,-67.0371
4,-54.588913,-16.05423
6,5.7504854,-59.44868
0,-34.360878,16.132952
3,11.750204,-22.486755
1,-6.4820733,-1.0841793
0,-28.515154,23.987814
4,-59.22771,-3.3198202
5,42.09758,44.932426
1,-12.093106,-17.57051
5,37.00652,31.374739
0,-31.692144,24.125172
6,-1.0591793,-66.97303
5,28.92747,39.120388
5,37.213387,37.21959
7,33.971737,1.9089227
6,3.1330328,-67.31355
6,8.343873,-66.95048
2,-0.2212273,44.478703
4,-51.180695,-1.0374234
5,38.55814,36.903973
0,-42.161404,26.315355
0,-31.465328,20.956184
0,-51.43159,27.015429
5,26.924805,32.949436
4,-56.195076,-17.385696
5,24.33171,42.720917
6,-6.0433874,-63.31899
1,1.2767797,3.4559307
4,-43.14537,-14.16743
0,-31.771967,33.742355
5,36.172886,32.46059
2,0.9174437,51.684063
5,37.28981,44.00151
1,-9.197615,-5.648595
0,-39.65188,25.603456
3,23.736565,-34.176826
1,-1.8899883,-0.961015
5,27.287502,42.293354
0,-35.043083,23.273428
1,-18.315666,-15.738869
2,2.466314,39.977757
4,-53.051983,-5.660769
7,39.622437,4.551138
1,-9.66696,-13.55259
1,-2.7016003,1.5498512
4,-57.253956,-12.981211
7,27.78768,5.5685434
0,-46.464073,23.280941
0,-51.800175,27.963156
0,-39.7864,28.554398
6,-9.967298,-58.53508
1,-6.868208,-5.504657
3,19.24447,-39.745106
1,-11.300577,-10.138568
6,-8.428835,-59.83897
2,-3.8391051,49.830017
0,-45.32738,23.263977
6,-7.309355,-67.72275
2,-1.785185,40.610485
0,-27.76665,23.62021
1,-8.535089,-10.179692
0,3.9604812,50.94632
0,-10.430348,-19.321854
7,44.77002,-4.188759
3,21.54806,-26.665932
4,-55.460953,-17.16205
1,-4.6764817,-5.7844214
3,16.080412,-33.15404
1,-13.684489,-5.601204
7,-32.7937,15.51892
7,44.970196,0.9928699
1,-17.625015,-16.417295
6,-5.8250594,-62.859764
2,-0.17321032,45.37366
1,-5.366218,-7.4316993
4,-45.668392,-4.7371325
2,-2.023208,33.954823
2,-3.9479628,33.336617
7,34.708138,-5.139997
0,-46.084255,28.692253
7,28.620266,2.6849842
6,-5.5542903,-62.482838
1,-14.296843,-15.961151
3,20.372744,-41.465305
7,46.152042,-2.192981
2,-2.2116392,45.76415
2,3.6734366,41.088207
3,12.57346,-28.629679
0,-34.044666,30.788559
1,-3.1011868,-2.9642289
3,9.348909,-23.187555
0,-32.43252,33.67306
6,-10.918952,-67.10929
3,21.28296,-30.27037
4,-36.586823,18.66884
4,-50.986935,-9.751776
7,29.886168,-2.5792465
0,-38.372574,24.353745
3,20.963781,-35.618996
4,-53.12885,-6.5602336
2,-5.748249,35.725468
5,27.556858,36.457844
4,-60.508663,-12.578133
3,9.714229,-33.746964
3,17.746035,-38.354546
4,-57.665348,-8.5379
5,35.271782,33.83132
2,4.2950068,46.79514
2,-4.829716,34.97682
7,48.97971,-3.765898
4,-52.240005,-1.108379
5,38.358685,46.409393
0,-33.064518,33.93785
2,1.6245855,39.868576
6,4.5240264,-56.697758
1,-17.889162,-20.333845
7,45.243553,0.13903311
7,32.78529,2.6973019
3,20.380669,-36.20689
4,-47.570232,-4.7166576
7,43.400124,-1.7470037
6,8.663865,-67.50226
2,-1.9112138,42.644844
5,35.433662,47.561398
4,-58.153595,-9.244277
1,-6.433941,-3.8932834
1,-8.815419,4.95411
2,7.078346,37.967354
3,14.89295,-33.677948
4,-52.644703,-7.6322966
3,11.338355,-30.564945
6,12.722228,-39.212383
6,1.1953671,-62.5012
6,-1.2301579,-60.203556
2,-0.8368451,25.027737
6,-7.6832876,-58.399353
6,5.010903,-54.73937
7,35.559433,1.0420054
5,29.93262,45.052032
0,-36.088497,28.97803
2,-8.9953785,37.6622
7,44.352417,-5.347123
4,-51.25163,-6.4390926
0,-38.215958,31.228737
6,7.842017,-66.00951
5,36.020054,31.736843
2,-3.3915687,32.379807
5,40.717842,43.588413
6,-7.2600913,-66.67166
6,-6.0207233,-62.334454
0,-32.51154,33.35409
5,45.80708,42.04662
2,4.0587606,36.889187
7,48.782333,0.9824181
4,-56.174213,-15.187457
6,-0.8997433,-67.09431
4,-60.19628,-12.952121
0,-34.289257,28.44928
3,18.394733,-32.729557
2,-3.5416007,52.68818
6,-5.014323,-66.06339
0,-43.034363,22.506508
0,-31.788725,27.90878
0,-40.346313,24.332045
1,-0.26541156,-5.086682
5,35.197346,31.951908
6,-6.6874743,-58.721523
6,-8.722429,-67.872406
5,43.04303,43.9484
0,-27.00298,24.006855
0,-28.875847,22.110312
6,-11.264254,-65.215004
3,10.593363,-25.027567
2,0.78525555,40.967678
5,33.98029,45.47779
7,32.993484,4.3912
4,-47.50312,-3.2875001
3,20.994255,-37.761635
2,0.841023,30.964386
1,-1.7156749,-3.1410108
7,27.797312,5.6589255
3,1.7882997,5.675262
4,-60.321384,-15.961162
1,-13.275466,-18.214804
5,36.734222,36.138496
1,2.1512191,-1.8641292
0,-33.548527,31.529047
1,-4.233128,-9.765299
6,-4.7418528,26.064371
5,41.74306,41.8288
3,22.9103,-45.735535
3,10.704521,-32.788124
0,-39.104485,29.239471
2,2.4119904,40.458447
3,13.384471,-27.97961
5,27.504728,31.570097
3,16.92064,-43.96185
0,-39.5273,20.839403
1,-6.485288,-1.7105998
5,33.763454,32.272068
3,27.020979,-28.46825
7,47.974,1.5655955
2,-3.497036,49.019535
5,31.045929,27.553434
7,51.449017,2.3183887
5,34.24575,43.725567
0,-34.948734,22.045675
5,42.298855,44.115723
0,-31.86313,17.655977
6,7.7775955,-72.89773
4,-49.770424,-17.905231
3,2.7381837,-9.702481
3,12.552499,-30.07889
3,22.138624,-43.742252
3,25.928604,-28.102642
3,22.056065,-41.56091
0,-39.98591,19.396688
0,-48.867393,29.461391
6,2.0142372,-64.80737
1,-12.932974,-13.886795
4,-57.20852,-13.935612
6,9.205904,-68.179665
7,49.093594,-0.25142652
0,-38.993565,26.58805
2,0.72432065,28.628239
6,-11.240767,-65.286964
2,6.881798,33.738937
1,0.54294604,4.9257665
2,3.2346623,42.548748
3,18.416054,-46.563072
3,13.007278,-26.630754
5,37.007797,41.43722
0,-41.746017,18.678173
7,29.47896,3.925038
5,27.959093,38.664814
1,0.033526797,-3.3311737
3,19.476501,-22.11915
3,24.85605,-31.692709
6,5.637699,-67.129074
3,19.41811,-27.901571
0,-44.68124,31.775642
4,32.252354,-5.833407
1,-17.237211,-18.385838
4,-48.54258,-16.345156
6,-0.16185673,-66.24493
3,22.513977,-37.25673
1,-4.9402957,0.95059264
4,23.358547,-2.757608
3,19.701355,-25.049686
4,-44.88598,-3.9382772
6,-7.228657,-55.807285
4,-50.814426,-18.52275
0,-4.1295342,26.63425
6,-4.461374,-60.92193
3,11.219371,-29.544949
1,-10.334614,-11.0078535
6,1.2072828,-58.662613
4,-43.92339,-5.1708198
6,3.7616856,-67.80806
4,-43.583046,-6.1180854
3,22.696087,-32.309574
4,-46.30602,-18.179192
4,-60.233635,-12.676503
1,-8.017976,-10.851593
6,4.7788854,-60.67529
3,19.90438,-45.22258
1,-14.213604,-19.542551
1,-13.59448,-6.955654
2,-3.2767112,37.80556
5,43.245686,40.786446
1,-18.334044,-18.345762
7,7.3927026,-29.230608
5,33.670883,36.401844
3,23.56092,-44.51423
7,40.67322,0.75663257
0,-38.635212,17.881279
2,-4.698434,47.88459
0,-34.1548,23.843002
3,10.072359,-33.671413
0,-36.174038,26.96392
2,-5.690129,45.22648
4,-43.959488,-11.396678
3,14.928826,-32.87359
0,-30.981295,19.285654
3,10.909722,-30.123915
3,20.110565,-42.968887
3,19.519388,-43.211502
4,-58.512794,-13.215799
5,31.330683,28.776781
3,12.924779,-39.314777
1,-8.964515,-11.618247
1,-5.785735,-11.1303425
2,3.2347846,44.602066
0,-41.590572,22.647964
6,0.98586774,-61.159294
1,-4.058106,-7.9545503
1,-8.99379,-2.7439625
7,26.415554,1.7657914
4,-61.36075,-15.879057
4,-58.533012,-3.1017754
3,18.335884,-38.30623
2,1.9379057,33.293106
2,0.10719382,35.33236
2,-3.5363576,44.92949
2,1.925342,40.471924
2,1.9498557,42.003307
6,8.259901,-71.8589
7,38.442055,1.4084244
1,-6.792026,2.5064445
7,39.530857,-0.4318708
3,-11.311071,-18.566486
2,-3.4985697,33.2309
1,-15.562265,-18.695972
4,-48.549755,-16.81317
3,19.72605,-25.338633
7,48.607998,1.8680334
7,26.293964,-1.8724908
6,-3.9656832,-57.68596
2,-5.4378843,42.885593
7,1.7784417,6.1818495
0,-29.300531,25.224796
3,18.117943,-34.448322
0,-34.543995,17.647095
7,28.726772,2.26593
2,1.5958036,46.68734
2,-0.5558825,45.87714
4,-51.64387,-0.9754291
7,27.312494,-1.9045663
0,-44.76293,27.507202
1,1.1107827,4.0381436
5,26.06122,40.944427
3,21.336388,-36.504353
3,23.313532,-45.69472
1,-0.5577071,-2.5342705
2,1.0565784,49.01096
2,3.97146,45.40925
2,-5.8034377,31.29676
3,17.972141,-29.466978
2,5.3839445,38.744396
6,-5.571409,-59.02255
2,-4.7220407,48.045193
0,-42.482834,30.41036
5,37.48977,39.76026
4,-48.158554,-10.090535
2,-4.608008,44.532528
2,4.3629975,46.794205
4,-49.40276,-9.016789
3,16.788342,-45.574642
3,10.781979,-26.958918
7,42.63262,1.9934943
6,-6.5507584,-57.641193
0,-52.349094,25.396206
5,45.63787,41.57608
6,-9.016416,-59.59861
0,-53.5034,25.665627
0,-42.321175,21.582455
6,6.7921915,-63.419952
7,38.584545,-5.4417734
7,27.894388,1.0586342
3,16.164953,-36.92075
6,-11.271891,-68.756996
1,-3.0612223,2.275911
3,14.908432,-26.027674
2,1.2916987,34.159805
5,31.230473,36.79625
1,-10.597372,-9.531127
1,-9.814496,-6.4646654
1,-7.69295,-0.32577738
2,1.202112,41.777054
1,-0.9083856,-3.2771719
5,38.789696,44.66811
1,-12.459328,-17.169361
6,6.11172,-70.28196
4,-53.681576,-15.442335
7,52.976425,-0.58887595
2,1.2116759,33.19704
0,-45.644115,22.618309
2,5.0227084,40.57971
4,-60.709106,-13.405158
3,14.96591,-27.87982
1,-8.616066,-5.048928
6,1.7109174,-56.539364
4,-53.927048,-12.521153
4,-53.9806,-11.909821
3,10.98035,-28.513361
7,40.286736,0.54611385
0,-32.298,21.412836
1,0.7203219,-0.409244
7,47.067123,-0.36973363
1,-12.007401,-13.388337
5,30.78113,28.017656
0,-30.59392,28.567766
2,1.4952902,35.617477
6,3.2540207,-60.52918
4,29.938145,-7.7694035
5,28.873772,41.632256
2,0.6982813,35.136505
4,-49.679825,-8.592179
4,-51.837242,-10.12135
7,1.5846647,4.218872
4,-47.666622,-12.551519
0,-39.223434,26.775274
3,10.389031,-31.881535
2,-1.5635064,31.7155
6,-10.941945,-68.05331
0,-30.939892,20.323
0,-30.791386,34.852882
0,-38.007843,29.802277
5,28.315153,42.61105
3,14.152716,-34.754066
4,-43.90497,-2.8517575
3,24.06124,-29.464092
3,14.10394,-26.114557
3,17.583668,-33.384018
1,-10.060242,-5.47358
0,-44.090355,25.657055
6,27.669676,-29.196024
7,47.71075,-2.4484088
4,-51.22923,-13.122281
7,38.972614,4.026346
0,-0.08666815,36.619965
5,31.08493,43.51252
7,29.593992,3.8524299
6,-45.40538,-19.903913
0,-27.49405,22.797857
1,-2.4226892,-8.759298
4,-52.73247,-14.363377
0,-40.185932,31.372652
6,0.39662638,-62.408432
2,-5.7186446,30.420536
2,-4.772105,43.484467
0,-51.11039,24.320251
4,-57.514656,-10.129377
7,51.677876,-1.9200948
6,5.0755363,-54.539097
4,-59.00689,-13.856401
2,-1.727457,30.396202
1,-3.9167843,1.7988647
2,6.154247,43.014362
5,35.86267,37.417233
3,17.903582,-27.381895
0,-50.709297,24.067646
2,2.9497974,42.524715
4,-49.51316,-18.3655
3,21.475538,-34.045162
6,-11.178791,-55.522686
3,9.7634115,-25.71009
0,-38.871967,24.221773
4,-33.647713,12.883033
0,-30.874998,24.270174
4,-55.38669,-15.847135
2,3.3545732,48.242973
1,-0.16096519,26.602083
3,9.678314,-26.157629
7,49.147923,1.2361989
7,37.779907,4.0334315
3,18.243002,-43.223465
5,33.60609,39.81201
5,41.35768,44.05642
7,40.024887,-5.123084
7,35.05748,4.0068626
1,-6.8693495,-10.315711
6,-57.13919,-1.0284834
5,36.03966,36.315365
1,-4.118716,-3.9765346
6,7.4236693,-62.36102
7,37.69583,-1.0357777
2,-5.4442225,46.45003
3,11.94471,-35.785145
0,-36.70895,28.256092
7,44.247623,-2.0784502
0,-39.84175,26.58374
5,33.802654,32.837418
6,-0.20260142,-66.861336
0,-45.24516,22.847183
1,-6.020239,-2.9994025
4,-57.261417,-15.856419
3,25.385788,-34.9532
6,5.139049,-65.96571
2,-3.0206869,32.547504
5,25.711332,42.398357
0,-51.959652,26.457644
7,31.138247,2.4925897
2,1.9598575,-1.4014666
1,-4.169839,1.5058593
2,-2.3334394,33.014023
2,-2.6016886,27.65843
7,49.757343,-3.7640007
5,23.979357,44.286514
6,2.8907,-60.58759
5,37.299446,36.88273
4,-61.052986,-12.894037
2,-8.672735,35.000854
4,-53.202213,-6.219983
6,-10.969907,-65.96081
7,38.005707,-3.9624188
5,31.186462,41.522808
2,-1.6374505,53.08523
1,0.28790882,1.0863386
3,19.788584,-22.289963
0,-37.598145,20.137144
7,34.218994,-5.9884133
2,6.698802,38.61521
7,52.90504,-0.53896296
7,45.411877,-0.5200622
2,2.621167,35.938667
1,-8.329103,-9.649043
7,39.566326,2.6420224
6,5.8853345,-59.816456
3,10.066115,-32.934544
0,-44.423344,25.47634
4,-54.950302,-18.285166
3,14.47816,-22.848686
2,-26.844683,21.742216
0,-42.586994,25.568756
4,-44.690002,-5.3017106
4,-55.198227,-18.073788
1,-10.853809,-8.187272
2,2.0482845,45.556984
3,19.362928,-24.739195
4,-48.243694,-15.143288
2,-1.4627081,31.268581
7,46.776505,-2.671584
3,20.509966,-29.154032
1,1.8544059,-5.042931
0,-48.186832,27.430336
4,-57.53544,-8.103815
3,23.952969,-29.880926
4,-46.296555,-4.267904
4,-58.34821,-15.150422
4,-50.980354,-17.523746
2,4.4125104,37.33308
7,39.451366,3.04785
4,-46.084976,-11.776205
5,36.791164,35.850777
0,-39.980812,18.554857
6,4.7878823,-53.25701
5,30.546892,35.6347
7,50.822895,0.77793676
4,-44.541294,-11.49172
2,29.456366,26.974155
0,-31.803762,26.413277
7,29.06896,1.0763943
3,25.692957,-33.524124
0,-5.036266,24.974724
3,20.385666,-32.580315
5,45.74142,44.439842
6,-44.963562,-19.794
0,-36.898335,32.584473
0,-47.642357,24.33005
2,-1.889397,53.020126
1,-9.457615,-2.549077
6,0.22132285,-61.74191
5,30.136702,30.96151
1,-7.4304724,-10.306578
4,-56.569416,-9.374996
6,0.2704612,-62.85791
6,7.679137,-63.01185
3,19.845009,-31.72904
2,3.953101,50.943916
1,-9.705376,-6.142843
6,2.5887125,-56.2217
4,-44.64149,-12.144026
3,21.659014,-26.841597
6,-1.1636645,-68.35692
4,-46.250015,-10.782521
5,43.639496,40.20872
5,39.643948,41.05809
2,-1.9205594,41.94852
2,-0.7694462,28.854904
1,-3.2469075,-0.72337633
0,-44.668232,24.161684
5,26.642357,39.016266
4,-56.747753,-3.5818498
5,37.622627,46.496353
5,40.18465,44.84976
0,-44.41917,30.212214
7,29.518623,2.6282485
3,26.19323,-28.924927
5,35.68949,39.90385
1,-5.768024,-11.707207
4,-50.813946,-11.319437
6,-7.3722844,-59.55202
7,39.647816,2.0872655
4,-50.983055,-17.545687
1,-8.436582,0.8167582
6,4.7088947,-67.97913
7,42.434414,1.7828623
2,1.7521735,45.501354
3,20.2552,-39.803425
7,32.99993,0.1930444
3,21.23963,-36.79094
7,43.899143,0.4635897
0,-31.727297,18.423313
6,-4.0561676,-58.583298
0,-45.647297,26.514141
1,-13.944266,-13.649887
0,-52.2999,27.333529
4,-44.132023,-12.65073
7,29.71236,1.759404
5,29.95198,31.570284
1,-13.407843,-13.075919
3,30.139101,-7.837732
6,-4.308306,-57.41702
5,36.15617,41.82318
2,-4.6635537,39.93171
5,33.637688,41.14475
2,-31.14839,34.71785
5,40.48205,36.14292
7,33.776897,-6.834823
4,-57.669765,-13.985716
0,-46.935253,27.910227
7,33.76132,4.7272153
4,-57.327637,-16.638947
1,-1.8177123,-0.9077489
5,31.415854,43.89039
6,7.5680447,-68.73804
7,34.644287,0.08820332
0,-30.260702,28.197008
7,27.871735,4.098302
2,-6.2291813,31.047209
6,-2.8312674,-57.41644
3,11.555412,-31.371855
4,-56.468502,-16.262222
2,7.629521,33.771824
0,-49.462086,29.185379
4,-57.218006,-14.844153
4,-47.482124,-11.819957
3,-4.548295,25.922852
0,-48.650005,27.43992
1,-17.370975,-16.456757
5,40.630272,44.40469
7,48.652916,0.13716091
2,-5.5968065,47.111126
5,39.519825,44.968853
1,-3.866336,-1.9945464
6,8.682289,-73.11512
6,-5.9004073,-59.69133
5,31.436571,35.903835
5,36.258385,31.970076
4,-35.03463,15.497692
0,-34.291798,17.273315
1,-6.1470346,-9.552151
5,34.915775,47.0972
3,25.7369,-33.8781
2,-4.3698363,44.53224
6,1.7822337,-68.68227
1,-17.782412,-17.006414
3,23.325674,-42.12153
6,-2.2650957,-60.64023
1,-2.903666,2.9922245
5,31.590921,40.42991
3,26.516247,-30.875944
2,-0.9629727,30.046925
3,16.220306,-28.707476
2,-0.119076885,48.841087
7,50.960945,-2.399176
7,29.434687,-5.48795
6,-9.144501,-57.026306
1,1.4224873,-9.634455
2,-8.409189,34.202694
0,-35.40476,19.20247
7,36.82584,-2.2591307
2,-8.93523,37.347893
6,-9.795119,-68.392105
2,-3.0558834,50.667747
6,-10.332671,-54.737812
2,-2.9147165,31.707645
6,1.4067197,-63.79739
4,-43.293865,-14.376901
1,-18.960255,-16.574163
5,36.43563,33.447304
1,-11.876204,-4.890426
5,37.382076,36.57944
7,47.71344,2.229018
0,-45.750942,27.854227
6,-4.5669746,-58.16183
2,-1.4367355,43.583687
4,-54.5125,-2.7294252
4,-48.546947,-9.125732
0,-47.24923,27.404728
2,2.4149497,48.4829
2,-2.0285704,55.716003
6,-8.808853,-63.85841
1,-2.522238,-3.4719732
2,-5.65259,34.3913
6,-7.086998,-65.928375
6,-7.252888,-63.772694
2,-3.735532,38.803066
3,13.024534,-23.837543
0,-39.047638,29.136845
2,-5.3212624,35.835445
1,-6.1749167,-5.94493
0,-47.20091,27.457333
7,31.656803,1.6808914
3,15.9187,-36.35456
7,42.447342,-4.109881
4,-53.84537,-1.2295307
2,-0.60581195,47.26832
7,40.243088,2.4963827
5,33.20715,45.22729
0,-39.519547,27.520044
0,-40.099064,22.113203
4,9.464138,-73.79097
3,19.97335,-39.761757
0,-29.8911,21.697561
5,31.566614,42.216125
5,34.65035,37.1907
1,-1.2490559,-4.012126
3,21.2138,-28.020288
0,-32.449295,21.052202
6,-0.5665956,-68.54166
7,48.864525,-0.48251504
3,18.728777,-45.038433
5,30.685242,37.30139
7,40.982624,2.3937223
3,24.277878,-32.506096
5,23.6288,44.324535
1,-5.4469404,-3.9806683
1,0.009953989,5.0524535
5,25.398743,45.144623
4,-48.796463,-3.5430388
0,-35.280415,24.897844
1,-10.511172,-2.488786
6,8.023865,-72.03852
5,45.578312,44.82976
3,24.810696,-33.711994
0,-34.18709,24.980453
2,-3.921148,53.289883
5,40.9653,44.509514
6,-0.88461703,-61.426323
7,45.722626,-1.0109942
3,15.909423,-29.6418
5,39.466755,32.332882
2,-0.68744135,52.076954
0,-48.365253,28.536942
0,-53.125042,25.263653
4,-45.977894,-4.6337485
4,-45.29153,-5.0513086
5,35.2936,39.421795
2,0.31197342,44.85007
0,-29.591808,17.326868
0,-46.892605,25.672224
1,-10.909052,-11.720846
4,-10.042862,-54.973972
7,40.957573,-7.164613
0,-31.796898,23.782736
2,-2.7656446,51.43297
0,-40.39082,20.123796
3,10.700347,-24.41874
2,1.8823746,30.942444
1,-11.080972,-4.263086
5,36.730427,31.953472
0,29.695684,45.173996
1,1.2135936,-5.3785586
2,0.008588067,51.508476
0,-45.7738,21.222986
3,14.806614,-32.1579
6,-0.4640316,-64.322014
7,32.72245,-4.881684
3,22.191923,-26.397467
2,-2.3013687,52.22276
4,-61.921925,-10.48912
2,-2.4506083,46.993797
3,16.667261,-43.52049
2,-5.8265038,35.252735
5,27.49547,37.790134
5,37.461727,40.0939
0,-44.66055,29.112331
4,-53.793972,-0.21749903
7,42.468227,-4.9664617
7,2.9828265,5.6141005
6,-8.379065,-68.41702
7,41.149796,3.5273855
4,-54.833523,-14.564684
3,17.662489,-29.38831
0,-31.137756,16.33167
4,-57.51921,-11.247598
4,-49.577515,-2.9735165
5,30.845325,28.686073
5,35.291767,42.869823
6,-10.129102,-68.46611
4,-50.009247,-8.725064
1,-6.414687,-7.071203
1,-4.4019265,1.1122047
3,8.605487,-25.820528
7,44.784138,-2.741674
1,-10.602038,-1.3936697
4,-33.524426,12.579098
0,-52.530838,25.590643
7,35.101433,5.974117
2,0.30809593,47.963474
5,-52.64891,-0.16463931
4,-48.879513,-11.223431
0,-40.426056,31.0453
5,45.091114,40.550713
6,-7.848561,-62.73935
3,15.050162,-23.925674
2,-0.8004922,51.85575
7,38.3973,4.2359867
5,30.582561,35.44438
3,14.436686,-25.331877
3,16.92758,-44.305035
0,-40.55335,24.588715
7,35.364212,-0.040565703
1,-3.5190692,-2.173442
4,-46.52254,-18.161041
3,11.956567,-22.101887
4,-51.867653,-10.866299
2,-4.509326,40.964046
3,25.268,-35.164368
6,-7.7213387,-66.87472
3,1.3948494,-9.3868885
6,5.599715,-64.317986
6,-10.880938,-64.19195
3,18.373823,-35.371548
4,-43.54957,-6.159113
7,38.653843,-1.6068558
4,-43.816566,-4.6352673
1,1.9484148,-6.1820455
6,4.642504,-67.41486
4,-48.64687,-10.6194935
4,-48.644024,-8.586589
4,-54.654434,-5.0852847
7,28.293653,-2.0502758
5,35.120033,28.613272
4,-51.054432,-1.2005976
6,-8.9042015,-65.78003
7,39.284775,-5.839031
0,-42.268417,30.962345
4,-55.064674,-16.807108
5,34.23095,34.709553
1,-14.347224,-14.869796
2,-7.6159644,32.971546
2,0.9707343,42.46409
1,-15.438573,-16.777372
7,26.017887,-3.271666
5,29.235365,27.646591
3,24.901655,-43.506252
5,42.781536,45.424038
4,-51.50095,-14.522045
4,-48.066692,-15.045089
0,-40.507504,27.04805
6,-5.6123247,-62.078465
3,15.1330385,-25.008959
5,35.893227,35.59782
2,-0.4836583,45.362267
3,23.581938,-34.83501
6,2.8612,-56.006947
7,29.310337,6.6490526
4,-46.876415,-11.615764
5,37.47243,35.086857
0,-34.013054,24.961933
2,-0.28380066,32.11645
2,1.5375,39.627728
1,0.01580261,-9.126839
2,-5.081757,31.593508
6,-11.499847,-66.302574
2,1.2404977,50.95214
0,-42.574173,26.836792
1,-7.936232,-12.079313
7,41.321682,-5.931039
3,17.80068,-23.035614
1,10.910332,-22.301643
2,-0.49948382,36.05805
1,-4.8021193,-2.5207894
5,38.557095,32.296906
3,23.073538,-41.183037
3,12.359392,-30.907314
2,-1.1284539,44.448025
2,-2.6207237,53.596317
3,40.956455,-7.7167234
2,-2.3220375,55.74935
0,-31.90569,28.473145
3,13.091239,-31.508596
4,-42.985172,-15.21775
5,33.745796,28.55896
2,0.5276617,40.69525
0,-48.842815,26.432194
1,-1.8531361,-9.208286
7,29.052517,4.8725038
1,-13.700551,-19.005793
2,-8.445533,35.19043
6,6.2953386,-65.40828
7,25.241116,2.4293811
7,40.70195,-6.2821693
4,-46.962044,-7.852181
4,-47.976482,-17.19922
6,-1.0904751,-58.91831
3,26.28593,-29.303211
2,-1.0322793,26.384212
0,-28.315838,24.745728
0,-49.011253,28.658092
4,-46.071724,-16.72514
1,-2.282555,-10.569667
1,-18.432674,-17.244064
3,19.804274,-43.68122
5,28.026072,38.490284
4,-56.245033,-3.0109847
4,-41.95234,-16.124168
5,23.613848,41.04503
0,-33.676155,25.04593
0,-43.39112,22.389717
4,-44.666943,-3.2309484
5,41.854233,38.232105
3,17.527702,-31.341923
5,34.287643,36.66357
0,-47.672695,26.625515
7,34.811546,-1.8039442
1,-18.94497,-18.047478
4,-48.02626,-10.66816
3,21.195988,-28.33801
0,-36.88218,13.07642
1,-4.2172103,-11.781978
5,32.47772,43.94467
6,2.8475533,-56.436073
0,-31.725132,28.953669
5,40.36822,45.458946
7,24.877544,0.25828707
3,25.195395,-46.140747
2,-3.4170222,38.767117
7,33.385227,-0.74710256
0,-35.759884,26.853603
5,31.336863,31.940554
2,0.69389975,28.844814
1,-6.1204395,-6.889905
5,35.261982,35.70657
7,51.247185,-0.767943
2,1.3077849,44.977375
6,-9.117209,-66.24907
5,38.012447,42.2747
7,25.635887,-1.767983
3,15.652558,-40.516552
5,43.34729,39.67431
0,-38.388725,20.291605
4,-52.97544,-5.4202666
5,32.66982,38.920105
3,22.598352,-29.171734
1,-5.9824467,-7.952116
5,34.14924,34.821278
2,-1.9568205,55.632603
3,16.28358,-31.732508
7,29.214941,1.8364822
0,-37.552177,28.475685
6,-0.79884034,-66.35413
4,-50.56721,-7.726019
3,25.58403,-45.12052
7,29.566414,5.1341662
1,2.504928,-4.258381
6,18.009022,-26.860945
3,19.03599,-34.757465
2,-1.3526671,39.90298
2,-2.7073088,51.975006
2,-6.053307,45.874615
2,-3.9046457,39.7611
4,-49.735054,-9.48384
3,22.680761,-34.772755
1,1.7422785,4.326015
2,-2.9754407,39.311596
1,-4.381286,-2.7590644
2,-1.0560818,28.636309
3,15.99896,-30.163912
0,-54.741455,26.620375
5,38.426678,40.29082
0,-40.790833,25.18334
4,-58.654083,-13.78342
0,-31.37534,22.590353
6,0.6003231,-63.317673
5,27.695864,31.923145
5,34.4074,39.698612
0,-36.54547,32.64551
7,48.312386,-1.6837224
1,0.7056252,-5.9982753
2,0.41511875,35.59839
0,-33.165565,24.471682
2,4.40999,43.13386
0,-40.64607,25.399258
0,-44.73619,29.29264
1,-10.14811,-2.7689552
2,-7.669141,26.20801
4,-42.101357,-13.625518
4,-52.585247,-10.578921
4,-49.3985,-10.841163
5,43.07802,40.26634
7,39.615063,-6.0274377
6,7.0466657,-71.48786
0,-47.148594,28.33672
4,-57.806816,-17.875103
5,42.510582,41.59734
4,-45.030285,-11.184726
4,-55.054836,-12.299457
6,-2.3717017,-68.91195
6,-5.34527,-63.081264
5,44.271263,41.39611
2,0.86267155,26.000965
5,29.976849,36.52054
7,31.805435,4.6259365
1,-4.709018,-4.7205157
6,-8.721682,-57.262302
0,-30.534416,29.843527
4,-51.22039,-1.4110094
4,-45.05337,-13.190389
1,-0.95525926,-4.8297043
4,-47.969162,-1.540912
3,15.807505,-23.764317
3,24.10256,-30.05687
1,-8.841633,-9.037828
4,-61.70993,-17.036257
6,23.345875,-2.6981304
6,-5.1464386,-60.18113
3,14.667723,-27.480453
6,7.819537,-71.884544
0,-44.84637,29.417385
7,50.59227,2.2267032
1,-9.106627,0.44221604
3,22.19401,-34.895844
6,35.772896,45.186256
7,29.383364,-0.7363194
0,-29.480122,24.36306
1,-4.2558036,-7.671285
0,-47.222187,24.076746
2,-2.9971874,43.92086
6,-1.2715666,-57.311493
0,-44.29496,30.887083
1,-16.763704,-17.110497
7,29.121927,0.42354143
3,4.9996486,-55.618008
0,-33.02202,26.812498
3,20.962023,-41.896526
5,36.67007,32.52116
7,51.456642,-2.0344675
1,-10.693291,-3.1031086
4,-54.39166,-2.8193963
3,22.611963,-44.688744
0,-51.89835,24.915731
7,41.37027,0.43987483
0,-38.693134,19.946714
2,-7.1970363,31.561705
2,6.603691,42.598167
0,-3.9912825,29.04162
2,-5.5308986,44.95505
3,15.977899,-34.309956
3,21.987295,-35.5499
5,29.874699,37.886086
5,33.694572,27.345976
1,-11.841065,-4.079149
6,-12.629744,-65.5937
5,36.68574,46.063507
3,22.16561,-26.395315
5,33.16256,28.285185
7,30.86534,-2.077724
7,31.707594,3.1972158
4,-56.250145,-15.343401
5,30.937906,44.596565
4,-54.689884,-5.266045
3,18.386488,-46.103134
0,-39.95327,20.306463
4,-46.265274,-18.368904
3,20.810556,-40.01257
5,8.036031,34.022617
7,38.90202,1.2730906
6,-8.813155,-62.23902
1,-6.655769,-9.016019
6,-2.0960894,-68.03062
2,-31.025005,33.06178
5,36.006252,28.63131
6,-8.89862,-61.832317
7,45.244427,-1.9845624
1,-0.94311476,-9.777942
6,-4.796362,-63.438923
6,-11.344386,-65.79513
0,-46.248863,21.28591
0,-31.69102,26.137604
3,18.49024,-42.18166
0,-33.914806,21.716297
6,5.4943013,-66.46897
4,-54.44615,-12.9328785
5,29.41451,33.416683
0,-47.31781,25.84446
7,27.506123,-0.0839624
1,-6.783696,-5.8626122
0,-35.922977,29.00616
7,34.141075,1.6664819
1,-10.299316,-9.031196
2,-1.9450355,42.363396
1,0.8660945,25.779772
7,34.087437,-2.8589096
7,35.296337,4.495182
3,16.619942,-42.462013
4,-42.327545,-15.847646
0,-29.794018,29.036592
3,19.491917,-28.277729
5,45.95391,41.055252
2,-1.2086933,33.529568
5,39.082447,36.147835
2,-2.5756602,34.445015
3,17.48579,-25.348349
6,-7.7372603,-66.29179
4,-43.42819,-12.599643
4,-60.698185,-8.987269
3,21.356913,-43.201817
4,-60.019157,-16.691105
1,-9.714585,-9.809278
6,0.6830237,-63.577507
6,-9.506908,-59.876587
6,-10.701156,-54.92263
0,-35.329617,25.416716
0,-52.11762,26.306307
7,34.592625,-1.694513
1,-19.0304,-17.731241
6,1.5684696,-62.194527
2,2.9416926,35.145832
4,-49.736523,-18.035894
5,39.8521,40.47416
6,-57.169003,-1.2792923
2,-30.61128,32.155907
2,-6.598593,26.924904
2,-1.1792531,49.05471
7,40.173016,-4.8176675
7,35.357834,3.830165
3,16.215612,-32.412605
1,-6.1141353,-4.6067715
3,11.194913,-25.022097
0,-50.805916,28.455936
7,44.325893,-1.6528761
1,-13.530322,-16.637884
7,28.8234,5.6684513
6,-5.8578663,-61.642506
4,-47.253548,-4.641347
6,-7.444574,-58.97055
4,-58.647514,-9.858291
2,-7.0870595,4.7757654
0,-46.583546,24.374683
5,27.658028,33.394684
5,30.910303,36.115086
4,-52.582424,-6.1532183
5,30.18494,38.207943
6,6.769684,-71.61012
3,17.030178,-25.330242
0,-31.303583,19.570751
1,-6.116163,-3.4851627
2,-4.096753,42.537846
6,7.7977223,-65.48027
4,-53.235313,-11.553058
6,-5.5200777,-61.733997
6,-3.1333556,-58.369923
7,35.115597,0.8424691
3,17.617392,-35.553738
2,23.947613,42.85403
6,5.230502,-54.412895
2,-3.4949663,53.15114
3,17.969896,-30.825771
4,-53.17583,-11.509184
4,-58.565006,-1.9550401
2,3.4463499,40.469902
3,14.148359,-24.290834
6,6.819418,-63.43412
2,0.46031237,46.77807
6,5.1837835,-66.52967
1,-5.938789,-8.530039
2,3.0099504,31.03476
5,29.977629,42.86658
6,-0.24462746,-57.440536
5,7.270865,-62.562305
6,-0.5415412,-60.183773
3,14.886575,-33.69154
1,0.983441,2.4416904
4,-56.25787,-15.9567375
4,-49.169582,-18.199282
3,25.246489,-45.74951
6,8.515399,-63.432228
5,36.67875,42.18634
0,-40.943653,31.025572
5,27.747646,39.262417
1,-11.745414,-11.866566
5,37.206387,41.991936
7,49.24975,-3.731355
2,0.42503202,50.58935
0,-31.957602,23.129744
2,-8.136558,36.06361
7,-31.760153,15.632549
6,-8.686306,-64.767944
0,-39.57268,30.641146
7,44.046154,-0.7318941
7,28.550793,-0.6790304
1,1.268729,4.588552
7,32.310665,-0.7542398
3,15.933907,-34.068146
7,30.35143,4.167875
1,-2.2606866,4.2014365
0,-42.59091,28.415812
7,46.96264,-3.5121007
7,41.918697,3.3191214
3,25.065407,-34.46513
7,30.681849,1.5424277
6,-4.023115,-56.459824
0,-45.439693,31.453543
0,-29.796143,18.718912
7,32.01697,-0.6277174
7,-8.610949,6.0642214
0,-42.010345,27.305052
6,5.8392377,-61.47678
2,2.0433779,30.257917
5,37.95706,29.15225
7,31.482597,-5.2390375
6,36.924248,27.692997
5,28.417765,41.02328
0,-50.758957,26.060492
4,-52.53274,-11.071879
4,-60.880867,-16.224993
3,16.593914,-34.892727
4,-53.14122,-7.0400414
3,19.914927,-44.4558
4,-49.959328,-19.355614
5,31.273949,28.786179
5,35.5883,36.294098
5,44.343563,40.53231
6,-1.3698276,-57.810932
2,5.583682,39.74324
3,17.277401,-38.085007
1,-8.225883,-2.4567876
5,30.383574,29.091267
2,-5.0141354,33.143253
3,21.916002,-31.266367
5,26.669939,41.595703
3,11.781685,-33.545326
3,15.800626,-23.577658
5,30.966711,42.58531
6,1.5600953,-60.637707
2,-0.92948174,30.332775
0,-33.781975,33.886528
4,-45.974346,-5.2886186
5,34.58997,46.29865
4,-52.088734,-2.1944213
4,-47.80731,-9.088151
0,-54.25273,26.27175
2,-2.8208222,34.428905
7,50.423393,-3.4205492
5,30.855965,40.332615
5,26.694525,42.241898
0,-53.55748,26.434933
4,-61.39037,-14.302768
1,-1.0461727,-10.882275
7,38.969048,-2.5235436
0,-27.99871,22.420294
1,-0.6829046,-8.7864065
5,34.850113,39.141586
7,40.993977,2.7691188
0,-27.617256,21.776041
0,-34.963814,13.501085
3,23.993618,-44.780357
5,45.087273,39.751347
3,16.328619,-40.440895
2,0.96709526,42.790905
4,-55.43527,-13.63483
4,-52.078964,-15.728201
6,-3.727545,-57.23388
7,32.639183,-4.8690634
6,-0.006447322,-59.486485
5,39.450275,37.7203
7,40.49931,-3.6188052
7,26.103352,-1.640231
1,-9.175737,-3.5179
6,-0.40145478,-65.45826
2,0.114075035,47.743423
7,26.617392,-2.5485234
1,-7.3621697,0.49402648
1,-11.764445,-14.552587
4,-47.488953,-11.212628
6,-4.5876527,-58.64074
2,-1.2362162,33.99665
7,46.054905,-2.9375362
4,-42.71925,-4.503548
4,-57.343884,-11.964782
3,12.749365,-32.20235
0,-51.8975,25.494368
5,41.460392,38.930534
1,0.43700227,-9.140324
7,41.888977,-5.0173373
7,44.66422,-1.2262203
7,27.459185,-0.2816308
5,30.718412,36.639378
0,-36.341633,19.880186
2,-1.3537844,32.2307
6,-1.756645,-67.27402
4,-48.43521,-9.711796
3,22.728779,-42.542732
1,-13.749797,-17.70542
4,-47.124264,-3.0119395
6,-3.5004923,-55.55758
1,-9.695802,-9.194198
0,-45.303146,31.250504
1,-14.386514,-6.6666884
4,-57.52627,-10.656226
2,-0.7372503,43.74983
1,-13.376617,-12.468055
3,23.457392,-32.071953
0,-42.16341,23.892109
5,33.070995,45.786053
5,39.8137,44.176414
6,2.3158169,-60.32325
3,22.646887,-44.75693
1,-4.363675,-1.099242
1,-3.4948182,-1.3498031
7,50.29788,-0.6171026
6,-11.407137,-68.5609
1,-14.591784,-13.474923
7,-32.45403,14.151041
0,-51.94478,24.560331
6,5.3250666,-58.791603
2,-2.5845037,48.390083
0,-40.293697,22.317728
5,30.136578,41.85662
5,41.011036,45.22335
6,-5.022645,-63.029396
7,52.737576,-1.0039756
1,-14.769007,-5.4644566
1,-14.289947,-14.993822
5,38.25726,43.238346
6,-0.0360136,-62.523903
7,29.679684,-0.2268718
4,-47.160175,-12.203836
5,27.199392,37.190502
6,2.2212658,-69.47447
1,1.316344,1.4699847
3,20.62297,-41.102325
2,0.35105273,36.14537
2,-1.2068602,31.297775
3,14.170104,-26.038332
7,43.623608,1.5147306
2,-4.8590617,30.659016
2,-2.7834759,52.323547
0,-35.457905,22.043522
2,-5.799046,30.795883
4,-46.835777,-3.7796154
5,32.81399,36.71572
1,-8.723121,5.098019
6,0.88817996,-60.624546
3,18.274952,-42.41254
0,-33.44886,24.445372
7,25.69225,-0.72170186
6,-8.069182,-58.83869
5,24.002226,41.443363
6,-9.027625,-65.5015
6,-3.113269,-57.65216
0,-39.178318,31.70122
7,39.422176,-1.4489208
3,26.042404,-44.64748
0,-36.52471,23.01822
7,26.023504,0.7375288
2,-2.2706466,37.938618
1,-3.0269425,-3.5923357
4,-55.097828,-2.9702487
2,0.59281194,50.089428
2,1.9066906,41.04805
1,-4.061359,-9.416
1,0.1917863,0.42977995
5,29.435602,30.742407
4,-54.503937,-4.045325
1,-7.3210025,0.55887187
2,-0.07065912,29.485888
4,-45.130234,-4.19136
3,13.577652,-34.340397
1,-16.951958,-17.307901
5,38.68397,38.618587
2,-3.7723656,30.910345
7,42.573624,-2.8947873
7,42.74349,-0.3095294
7,50.182056,1.0042613
5,32.77049,43.979813
7,36.747963,0.65711504
6,3.3953438,-67.166084
3,11.017068,-32.33754
6,3.3440568,-68.96821
7,33.41269,-2.3314815
6,0.04691575,-67.85834
0,-38.064735,29.66879
0,-34.564762,30.877922
1,-13.301477,-15.995411
5,40.673466,38.50564
6,8.234121,-64.252106
5,43.175144,41.226498
3,17.58265,-32.334602
5,31.759653,28.331305
0,-36.250263,27.228151
6,-5.4766965,-54.607796
2,2.315808,29.810545
7,48.83957,0.51115614
3,24.27326,-46.263504
3,23.760532,-34.48453
4,-45.164036,-6.1129375
0,-47.929848,24.90701
6,-7.256749,-63.851936
1,-5.4742208,-6.1849966
4,-58.64712,-11.121117
3,29.347305,-7.7730203
1,-11.250572,-6.614249
0,-41.261703,22.996174
0,-29.163332,19.856709
7,27.890636,-2.698525
3,24.48735,-43.8485
5,26.013483,40.43
6,9.055669,-73.39824
2,0.26511753,39.22941
7,32.01642,-0.047004405
4,-46.81428,-9.808214
3,18.151533,-39.65788
0,-38.418453,25.525782
1,-10.772237,-11.320164
4,-59.280228,-10.480951
7,26.146702,0.5503701
1,0.27396902,-5.7479286
1,1.9412072,-9.176808
7,30.252836,2.1112413
7,40.302334,0.43932846
4,-43.880943,-13.70169
4,-43.375256,-13.389837
2,0.653909,46.459717
5,40.5478,39.690617
5,27.999777,34.173203
1,-3.6994777,-0.4313566
6,-11.468953,-55.97854
5,43.116966,45.25374
3,8.384803,-29.055859
2,-5.1033654,45.26891
6,-7.01498,-65.12939
7,45.26385,1.376883
4,-52.647476,-16.359684
7,42.91519,-3.9800382
0,-44.499218,28.403574
1,-9.27188,-13.610786
1,-16.444305,-15.237152
3,23.35721,-45.91095
5,28.496086,40.263596
2,-2.6075015,42.744095
5,9.151401,-65.15291
3,14.12821,-33.138645
5,36.9119,30.527655
0,-44.585594,23.89094
0,-51.2542,25.148426
5,41.003555,41.07364
3,12.511719,-32.397926
4,-42.738434,-4.8544345
7,25.516079,2.8074322
4,-60.007454,-16.192358
0,-40.640762,26.313694
2,1.329863,39.089497
7,44.67099,-2.168032
2,3.9741936,35.09277
6,37.00885,27.629166
0,-28.826319,21.013239
1,-14.541589,-19.182335
0,-31.56534,16.303507
1,-5.3582234,-3.175958
3,18.614473,-22.20183
7,51.01957,0.8537538
1,-12.774933,-15.410931
6,-8.83847,-57.837883
3,15.91273,-27.79186
5,36.16578,40.563328
3,19.932877,-26.224672
5,-4.434043,3.774
5,29.97048,37.30725
5,27.153767,35.986225
4,-30.769117,32.85743
3,22.26648,-39.728043
0,-53.745808,25.008049
2,-2.8425505,50.95582
3,21.379587,-41.89488
1,-8.076147,-7.9475536
0,-38.49991,23.606653
4,-58.64467,-3.2639792
4,-54.503105,-5.4937463
5,33.922268,38.9084
5,30.109407,29.686815
3,17.243538,-23.246004
0,-33.41135,23.221725
0,-45.482853,29.732332
4,-56.947636,-11.201288
3,9.469528,-26.435099
3,21.630655,-31.366009
6,7.367686,-64.96334
2,-4.9118967,39.085236
6,4.819386,-55.610493
3,14.197389,-39.270645
5,42.663715,40.339405
2,-6.285615,47.03309
6,-4.948513,-55.229584
7,43.08363,1.8702543
5,40.6237,35.923275
1,-11.456266,-4.8524437
4,-56.902897,-7.7799525
4,-47.25741,-17.789791
3,16.877916,-29.424538
0,-37.22268,31.737017
7,32.853935,6.572226
5,28.34145,38.153355
4,-53.908504,-14.491131
1,-5.116624,-10.480409
6,-10.419171,-54.59799
2,-1.8576217,52.39237
3,13.752517,-33.058075
4,-45.64011,-11.829972
7,-32.017418,14.042959
6,7.881107,-67.909065
3,22.297844,-33.56033
5,34.036224,45.773064
2,1.0930096,39.353554
2,0.15262687,50.582504
0,-35.19721,24.265629
5,29.815868,28.579195
7,32.713013,2.6905742
2,7.507765,37.824368
3,12.869408,-30.480387
7,48.660225,-1.3081746
3,25.957916,-34.00839
4,-43.366066,-16.303701
1,-17.87552,-20.327065
7,44.554855,-2.9808846
0,-30.447577,23.356205
3,15.101241,-25.133583
5,27.119812,-31.064703
0,-45.752823,23.46473
1,1.1790414,-7.5162387
7,50.03398,-0.38955024
1,-2.755642,-5.6674953
6,-7.2780714,-65.408936
2,0.96151924,31.043917
4,-47.291485,-1.634919
1,-15.026297,-16.030245
0,-40.743847,30.493965
0,-36.450665,27.913496
1,-6.8613386,-7.920407
4,-46.83323,-10.581708
3,16.387312,-24.147738
0,-31.65445,21.78278
1,-14.840639,-15.907537
0,-31.982016,16.266335
2,3.6533475,40.227123
3,18.185442,-22.162178
0,-37.903915,31.769714
1,2.2707214,6.1307707
1,-18.08712,-16.264626
5,38.03433,30.001328
1,-16.998358,-14.931521
6,-9.331524,-63.067913
2,0.81308025,29.276808
3,25.623106,-45.414356
6,-0.35898978,-67.60326
4,-50.393574,-10.529045
3,17.325558,-44.28964
6,-9.34682,-68.78181
6,-7.8955917,-56.75725
5,43.752075,42.6157
5,33.622692,36.74518
3,19.742981,-34.090694
4,-52.24408,-6.8410034
2,-1.9486765,55.961777
6,6.3452277,-67.347664
3,10.749131,-32.345123
3,17.340332,-39.734898
4,-55.75117,-13.049481
7,30.085241,5.5956817
1,-1.2430083,0.99267536
6,4.4932637,-60.121998
5,29.12834,33.7641
2,-6.2870684,30.96108
1,1.5801967,-5.9325347
7,51.27898,-2.0089252
2,-0.100835145,29.018145
0,-45.33202,30.159061
1,1.9029149,-6.3441677
6,-7.0411873,-61.203686
7,34.19286,3.076336
4,-61.18698,-10.786343
4,-52.232407,-6.0509486
2,-0.8603659,27.95141
1,-6.246479,-0.003266373
0,-32.390327,28.209772
6,0.57723963,-62.12705
7,40.11238,-0.05967002
4,-53.71992,-1.0586368
2,-1.6485821,54.167156
3,25.091572,-32.64518
3,24.135048,-45.484364
3,16.952461,-37.476063
1,1.6467786,-1.0971057
2,2.9040248,35.835915
1,2.44663,-1.9323918
5,35.42954,43.19424
1,-10.190733,-9.308503
7,43.602047,-3.567566
2,-8.886579,32.906994
2,-3.1795058,42.819622
6,5.3109794,-70.85895
3,20.515717,-29.396591
6,4.762985,-67.01479
7,29.505875,1.0570785
7,32.15589,5.4590917
4,-61.417458,-11.409338
6,-6.602686,-62.37603
3,17.17695,-44.6939
6,0.08111855,-61.469307
1,0.39808905,-3.1719325
2,4.142882,40.04264
2,-7.101247,26.496286
7,53.01659,-0.8433693
7,30.321066,5.1749387
6,-8.700417,-61.213985
1,-4.283085,-2.8803642
3,14.775023,-23.982075
5,40.441563,36.971577
4,-61.347565,-11.164389
1,-16.753496,-16.770037
2,6.0411777,43.08424
0,-42.32318,27.364294
2,0.7435801,33.772552
3,14.426984,-23.828657
0,-30.625607,24.418236
0,-30.436983,35.02572
5,38.709957,45.3346
6,8.246155,-72.16885
4,-43.9387,-4.9101977
7,34.555073,4.4998684
4,-40.819332,-14.552739
4,-61.92931,-15.384539
6,-6.4172,-66.690384
5,43.53505,38.900093
4,-61.74524,-12.055502
3,13.36003,-25.637215
5,26.254318,42.875763
7,30.218302,-2.152895
5,33.344707,31.040243
2,0.93366796,41.513073
3,6.618907,-52.20154
0,-34.077675,15.303529
1,-10.795734,-6.326177
2,-4.4224796,39.41575
6,3.8961275,-66.67512
5,8.107539,34.137245
7,40.10115,-4.055727
5,40.049515,37.823315
7,26.914337,-2.7490041
1,-4.1678967,-0.70817834
1,-13.013001,-9.237621
7,33.636127,4.3115425
2,4.6880717,37.672913
3,10.087652,-24.80134
1,-18.189465,-16.986547
0,-48.027,22.382978
3,19.318203,-41.284233
5,8.781725,33.982838
0,-34.986664,19.906654
3,23.991152,-45.814827
3,21.80995,-40.484932
5,6.932291,-59.317932
2,-2.6368158,55.567375
0,-36.770233,30.103329
1,-17.82876,-17.532696
6,12.089549,-38.899445
2,-1.6335179,41.952858
5,40.727455,37.511875
3,23.021244,-42.66208
7,49.856964,-3.0978415
1,-17.188263,-15.472
5,30.172253,31.411404
6,6.411774,-60.19027
2,-2.5578458,33.598278
1,-11.601765,-9.175052
0,-35.821396,22.889776
5,34.938984,38.507763
4,-58.88631,-9.149954
4,-57.08611,-3.8481998
6,8.318435,-66.7619
5,34.57183,42.51519
5,31.176226,38.494236
3,21.769577,-38.2713
5,32.99975,35.788067
1,-5.2161818,-2.5078132
7,24.909332,7.249174
6,7.4478884,-64.12505
0,-52.959988,25.911757
4,-59.62184,-8.332831
3,15.146239,-34.383022
7,35.99732,0.54036826
6,1.6863859,-61.213375
3,21.419281,-38.906086
6,6.72818,-65.229744
6,-10.8489485,-65.09061
5,38.189972,35.854347
6,5.5070844,-65.52387
7,30.664099,2.7510986
4,-45.24741,-4.3132834
4,-57.19484,-10.424162
7,39.03165,-5.4091763
2,-0.005303528,31.044338
0,-43.991558,27.426481
1,-13.178483,-5.4489346
3,9.733577,-23.658155
6,-9.009998,-67.64627
6,-6.830209,-67.91508
5,42.384327,45.10944
0,-31.263409,23.66251
2,-3.222135,45.498608
2,-4.6599536,35.693626
0,-41.188465,29.91784
7,49.453484,0.88983375
0,-38.277264,18.724113
5,36.39221,42.164463
5,27.921612,31.62276
4,-48.909527,-17.093832
0,-46.653824,22.392056
0,-34.065342,21.562141
5,35.77035,44.732315
3,20.823671,-38.771183
6,-8.231147,-59.321663
7,36.816795,-0.7242748
6,5.574319,-69.8015
7,46.584465,-0.3054541
1,26.142756,4.280707
1,-1.0498055,-5.1248746
4,-57.163002,-11.066714
1,-14.01739,-17.194885
3,17.769781,-40.453518
1,-2.3799639,-0.41789177
0,-43.902634,31.411715
7,41.090508,-5.784713
0,-37.397873,19.203592
3,21.970743,-35.952904
4,-51.387024,-15.25317
3,17.808102,-41.764954
3,16.905504,-35.369057
5,34.38816,32.14477
7,1.0981946,4.7969832
5,44.557487,39.96272
7,32.177055,-1.2083224
6,-8.085701,-63.476177
1,-7.029414,-5.807885
0,-32.950214,15.442271
1,-13.948687,-19.022598
7,30.143122,0.14417668
3,18.581991,-44.930805
5,30.42095,39.610126
3,17.145243,-43.846485
4,-52.475735,-9.016439
4,-56.50174,-12.758352
5,40.409725,43.915874
2,-2.5337825,46.772236
7,33.061203,6.3670573
1,-13.475201,-13.803655
3,22.186672,-38.60361
5,34.062084,45.798252
1,-13.033009,-15.239652
7,41.569927,-2.994187
2,-2.606222,4.3857474
1,-4.4724445,3.6276643
3,13.03651,-29.118834
3,20.993996,-34.853657
0,-29.166039,23.261044
5,8.220372,35.482864
2,-4.186668,48.49219
5,27.468302,37.250175
7,34.756264,-5.037477
0,-41.301727,25.864983
6,-61.88108,-17.358223
1,-11.480913,-7.8766165
2,-0.744956,42.889515
5,30.774038,29.172655
5,37.136303,39.862568
0,-6.892654,26.703827
3,15.226729,-34.62809
2,-3.7127883,38.427586
5,32.95457,37.84289
1,-5.8286004,-11.331534
1,2.560301,-6.5151596
1,-7.410007,0.31903917
6,-9.997585,-60.442253
6,39.69137,41.87602
3,8.303181,-29.018438
4,-54.965942,-1.2539046
6,-10.412439,-57.750122
2,-5.3055663,31.817308
5,29.507164,37.048115
0,-53.999294,25.79823
4,-52.833492,-12.03571
0,-33.461395,30.970657
1,-3.5229406,-7.8010464
1,-16.259098,-18.26964
7,40.275864,-0.7327378
3,17.119612,-22.42147
7,31.570862,7.431114
1,-14.724898,-12.507998
4,-53.171116,-13.594693
2,2.8039105,36.04379
5,28.074715,32.214016
3,19.468744,-27.706718
6,6.506828,-70.22503
6,-1.9648633,-68.61611
1,-14.736605,-14.151637
1,-12.925618,-9.169352
7,38.120014,5.53057
7,29.9109,3.542992
3,16.18683,-35.784298
6,-4.453488,-55.509586
2,-3.7019024,52.202686
1,3.0686367,-2.990416
3,10.875327,-32.955982
7,39.533592,1.1033194
0,-42.21889,23.367352
5,28.453014,32.37922
1,-12.375615,-11.809652
0,-48.31659,29.75653
5,37.520763,33.48941
4,-55.980633,-14.383598
7,40.376198,-1.1834667
1,-1.5480884,-4.8385234
2,-0.28446266,47.447777
1,-6.432555,0.5644082
1,-2.7940583,0.08993116
0,-36.923134,29.666332
0,-28.67946,22.84977
5,23.531452,41.48994
0,-31.085709,16.898771
2,4.6460867,41.977318
4,-44.556316,-19.60242
3,13.004384,-26.06428
3,12.16411,-25.13515
7,52.537968,-2.161273
5,36.506805,43.089993


==> figs/Y_TSNE.csv <==
s,x,y
5,13.379879,-2.7284186
2,-15.936448,-31.273565
6,21.201426,-16.618137
7,-25.228107,13.726961
5,7.0379786,13.142302
7,-10.518154,-22.117891
2,12.610211,19.502117
2,35.382145,5.250396
7,31.884363,35.978565
0,4.4352756,-7.4017544
3,33.28218,-29.104027
3,18.882425,28.183748
0,-48.6061,-5.969224
3,-34.30107,4.6958838
0,-8.977735,-40.94201
6,-10.140697,28.79851
6,17.701603,-16.790787
1,-28.923199,17.897005
7,39.09838,36.76408
1,15.973611,7.113064
5,-18.485847,-7.9973693
6,-4.1733904,-9.011741
6,-11.235613,34.363724
2,20.826801,20.265331
4,33.378773,-13.564644
0,6.2506237,42.477474
1,-6.3007145,-27.5342
5,-6.9833555,18.486
5,-14.467199,-6.0162845
7,22.519335,-25.831997
6,-21.015636,5.2691
0,32.758144,-4.251418
5,-4.83188,-9.489024
1,-48.668545,21.278683
2,17.110857,18.26022
4,-3.1231732,41.829105
7,-6.0484004,-51.719936
3,24.884453,35.735554
6,8.309417,-30.569195
2,16.916285,21.778946
0,-43.400524,-7.920975
6,21.48701,-15.769096
5,-10.892389,10.224922
6,10.01558,28.322704
3,23.698496,38.675247
2,25.461985,16.083948
4,-6.3124247,41.235664
3,38.043472,-28.911295
0,-9.00824,-36.700176
1,3.7625747,-44.586884
1,-11.2929125,-0.78288096
3,-31.820883,9.049204
3,-9.823394,-1.6398371
2,-11.339903,-28.577427
1,26.716578,23.467066
0,11.747512,41.590816
5,4.5224075,15.563733
0,11.518831,40.822815
1,17.558636,6.9622755
1,34.88007,24.815144
5,-27.93968,-9.80758
0,8.730906,48.04904
4,-0.4493082,37.206345
1,4.9097466,-43.056274
0,8.369658,41.709126
3,-2.0259154,-22.125801
2,-14.023774,-35.59025
6,-11.865645,30.929892
7,-41.475594,33.47189
4,4.9717617,-18.422651
7,-37.581264,33.360172
1,32.226425,24.501614
7,-45.548992,16.136497
3,-32.82448,9.674663
3,16.359558,-40.67395
3,35.29919,-23.918411
0,-8.915521,-15.572287
4,37.476807,-10.702315
3,25.885994,37.64107
6,-11.99577,32.433186
3,-27.125156,35.95531
6,-5.7768846,27.72949
1,-0.75942516,-23.825365
4,-20.987055,26.677538
0,39.48231,9.263071
7,-39.25385,33.870323
3,-27.755224,33.00101
2,-14.806338,-32.644238
2,-40.934048,-19.944271
4,47.118645,-5.3158503
3,-26.06883,38.388657
2,-36.85872,-24.489754
4,-32.768246,-37.351963
4,-16.374514,19.414091
5,15.481139,-4.1005993
2,35.39964,5.805807
1,7.0312924,24.171238
5,13.527438,-2.1866777
0,-8.415461,-39.742336
7,49.62482,-24.576887
7,-45.096115,12.797077
5,-10.118273,8.809514
4,-28.271055,-39.275562
3,-38.742725,11.333671
1,26.27685,24.36042
7,48.319855,-22.758303
7,37.036827,34.983185
2,22.42616,13.459136
7,20.677856,-27.360956
7,18.145302,8.877714
1,-37.998463,23.659441
3,16.850788,-44.02997
7,-33.743347,29.281015
5,1.4128221,8.682859
2,-18.544706,-2.9576786
7,-34.06176,31.357359
6,-9.627084,-7.6273355
0,-45.82309,-6.13602
5,-15.31911,-6.5391746
2,15.924092,14.437193
1,21.332342,3.2612321
7,21.301165,-26.163225
7,-9.598989,-49.292526
7,5.982652,-12.586045
0,-48.6595,-7.817977
5,-11.501883,11.145835
5,-21.624172,-12.1973
6,23.19122,-5.4994273
1,32.667706,-36.953514
6,-5.3669057,26.952099
0,-41.787334,-8.540714
3,22.251492,-41.62377
7,20.286821,1.1030462
0,-46.67667,-6.1635904
4,31.155005,-13.25308
1,30.837908,-35.285965
2,28.032602,13.619531
6,-9.869526,28.158516
4,-1.64457,37.503258
2,33.009426,10.468202
0,42.630543,7.240862
2,16.40074,14.002397
2,33.519753,0.8450547
0,32.94115,-3.0374198
6,19.523659,-17.89697
2,23.59922,13.017338
2,21.18016,7.6247044
4,0.331288,32.69329
0,2.4668999,-8.746133
7,-41.147877,35.97132
7,36.222164,34.49311
2,0.31574458,-7.188743
4,-7.9909496,-15.366337
4,46.048492,-6.0103693
6,11.532798,31.662027
4,-18.83414,21.852264
6,-3.7640715,27.568525
4,-0.45453182,5.367818
4,-4.513988,-4.87809
5,1.5310836,13.29235
1,-40.635326,26.049234
4,5.544127,-16.637875
0,14.055291,46.638443
3,18.336504,-42.233047
5,1.8784205,12.618591
2,-32.866146,-18.157969
1,26.208513,-26.150076
1,31.039293,-37.8217
6,-20.747591,9.981188
3,34.723846,-28.906652
6,-15.616035,36.520874
4,-0.74595284,40.933846
6,22.591711,-7.703979
0,-19.085844,18.448874
3,-28.940983,15.784866
1,23.243324,-30.845848
0,-24.99344,-28.828173
4,10.532841,-14.403999
5,7.418054,13.747333
1,32.70704,27.37101
5,-6.022047,18.469997
0,-42.265263,-7.57651
6,11.049664,27.56717
5,7.5051103,6.0448184
5,0.817593,15.712221
7,-40.761745,31.242092
6,10.583096,28.001951
6,-7.0099406,27.255157
2,26.217262,8.498286
4,4.4652634,-18.502375
5,-21.84212,-15.545576
0,41.788937,7.4542055
0,-44.244892,-5.475332
0,-11.007917,-41.424835
5,-16.205202,-7.7767596
4,41.811043,-9.715993
5,-4.5546246,-2.1254377
6,11.873377,-26.161219
1,-34.29403,21.325548
4,1.263446,33.820263
0,7.4630313,-9.765562
5,0.7754321,16.641216
2,-14.316019,-35.29122
5,7.4655,13.139435
1,30.752333,-36.07315
0,12.295848,42.51164
3,27.04724,35.923138
1,27.220896,27.105722
5,-23.323503,-12.412267
0,-45.75488,-4.93002
1,-45.828384,20.66272
2,-15.035002,-31.496922
4,-31.877872,-39.78561
7,-8.1706,-49.992023
1,-43.6687,20.695858
1,-32.8277,22.43508
4,48.084835,-5.7975597
7,-6.7354183,-20.124163
0,-49.320015,-9.723492
0,-26.9322,-32.4076
0,42.532795,8.40515
6,12.809679,-26.962467
1,25.686325,-36.01277
3,37.10056,-30.971142
1,-39.74199,25.521626
6,-11.321207,-9.564142
2,24.616873,16.680174
0,41.635845,0.45403466
6,18.380138,-18.484804
2,-35.805065,-20.056646
0,-20.79702,-29.696384
1,31.150768,-35.698254
0,0.47344515,-0.4254285
0,-0.09032411,-4.5482807
7,37.814117,36.31291
3,35.47303,-24.291796
4,39.39061,-9.358058
1,24.258352,-34.776527
3,-28.63395,36.78993
1,36.905594,-19.909765
7,-9.107961,-4.8747525
7,-50.94144,14.649851
1,-46.35518,20.566778
6,-23.499043,3.037873
2,30.65515,8.986002
1,25.93594,-35.250587
4,-32.868042,-38.085823
2,-34.76712,-18.80121
2,-34.15585,-18.926
7,19.784672,-26.927984
0,-22.40956,-32.696342
7,-10.372104,-48.164394
6,11.182839,-26.95704
1,-4.85384,-31.952381
3,35.660103,-29.91559
7,48.77565,-27.039057
2,27.859873,11.517557
2,33.427353,4.68504
3,-26.31126,37.46286
0,-8.407075,-37.44954
1,6.2651916,-39.809547
3,-1.8867409,-9.514363
0,9.427029,-9.147968
6,18.798498,-19.478577
3,33.470043,-30.146694
4,-18.399067,16.57568
4,-22.499454,24.381142
7,-33.02784,31.394453
0,-45.218132,-7.6262283
3,23.492643,37.583736
4,-31.213196,-41.008957
2,-17.987661,-3.8930933
5,-6.636402,15.0819645
4,-20.054022,27.224567
3,27.249643,-28.98667
3,21.330736,-41.844494
4,36.8266,-10.414795
5,-30.051006,-6.6311955
2,-13.225585,-32.09942
2,-33.265415,-17.340761
7,39.28004,36.888004
4,-8.963001,-14.771912
5,6.97342,4.5523405
0,29.705515,-2.1197534
2,34.046078,2.8567219
6,-9.472007,26.903019
1,-48.549946,21.26045
7,48.744396,-27.406267
7,-10.900129,-48.560528
3,-27.250223,36.693935
4,27.381079,-5.146407
7,46.915024,-26.363785
6,22.624594,-6.560193
2,-39.122753,-20.287077
5,-4.4403934,4.7986693
4,33.932407,-15.141166
1,-5.55381,-29.872156
1,24.592688,-25.11465
2,-31.364742,-18.104353
3,-25.581415,37.567955
4,-25.897657,-40.945705
3,16.570717,-38.905224
6,18.397425,29.538013
6,-5.0551314,27.35327
6,9.9835205,-28.778215
2,-6.3393745,-1.1075436
6,5.130885,-30.128304
6,-21.116325,10.7439785
7,-9.052864,-49.760563
5,0.643121,3.3427866
0,31.760386,-3.5940988
2,23.465372,12.183333
7,21.8123,-24.895506
4,32.80914,-13.107389
0,36.35259,-2.2816296
6,-6.756988,27.49943
5,0.86556685,14.027505
2,14.277413,21.269264
5,-27.4978,-14.364876
6,-25.08922,7.1659417
6,-12.115637,34.381943
0,7.545212,-9.191645
5,5.7978144,16.077549
2,29.394606,2.375104
7,-53.026653,12.331848
4,-5.7985935,41.809765
6,-15.025915,34.62514
4,43.952953,-9.345049
0,-24.718967,-29.370712
3,-28.435898,37.71461
2,33.893665,10.272885
6,-15.9780655,37.589283
0,8.688148,47.942482
0,-22.311785,-27.17175
0,13.901623,40.98748
1,-37.802452,23.18535
5,-5.2846117,17.914028
6,5.959067,-29.03185
6,5.1949587,-30.939795
5,10.409529,5.16347
0,6.3869343,-11.45559
0,7.94348,43.745663
6,13.964371,-22.671549
3,-29.197485,15.154272
2,-13.882577,-32.867657
5,-18.736319,-12.180507
7,1.5015378,50.297714
4,-24.209562,22.491224
3,-38.34225,12.597086
2,18.879395,16.736101
1,-5.805157,-28.06786
7,-6.5615044,-20.14098
3,-9.097372,-0.468982
4,42.322567,-9.288213
1,33.26315,27.488783
5,1.8381567,15.7839
1,-14.2463045,-2.6462963
0,7.8143687,-9.569319
1,5.3095765,-41.709396
6,-2.013069,-5.0002193
5,6.1277976,13.729717
3,19.934896,-43.90899
3,17.173239,-39.76648
0,40.027752,2.529888
2,34.056892,2.361574
3,-31.765154,10.757246
5,-9.38407,7.7514586
3,19.05537,-42.593655
0,-45.63921,-12.758026
1,23.554619,-34.183067
5,0.34316856,16.710752
3,-1.8886161,3.7963145
7,48.992374,-29.451614
2,-13.180382,-35.91597
5,-0.23927759,2.221731
7,4.1918297,-10.857623
5,8.209558,6.950962
0,9.595373,43.605175
5,-23.97916,-15.823653
0,7.8770533,41.60736
6,-9.239182,-7.8945394
4,47.063065,-5.9995546
3,-28.389109,15.883717
3,-26.150673,37.736286
3,37.150234,-31.453156
3,-13.438496,10.812982
3,37.18191,-32.454945
0,11.9284,44.958733
0,-24.447226,-32.52365
6,-10.620578,-11.362828
1,4.174987,-43.94683
4,47.763348,-6.1708302
6,14.994472,-14.541673
7,49.602818,-19.691652
0,10.238922,42.95083
2,-16.484503,-3.7776508
6,8.465171,-24.57624
2,-10.95744,-27.704693
1,-9.785956,0.37310293
2,-34.972847,-22.782639
3,-2.3042133,-20.940722
3,21.483734,36.208977
5,14.832802,-0.76661485
0,26.191896,-2.0549827
7,-10.326428,-21.253881
5,-28.968271,-8.900137
1,26.619148,26.936852
3,20.143667,30.41297
3,35.493202,-24.759428
6,21.062086,-14.687859
3,23.092373,35.422726
0,43.492535,6.160924
4,-6.961591,-10.628488
1,35.88267,24.484806
4,44.932995,-3.242824
6,-25.372538,2.3347793
3,22.807768,-40.57415
1,-1.3071755,-25.808449
4,-4.693904,-4.185026
3,-30.213238,10.554032
4,-19.333927,22.442257
6,4.705214,-24.91943
4,23.928696,-2.5516272
0,-2.3069391,-4.6574645
6,-26.816612,2.4517236
3,-36.790962,11.394706
1,4.5965385,-43.637314
6,-24.697332,7.3626666
4,-18.20938,20.147743
6,21.842299,-15.09813
4,-8.012821,-14.925
3,-30.983282,39.87328
4,25.278692,-5.200951
4,-29.62722,-42.800728
1,30.247782,-36.30155
6,21.738918,-7.3804483
3,21.703785,-40.178467
1,33.62052,28.255201
1,27.271828,-35.94561
2,-39.770824,-19.735344
5,12.363027,2.2355735
1,-46.79515,20.902628
7,2.821133,-5.3295407
5,-10.9399805,13.406771
3,21.530146,-43.68568
7,-50.52657,15.740872
0,-47.488647,-4.1203065
2,20.47117,20.108927
0,-45.992977,-11.957313
3,18.402395,-40.99984
0,33.608517,-3.9504492
2,30.680351,9.270036
4,-3.4479733,37.356907
3,21.6216,36.630306
0,20.151257,8.491115
3,17.852764,-39.799526
3,22.333138,-39.417336
3,-36.170494,8.827662
4,-4.278456,42.052425
5,1.7326342,8.809567
3,20.619339,33.664845
1,29.62326,-37.42963
1,-6.736391,-30.42156
2,32.820683,5.615711
0,12.697308,44.23105
6,-10.639989,-9.632022
1,7.0555234,-42.782566
1,36.71639,-20.657858
7,-33.891586,30.511436
4,24.91277,-4.197496
4,36.95061,-9.100597
3,22.239582,-42.175285
2,-11.568011,-27.624887
2,-33.49765,-22.158606
2,29.418768,3.8410614
2,29.002838,5.1191444
2,30.87383,5.790556
6,11.527266,-15.471867
7,46.420773,-22.137308
1,28.122484,26.713087
7,2.2445865,52.724464
3,0.91202915,-4.3409705
2,14.646413,18.74703
1,-41.228,26.754625
4,-0.6071783,38.525204
3,-31.39245,14.271918
7,49.084366,-29.517097
7,17.140919,34.65504
6,-23.71583,2.7043347
2,16.637259,13.595512
7,-8.6977005,-1.0342075
0,-25.160007,-29.156818
3,24.348124,35.939476
0,-43.2631,-5.375714
7,-38.084507,32.33041
2,33.993782,5.933094
2,-40.73407,-20.280222
4,-8.67299,-14.413941
7,33.902065,36.37624
0,42.280567,7.1236076
1,-36.00005,18.86631
5,-9.167134,12.383652
3,-35.246365,4.779543
3,-39.295708,10.154502
1,-35.939922,19.986874
2,-16.21972,-33.1944
2,1.5384815,3.232218
2,-17.167925,-2.9949121
3,0.520178,-22.479929
2,-1.468986,-15.590509
6,9.303186,-29.027636
2,20.937376,19.24195
0,-23.267605,-31.900845
5,13.486512,-3.3432906
4,-21.375755,21.645782
2,-41.078003,-19.416702
2,29.084373,1.062142
4,-33.035778,-36.50502
3,17.0008,-44.304256
3,-35.77899,12.91606
7,-53.01509,8.963537
6,8.062857,-27.206274
0,-11.6499605,-41.39484
5,6.445555,15.0405445
6,8.790457,-23.794474
0,14.998091,47.804337
0,13.006811,45.31676
6,-21.61595,8.131371
7,35.73873,35.273502
7,-33.705357,30.944565
3,-35.10442,5.304231
6,-10.345252,-10.912158
1,24.474318,27.127836
3,-31.450254,17.75222
2,-11.463356,-29.008383
5,-20.881489,-11.873471
1,27.811468,-36.915184
1,32.75199,-35.787342
1,-37.393917,26.11469
2,33.78279,5.5549097
1,-37.773426,22.644777
5,11.287624,5.0325904
1,32.816376,26.752247
6,16.579493,-16.92113
4,-1.0227052,41.59354
7,50.925594,-28.925104
2,-16.55868,-27.234892
0,39.04976,-1.3616107
2,34.05217,2.0022848
4,43.993996,-6.2010055
3,22.695465,35.698887
1,31.71146,-35.33325
6,-20.751993,10.4539385
4,-35.374344,-40.184998
4,-23.841433,26.99564
3,28.315138,-28.507238
7,48.34453,-25.062529
0,-24.004377,-28.721075
1,-12.200225,0.47093776
7,-52.922787,10.674894
1,3.8049638,-43.174088
5,0.056552175,2.440002
0,-41.56055,-9.150365
2,-14.255053,-30.592758
6,10.702591,31.550804
4,-5.183095,-12.105608
5,-26.168966,-12.504776
2,-15.494977,-29.905134
4,-32.56035,-36.63952
4,-31.954111,-40.62114
7,-27.031466,14.107546
4,-32.640785,-37.940792
0,9.356992,44.203995
3,0.6631518,-22.87283
2,-32.61185,-20.063948
6,19.801798,-20.244043
0,40.42441,8.867851
0,6.9094605,-8.232612
0,-10.4248495,-38.618507
5,-18.886845,-13.040638
3,14.326365,-41.660755
4,4.3697157,-17.71712
3,-27.060125,33.7833
3,-31.523634,10.258024
3,-29.813221,38.473335
1,29.279789,-36.068085
0,43.00852,6.237412
6,-8.388053,27.519701
7,-42.606213,33.81036
4,7.264441,-19.115597
7,21.751862,-27.384575
0,6.755731,-8.502127
5,-30.510908,-8.370168
7,-9.340157,-22.097294
6,-5.1956587,-7.819596
0,-19.756586,-24.851477
1,23.696184,-31.9649
4,49.399483,-4.411661
0,-9.882204,-38.46234
6,-14.286557,35.366978
2,15.698628,15.634339
2,22.663267,7.890001
0,-49.67281,-9.777189
4,-28.553669,-41.9686
7,40.985905,36.416996
6,-8.53698,-9.690874
4,-5.711813,42.374508
2,13.273823,20.0634
1,-8.7320175,-25.604269
2,22.44534,7.1300383
5,-4.7028756,14.7453785
3,18.309084,29.310682
0,9.994216,48.56514
2,-34.653194,-23.223604
4,0.22477806,33.729794
3,23.524044,-40.55824
6,6.4558477,-25.13326
3,-31.34015,9.343545
0,10.909199,41.999836
4,0.0417722,-7.8108907
0,-43.716316,-4.1856966
4,-3.5977392,41.77766
2,25.76511,9.929069
1,14.94055,12.308425
3,-3.0114872,-21.654804
7,-52.324684,14.616618
7,47.28719,-21.863895
3,-38.526947,11.68599
5,12.979212,-2.5563927
5,-30.673769,-3.746796
7,37.119904,36.51472
7,35.583263,36.500317
1,-40.140297,22.940311
6,-4.357452,-7.435313
5,0.8158724,16.808722
1,7.008064,-41.43966
6,13.894063,-23.464018
7,-49.86041,12.3220825
2,20.450207,20.17509
3,-1.9011973,-21.543488
0,-22.152018,-32.232742
7,48.907627,-23.98904
0,9.8197975,44.680252
5,-29.585402,-5.621228
6,13.208136,-26.248417
0,39.364056,-0.5353881
1,-40.382057,20.425783
4,-22.695515,27.33638
3,32.61568,-29.511066
6,-12.65424,33.31534
2,16.640234,18.899315
5,-29.42294,-11.987524
0,-8.7300625,-43.22575
7,-41.5047,30.639793
2,-13.427727,3.0964663
1,-7.6945853,-26.102352
2,-34.515015,-19.758709
2,-13.484192,1.5528412
7,3.8334084,54.141224
5,-17.186338,-5.024678
6,-23.717413,4.3265233
5,0.31118715,15.755483
4,38.971657,-11.956883
2,28.534056,10.765943
4,-30.533367,-41.16577
6,12.418669,-29.072037
7,35.217583,34.578354
5,-28.65715,-8.13823
2,25.812853,16.308407
1,-32.28241,23.444677
3,18.632448,27.971565
0,8.338568,43.10895
7,19.396147,-26.892244
2,-32.099262,-19.867163
7,-53.980476,13.735369
7,2.3845153,53.46359
2,-12.3177395,-31.68473
1,-38.31846,24.701542
7,-7.772202,-50.213688
6,7.3588853,27.385448
3,17.671455,-40.93804
0,15.420867,44.99438
4,45.706238,-5.763009
3,18.178072,29.129349
2,20.176289,7.0039544
0,8.707577,47.261303
4,-3.1268015,37.05751
4,44.55362,-6.7638435
1,29.970194,28.271414
2,32.829296,6.078031
3,-31.513393,14.387168
4,47.15415,-4.774864
2,13.062533,21.4403
7,49.45503,-26.36513
3,33.814617,-27.211498
1,26.127932,25.747238
0,38.0302,-3.1573875
4,34.712048,-14.495063
3,-32.856014,8.128031
4,-28.691183,-39.166527
4,-22.32419,24.266424
4,46.24931,-5.374128
2,-14.320646,-30.34095
7,-49.901585,14.253862
4,-29.582136,-39.52532
5,3.5171459,13.579462
0,14.289806,44.18598
6,-10.414019,-8.421375
5,9.923182,1.2941488
7,-53.215298,13.566949
4,3.621002,33.00191
2,-1.2538514,-2.7094889
0,-10.4768095,-15.402469
7,0.8175352,51.007435
3,31.353102,-24.755157
0,-1.1190747,-5.192075
3,23.434404,32.203888
5,0.59146696,4.3061028
6,2.2380142,-13.293233
0,31.399323,-3.746516
0,9.63359,48.102615
2,-42.937458,-20.121058
1,36.09907,-20.67036
6,-25.132858,8.45965
5,-30.49666,-10.702781
1,29.235329,28.31849
4,-18.217224,22.741947
6,-15.050513,34.943436
6,-5.5261674,26.40429
3,23.976877,34.80959
2,0.71727425,-0.55673575
1,37.89469,-20.743107
6,3.2565327,-30.120811
4,0.37759843,37.39517
3,32.094,-24.126583
6,21.419424,-14.786764
4,-1.247113,39.011135
5,-25.258823,-15.030123
5,-8.368247,12.505513
2,18.88172,21.345186
2,-19.094215,-4.478507
1,-36.71515,20.74419
0,40.87382,-0.558727
5,-20.794802,-9.638139
4,37.148735,-9.292354
5,-27.535557,-13.876759
5,-23.22456,-15.133144
0,40.909206,2.6660862
7,-9.883726,-48.238007
3,19.384007,30.057938
5,-27.68358,-9.650913
1,26.082281,-35.702164
4,1.638195,35.253498
6,11.712172,-30.004723
7,46.594948,-26.955406
4,-0.4953992,42.087715
1,6.9711323,-41.742855
6,-9.00383,-8.648176
7,48.90123,-21.958578
2,-12.668448,-35.111614
3,-31.650711,40.46783
7,-36.816566,32.248135
3,-30.81876,39.737755
7,-53.76813,8.3657465
0,9.172473,43.203354
6,-25.237118,3.631081
0,-47.339813,-12.936665
1,29.168434,-39.55624
0,-9.236699,-42.913174
4,-18.71071,22.43134
7,0.6524042,50.83273
5,-30.288967,-10.495124
1,34.206375,-37.04605
3,-4.0569105,-10.423152
6,-23.371155,7.1711583
5,-19.388119,-16.5542
2,23.181936,12.182222
5,-26.255304,-11.613605
2,4.847774,-7.8604274
5,-22.476604,-13.05124
7,2.4555945,-11.953533
4,-20.969625,27.139101
0,-8.061404,-40.836952
7,32.93603,35.97748
4,-5.276986,41.87339
1,27.397697,26.107788
5,-19.84295,-14.402003
6,9.48879,-22.423925
7,-48.212368,14.861862
0,-41.878983,-10.179215
7,-8.0061245,-21.760593
2,-16.171312,-2.6226513
6,-23.373238,7.153418
3,-1.1898394,-22.024162
4,-21.70224,26.905794
2,-2.5342064,-16.267097
0,38.244747,-3.2764304
4,-23.193146,27.505997
4,-31.902721,-38.942616
3,-1.2729791,-4.509393
0,-26.875477,-32.343834
1,35.412033,-37.74295
5,3.3568459,12.712925
7,-52.544937,12.351523
2,-36.52327,-23.583063
5,10.206133,-0.1344253
1,-35.717476,26.858562
6,13.648767,-18.151821
6,7.0095844,-30.857874
5,8.726306,-1.2011927
5,-4.3984447,17.584229
4,-18.4571,17.962109
0,-18.989752,17.61207
1,30.903442,-34.664467
5,-22.408442,-11.053601
3,33.472363,-27.004744
2,19.04201,21.141808
6,9.544416,30.526127
1,6.0626464,-45.542103
3,-36.517,5.640679
6,3.2826674,-13.674732
1,12.095987,20.351242
5,14.510041,-1.5211707
3,5.628616,-4.185888
2,-30.862408,-18.741205
3,13.00722,-41.566372
2,-13.319167,-35.291714
7,3.4428718,54.371502
7,-6.2959104,-9.256614
6,-11.054816,-10.247646
1,-6.408547,-23.33339
2,21.671467,8.291411
0,-21.80646,-25.733788
7,-41.347553,31.515583
2,18.558447,5.0143957
6,11.154195,-27.953117
2,32.91139,10.532009
6,-9.786624,-8.902247
2,14.184553,19.660318
6,9.180865,-29.48886
4,-17.301859,19.86956
1,28.975504,-41.612892
5,10.583938,0.56917703
1,37.74205,-20.084959
5,-5.38118,18.23032
7,48.82366,-30.022203
0,37.85711,-0.27938005
6,-23.119862,6.300967
2,-37.369366,-20.761501
4,32.41608,-13.505352
4,-27.497166,-39.623837
0,-47.37835,-13.600209
2,30.565634,10.683293
2,-36.82518,-25.109348
6,-9.522016,35.256573
1,6.7761927,-39.991737
2,-16.055958,-26.216629
6,-15.672439,36.960117
6,7.7520695,-30.121452
2,20.369366,18.897017
3,-33.845615,16.082006
0,28.061197,-1.1261687
2,-33.16292,-16.565746
1,8.003448,-43.381077
0,-47.035694,-13.866014
7,-11.579092,-20.965069
3,-34.74698,6.916824
7,47.081703,-18.901442
4,8.854081,-12.643724
2,-42.33719,-19.318127
7,47.06546,-26.746159
5,11.60826,-1.365075
0,14.176904,41.647987
0,-47.45101,-4.6965737
4,-3.769589,5.430031
3,22.918604,-42.85951
0,-44.93842,-12.186319
5,-27.712452,-11.691017
5,-29.331005,-5.036662
1,-36.487476,26.366425
3,34.713375,-24.468727
0,-23.149782,-26.55609
6,19.196724,-19.091757
7,49.606853,-20.096327
3,20.947147,-43.33631
5,-28.138771,-11.501018
7,-50.49731,14.968028
3,32.736473,-29.960304
5,-18.765018,-7.5533686
1,-6.131289,-29.635088
1,-10.51278,-1.0806943
5,8.386174,1.3296558
4,-26.389933,-38.565125
0,-21.860983,-29.510122
1,28.891657,23.267447
6,16.261044,-14.917532
5,0.16424249,4.4037952
3,31.50195,-29.243084
0,-24.70969,-28.149977
2,21.32974,20.824213
5,-27.094275,-14.326741
6,3.4612372,-30.698294
7,-53.080864,10.218822
3,-37.029106,12.840012
5,7.5976777,-1.9620538
2,33.26292,9.700555
0,-25.386711,-32.231243
0,15.322494,47.612633
4,-18.48849,23.458559
4,-20.37614,22.054502
5,-21.005,-15.116221
2,-35.691162,-22.672474
0,20.272583,11.171712
0,43.24897,7.7428102
1,-42.26487,21.900751
4,23.754644,-3.816769
7,34.572884,33.88707
0,-41.73303,-6.1507373
2,27.197338,14.92329
0,13.531924,43.609554
3,-29.293215,16.570827
2,20.692198,5.761346
1,30.223007,26.669167
5,-1.146642,14.546222
0,0.10764919,1.0397503
1,22.329218,27.610924
2,-14.884227,-34.77531
0,11.461316,46.189632
3,-27.256826,37.547752
6,23.069056,-5.849652
7,-34.2469,32.10399
3,29.967094,-25.899868
2,27.906254,14.383592
4,4.6176276,-12.130558
2,-41.92102,-20.01307
3,17.473072,-42.219975
2,-19.488815,-23.316015
5,-9.552462,15.298675
5,14.171634,-3.8551912
0,42.151413,5.0949903
4,7.180923,-13.875108
7,2.6231937,52.72802
7,17.21435,7.6168776
6,-9.987415,29.927263
7,-52.436214,9.792841
4,48.51738,-6.495232
3,17.169851,-40.444324
0,-6.6839366,-2.5985975
4,43.354492,-6.541303
4,4.9508877,-17.756163
5,-0.941012,3.5260656
5,-3.6265492,18.594917
6,20.075336,-17.112202
4,6.5994797,-18.906673
1,-41.979828,20.87626
1,-7.401356,-27.15626
3,-6.3817115,-9.540299
7,48.896095,-25.738451
1,16.941664,6.769819
4,1.1862949,-8.2490225
0,15.329913,47.357807
7,20.08029,1.5854925
2,34.075726,6.244335
5,-5.899432,-6.5240593
4,-33.782143,-37.91917
0,-8.858739,-39.83835
5,8.371994,5.165827
6,-12.931538,34.14283
3,-34.26827,16.457817
2,36.05337,3.9870691
7,-38.482925,33.84239
5,8.763856,5.398808
3,-34.074688,15.167613
3,-25.017508,41.7246
0,40.08826,9.001972
7,-9.440795,-49.631653
1,-7.8558173,-28.293465
4,25.126137,-4.4079504
3,-29.39331,15.917532
4,-26.779116,-41.845688
2,29.66816,9.823067
3,-35.624073,8.276213
6,11.58494,-29.445845
3,-6.574772,-23.343813
6,19.724936,-15.251962
6,13.508655,-20.887476
3,33.906563,-25.411669
4,-8.83137,-16.381731
7,-51.4193,9.926949
4,-6.0270505,2.7693093
1,-34.82014,20.568527
6,-10.4438505,28.7004
4,-32.39246,-37.16733
4,-23.591843,24.261848
4,33.180458,-13.882048
7,-32.746483,31.487225
5,-0.49302694,3.246805
4,4.854756,-16.402788
6,14.351559,-17.825178
7,35.687115,34.40154
0,34.066143,-2.505983
4,-30.824322,-42.01306
5,-29.795174,-6.4373736
1,30.963217,-39.207516
2,15.46839,13.223792
2,35.42244,3.8283684
1,-41.31161,26.366224
7,16.81854,8.285483
5,-2.1947238,-1.7071682
3,21.77312,-42.830463
5,7.3185577,14.201789
4,-20.985075,25.624723
4,46.038555,-4.313458
0,40.263435,2.8573942
6,-15.769787,37.183346
3,-31.138111,15.876727
5,1.5019664,16.490396
2,22.431412,5.4713407
3,25.914602,36.57634
6,-10.358777,29.963371
7,8.811466,-10.489338
4,0.5338225,36.961765
5,-27.77124,-8.424671
0,-22.849201,-29.192799
2,15.899927,13.060928
2,-33.681396,-22.563007
1,-1.0915972,-24.925837
2,-33.87903,-15.714297
6,11.835542,32.732258
2,-15.94824,-33.523964
0,-47.98488,-5.262621
1,-42.635845,21.008598
7,45.618214,-19.453371
3,23.139462,33.279144
1,-2.1200647,-10.471185
2,30.715311,2.4683878
1,-39.03178,21.33893
5,2.0420172,17.359383
3,38.417324,-28.302109
3,13.655602,-41.4644
2,-38.509018,-20.513426
2,26.445227,15.94846
3,16.65107,8.676365
2,26.298868,17.093891
0,-21.7813,-29.109308
3,-36.3275,13.509805
4,-7.739615,-10.233511
5,3.656933,5.449742
2,-13.852561,-33.069675
0,43.847294,5.200854
1,24.13184,-33.30244
7,18.429193,-28.812727
1,33.085724,28.410284
2,22.783562,14.136946
6,8.528591,28.298656
7,-2.2191725,-24.376158
7,36.11052,35.931133
4,26.781347,-5.191136
4,-0.061765037,33.69057
6,-23.20812,7.6242833
3,31.716837,-23.465714
2,-11.393238,-2.1099086
0,-23.883684,-30.465364
0,-9.150956,-41.978825
4,8.270945,-18.54263
1,5.4685307,-41.746635
1,-45.247345,21.211546
3,22.326902,-39.8058
5,-29.367062,-8.302654
4,27.374767,-5.864567
4,3.968352,31.586292
5,-18.488405,-6.4674554
0,-23.822035,-27.707745
0,40.387024,1.0987331
4,7.803574,-18.118917
5,1.5533189,7.2682734
3,22.043404,35.378876
5,-8.404596,15.821817
0,38.70083,-2.1288283
7,19.282288,-27.732203
1,-46.3657,21.062145
4,-3.1111438,38.404305
3,25.113194,36.235966
0,7.7031054,-12.361932
1,-38.37791,23.711508
5,8.61936,6.773256
6,-10.486634,30.485514
0,-45.16434,-11.100952
5,3.3780174,12.231376
7,-8.002465,-3.3190546
3,-28.216017,42.230663
2,25.299015,8.590722
7,-9.001418,-48.21142
0,-8.066865,-38.309696
5,-4.575563,16.115175
2,-17.060717,-3.9172425
1,6.6861854,-43.380836
5,-3.2691796,18.051336
7,50.474056,-28.356434
2,26.770147,5.7898436
6,18.795109,-19.964928
5,-23.092897,-15.526498
7,-8.017291,1.9425045
3,0.01883668,-22.329432
5,-7.238979,19.314423
0,10.900289,43.13949
4,-32.18917,-37.09723
5,8.111721,-1.3983244
3,24.071016,34.103138
1,-37.84804,27.4808
5,-21.45716,-12.606189
2,-16.198484,-36.075836
3,-31.267002,11.150712
7,-46.790634,16.144215
0,-9.782278,-40.39812
6,9.657744,29.990189
4,-31.275976,-39.387127
3,-37.419876,4.741506
7,19.829811,-30.209652
1,15.823387,7.330092
6,17.608276,28.832924
3,31.814587,-24.993666
2,-32.703396,-21.13424
2,28.717764,14.069712
2,32.119633,9.23528
2,23.210157,13.497375
4,-30.998354,-39.09363
3,33.08738,-26.415947
1,-26.91222,14.200275
2,20.02546,17.31655
1,-36.24577,26.880733
2,13.109647,19.547258
3,-34.51872,7.355274
0,-14.550197,-41.687374
5,15.319429,-2.3949456
0,41.329155,8.757746
4,43.945953,-9.009607
0,-43.323128,-8.639953
6,-11.086343,30.255932
5,-9.425722,9.329964
5,12.640384,-2.1259625
0,7.809533,-8.627466
7,-6.384444,-51.539997
1,-8.476707,-25.525345
2,30.310429,2.2195942
0,-44.84275,-10.483017
2,-37.603676,-20.751526
0,10.155705,44.70987
0,43.06262,7.3618484
1,28.848621,22.96677
2,-5.7457943,-1.2797571
4,-17.921015,19.556305
4,-27.34412,-41.66221
4,-22.819485,24.042397
5,-23.206182,-16.49073
7,2.1694696,52.17175
6,14.457797,-20.661047
0,-9.726718,-39.86153
4,6.8068275,-16.333864
5,15.836633,-3.4270966
4,0.7085293,36.42143
4,36.305885,-11.721772
6,6.0629067,-30.646633
6,14.0143175,-23.705828
5,5.9634643,15.357146
2,20.046947,5.5971518
5,-29.460388,-7.1940713
7,-46.073135,15.594733
1,6.4017887,-42.22922
6,6.8294153,-28.554415
0,-18.720205,-23.970604
4,-8.272165,-14.482772
4,2.622065,34.294453
1,-38.537304,20.6033
4,5.93798,-16.082745
3,22.33983,32.278675
3,-31.6159,12.611119
1,-6.1322765,-30.368908
4,24.734276,-4.7558584
6,-5.8368373,-3.8890963
6,-11.045586,35.809116
3,21.792858,33.075478
6,-2.6631017,5.490398
0,-48.881996,-6.5731897
7,4.2563586,-10.703619
1,25.912302,-25.111677
3,34.11185,-25.69711
6,-14.597745,-6.227612
7,-37.266563,32.76193
0,-46.121773,-5.444323
1,24.997004,-35.480637
0,12.602155,46.306496
2,29.115156,9.970844
6,5.7516103,-31.791994
0,7.701423,48.61807
1,29.253855,-41.20218
7,-11.6286335,-20.292915
3,-7.067987,-8.751904
0,-44.73747,-7.5928106
3,-27.663954,40.16564
5,-4.573058,18.464699
7,-5.9047294,-51.90312
1,30.107132,24.860456
4,32.545475,-14.012723
3,37.676777,-32.06899
0,-50.437912,-6.01767
7,48.220905,-22.008741
0,13.393254,40.98046
2,-5.5249486,-1.7198576
2,23.902042,8.6078415
0,-14.356652,1.8853266
2,22.932106,15.2528
3,-33.909233,7.816366
3,33.262268,-28.631603
5,-19.564451,-14.962526
5,-4.1511765,6.1508675
1,29.379625,24.448431
6,9.155865,-21.998123
5,-1.0164961,13.579283
3,34.463062,-24.162672
5,-12.192182,10.4703
7,-36.62194,32.590343
7,-48.85584,13.711931
4,-27.607906,-42.954857
5,-5.9231997,14.328798
4,34.002636,-12.773667
3,0.6522425,-22.361778
0,7.9915795,46.961548
4,2.2769783,32.394264
3,-36.11694,6.326685
5,-13.50001,-0.008234602
7,47.14584,-22.141224
6,-11.269341,34.600197
1,30.06644,-35.24846
6,-16.248457,36.841743
2,6.5526395,-10.985573
5,1.9535019,6.291095
6,-9.908562,34.837227
7,-40.46168,34.047314
1,23.586432,-32.832104
6,-24.638424,3.59867
6,10.801098,-27.678448
0,14.042085,44.68356
0,-9.79191,-15.270007
3,-38.355705,12.002851
0,7.10859,42.63654
6,20.919207,-15.335768
4,-23.658579,26.803734
5,-16.473726,-7.455705
0,41.600006,-0.3939008
7,18.069983,9.849516
1,25.83426,-36.775963
0,8.222838,-8.450802
7,-39.514805,31.794596
1,31.543184,-36.495094
2,-40.53236,-19.778978
1,19.111998,6.035219
7,-10.435201,-49.500603
7,18.184694,10.074746
3,21.557384,-42.209354
4,3.060835,33.043243
0,-18.812466,-3.021917
3,23.971853,34.583145
5,2.5973637,7.4645276
2,15.1450205,21.839033
5,-23.37045,-15.507373
2,-34.844578,-20.092096
3,30.766802,-25.281546
6,11.265765,-30.014805
4,0.07542937,34.406258
4,26.90244,-5.8403063
3,-39.723206,12.278544
4,40.719307,-10.00853
1,4.1023126,-42.52865
6,-12.596925,34.580208
6,14.190178,-24.624815
6,4.6395087,-25.691612
0,-8.041836,-36.363293
0,-11.889948,-41.2696
7,18.972237,-28.723774
1,28.32676,-42.565346
6,8.933492,28.349972
2,-16.477741,-29.420502
4,1.7939154,31.82811
5,-6.3157077,14.480601
6,-5.4130325,-6.4476066
2,1.4206972,-8.45441
2,-10.796069,-2.1585124
2,28.317904,13.359579
7,37.01638,35.46017
7,35.716805,36.92268
3,-27.482641,33.88995
1,-37.464386,26.491201
3,-27.839716,32.58348
0,-23.580662,-33.259987
7,48.179317,-20.068584
1,34.14867,25.009415
7,-3.5909557,-24.496702
6,-10.7234955,35.323154
4,26.305197,-3.8126712
6,6.362806,-27.800436
4,-22.025549,25.071938
2,16.899052,5.971657
0,40.87004,-1.3456929
5,-11.109193,11.775882
5,12.046356,0.6443611
4,-5.0128136,40.212425
5,-29.12498,-7.114393
6,9.373801,-21.275154
3,32.92433,-25.482773
0,8.984634,42.238453
1,-38.762753,24.033592
2,25.500856,6.659707
6,16.087814,-14.465859
4,-19.148384,23.6763
6,-26.71494,3.8167682
6,-11.465675,-9.678674
7,-48.72809,14.940718
3,-29.405928,39.038376
2,7.3632617,-0.97716576
6,-21.366142,12.325321
2,20.728191,21.569132
3,-30.205135,37.830425
4,-21.327728,23.827856
4,-4.7185006,-5.634965
2,-13.082373,-31.889154
3,-30.841515,8.527953
6,-5.511569,26.847046
2,32.191288,8.569232
6,-15.195838,34.438927
1,-42.603107,20.629787
2,22.230343,4.876313
5,12.142549,1.3329911
6,3.9120173,-29.701365
5,-3.9316235,-9.659031
6,-22.414911,7.358395
3,-36.76984,12.508541
1,25.72081,27.618807
4,48.54792,-5.6488256
4,1.9770299,33.27916
3,-37.448532,4.6450787
6,-4.296636,8.272465
5,14.702636,-0.3418956
0,37.948017,-1.8286775
5,-22.571772,-11.459682
1,33.197815,-37.180103
5,-26.952559,-13.893558
7,39.429142,36.89727
2,34.702152,6.40251
0,-43.014862,-6.7619543
2,22.120403,7.923139
7,-9.331763,-4.2645144
6,7.642094,-27.302248
0,30.507698,-1.9559853
7,47.54571,-27.197662
7,-0.12610535,50.637035
1,-26.752138,14.82418
7,-46.76607,14.7534275
3,-27.994188,37.21829
7,-10.12055,-21.949268
1,-11.523517,-0.6658913
0,-46.428123,-13.486222
7,-53.283226,10.842821
7,-51.727737,13.186075
3,-30.02083,39.72575
7,0.14050283,50.340103
6,-22.833195,1.66643
0,37.328205,-2.5764592
0,-43.44546,-4.5992723
7,-10.30992,-21.796955
7,18.416616,7.3250375
0,-46.056366,-12.475656
6,-24.965311,2.947256
2,19.260723,16.76342
5,-0.30065283,-0.2716853
7,-2.833898,-7.0262003
6,-0.33591667,1.3568387
5,12.6080265,1.4311992
0,8.789693,49.127735
4,-27.295523,-41.75838
4,42.142033,-10.453339
3,-37.66627,12.353117
4,-31.733091,-41.293213
3,21.02241,-42.418365
4,0.4406609,32.57819
5,-9.804266,11.344116
5,1.7709167,7.516046
5,5.178949,15.0154085
6,4.5222692,-30.458101
2,-16.38767,-30.148176
3,-39.302963,12.813192
1,37.168606,-21.387125
5,-9.325745,11.577007
2,-34.64762,-17.207262
3,29.134468,-28.118479
5,-19.87907,-12.093163
3,15.809837,-40.76894
3,20.844622,30.778378
5,-19.248495,-15.200043
6,-23.011452,2.4902964
2,-31.532629,-18.69993
0,28.78061,-0.86771905
4,-22.410769,23.41983
5,9.739705,6.8412523
4,-4.9866576,-7.419648
4,-27.898531,-40.905304
0,-13.04717,-41.473583
2,-33.557686,-20.625463
7,3.6247392,54.361748
5,-22.54082,-15.386246
5,11.360315,-1.8671794
0,-13.493218,-41.381584
4,39.366215,-10.949331
1,24.92035,-30.816671
7,21.920975,-27.820904
0,-42.078815,-6.9146614
1,-7.82226,-28.84087
5,-26.766705,-13.026393
7,-7.2594123,-50.45392
0,21.121708,10.330381
0,6.9167438,-12.616088
3,22.995024,-44.179005
5,4.0737205,16.320196
3,17.344042,-41.398495
2,-34.43559,-23.719995
4,42.59581,-8.354048
4,43.109726,-6.816045
6,-23.687931,2.0410109
7,-24.729599,13.599447
6,-11.68863,31.600077
5,-5.2035465,19.083626
7,-53.619453,8.411404
7,-32.59855,31.226355
1,36.310234,-20.742662
6,-6.2664747,27.122736
2,-35.212666,-23.717749
7,33.114975,35.64628
1,-36.512146,26.834324
1,33.11025,24.958414
4,0.011938989,38.23213
6,-26.478977,3.0887837
2,16.411812,21.45047
7,-54.08087,8.683766
4,2.139626,35.77521
4,-23.333712,27.406334
3,-34.731445,14.768166
0,13.60104,47.161385
5,-4.889136,19.762608
1,-1.6235924,-25.4948
7,47.47042,-19.40566
7,48.147984,-26.912218
7,33.582787,36.75234
5,-19.287718,-13.460499
0,-43.18244,-6.041564
2,16.348047,15.348664
6,10.439426,30.489882
4,-30.358906,-38.54822
3,-36.48116,4.3662133
1,3.6920931,-44.432148
4,-40.39804,-4.6906066
6,2.6678367,-13.22315
1,-41.29394,22.103064
0,28.827232,-1.6605101
1,3.4655929,-4.407448
4,-35.37357,-40.190662
2,29.427397,5.916871
1,34.13737,-37.007458
3,35.953056,-29.068375
0,39.550667,0.7565966
5,-21.451113,-11.0736885
5,-28.130013,-8.121017
6,-10.90245,29.60092
3,37.91734,-30.872232
1,-38.775173,19.703856
1,-37.638878,18.184322
7,50.085518,-28.108429
6,5.4897447,-24.980844
1,-43.231686,21.755762
7,-1.7240435,-7.0317426
0,14.827625,47.144833
6,-9.37986,28.101133
2,26.245712,14.727759
0,-47.84148,-8.869218
5,-27.978922,-10.650618
5,-26.267458,-14.308425
6,11.402792,31.923044
7,-41.60629,35.57091
1,21.12485,4.9888124
1,30.833632,29.883772
5,11.965696,3.6621459
6,6.432208,-29.810944
7,-45.8745,13.422466
4,-22.322945,22.290773
5,-11.455616,12.800378
6,18.93543,-18.312517
1,-27.70034,16.086357
3,-35.864944,5.5769186
2,27.881582,0.8723528
2,13.604539,20.686085
3,-33.507175,14.396127
7,48.675976,-19.23887
2,-33.67281,-15.549222
2,33.376915,10.262518
0,10.204556,43.92297
2,14.897439,15.280838
4,-29.560701,-39.546997
5,-30.181028,-7.5001044
1,21.457928,3.2884717
6,-11.805044,31.967207
3,-38.884827,12.25589
0,-45.421295,-10.37221
7,-8.012179,1.9585525
6,4.449991,-31.096844
5,9.404116,-0.16048914
6,15.082533,-16.64868
6,-11.671278,33.03572
0,39.30736,-0.029503165
7,47.393654,-25.944708
3,25.955387,38.422997
0,-47.363125,-11.053662
7,-26.065592,14.14284
2,27.11303,6.2104473
1,-5.8048096,-28.761532
4,32.708763,-13.302289
2,-16.44833,-33.217716
2,-13.487446,-32.65448
1,-39.552658,18.396084
1,-10.683773,0.43369868
5,-17.797127,-6.505914
4,10.126041,-13.26356
1,-39.468315,18.060152
2,-20.440565,-5.4994054
4,-22.552855,22.156488
3,14.59105,-42.76267
1,34.22294,-38.80909
5,-3.5246668,14.745956
2,14.694724,20.059237
7,-41.75681,32.83913
7,22.075695,-26.12569
7,-52.75377,14.529226
5,7.230746,3.4258158
7,-51.480026,9.390362
6,10.289472,29.659622
3,-25.788858,38.55522
6,19.213024,-15.737385
7,-11.907554,-21.189407
6,14.455024,-20.544323
0,-9.561693,-41.03266
0,-7.536209,-39.478165
1,34.59509,24.26893
5,-4.379232,19.42905
6,-4.605106,7.291966
5,-30.71388,-3.7768025
3,-28.385244,36.838833
5,-9.3646555,9.78639
0,-9.433736,-38.564934
6,2.9920688,-13.664775
2,19.248665,5.671963
7,-52.914642,12.388005
3,-27.401712,42.020935
3,26.80735,36.001312
4,2.0610232,33.447422
0,41.582954,-0.8552776
6,11.186673,-27.573843
1,7.6579666,-43.009846
4,37.639076,-10.045875
3,-5.052667,-11.754777
1,39.059288,-20.051287
0,40.709625,3.127926
0,-42.437347,-6.6536674
7,32.713898,35.730495
3,26.0703,-28.37707
5,-11.227052,9.714528
6,11.38586,-15.333733
2,33.68401,1.4665908
7,-10.960322,-19.292788
4,-21.348469,24.646975
3,-39.602066,11.497029
0,17.819744,4.5378423
1,-5.412043,-31.162397
4,34.995243,-12.878902
7,-9.750016,-19.17883
1,-5.9318705,-27.413666
1,-27.999945,14.3134985
7,-46.348465,15.161115
7,48.63233,-23.549303
4,-18.7258,21.194132
4,-0.48028904,37.166172
2,31.659595,8.755985
5,1.5069073,5.3190694
5,-21.4841,-10.264201
1,26.361893,27.865437
6,12.996486,-17.76239
5,-25.913645,-15.67161
3,25.447817,-27.325508
2,31.070366,9.390786
6,-24.29082,7.1482697
7,48.596016,-29.182709
4,48.69202,-5.402967
7,46.80494,-19.940493
0,13.2230215,44.3089
1,8.396069,-43.617924
1,5.9558606,-45.36069
3,37.92371,-32.78501
5,6.103481,5.543332
2,20.239182,16.9016
5,-0.5436681,-2.8516276
3,13.171501,-41.12732
5,-3.2896595,15.31986
0,-49.40003,-6.48928
0,-50.315426,-6.098098
5,3.6540952,12.967775
3,-27.688316,34.538338
4,-18.619968,19.076422
7,18.158598,-29.350817
4,42.043392,-9.504995
0,-47.32226,-10.180501
2,-15.047521,-31.04561
7,48.7538,-20.892776
2,-11.414231,-29.850153
6,3.12957,4.6663127
0,-40.492275,-6.9303403
1,34.095043,27.156445
0,-8.930833,-2.8715441
1,-39.433628,21.771503
3,-30.094328,10.380584
7,50.11087,-29.65589
1,31.089413,29.501694
6,3.7989123,-14.308445
3,-32.46551,11.997041
5,12.136841,1.6266472
3,-31.995586,17.4376
5,0.16490212,-10.161494
5,-18.410265,-13.161648
5,-7.115357,14.542696
4,2.1339414,-8.608803
3,36.65301,-29.66426
0,10.022023,49.098225
2,-36.603596,-24.06763
3,-31.154514,40.6141
1,38.83048,-20.942062
0,-44.4325,-6.8135753
4,9.854034,-12.012981
4,-26.32283,-41.401264
5,-19.011242,-15.604353
5,-15.783737,-7.210318
3,21.446245,31.430258
0,-46.705696,-5.1970167
0,38.701363,-1.0039854
4,-5.704725,40.902634
3,-1.3045942,-22.686518
3,-35.4467,6.2865458
6,11.029205,28.667646
2,19.616438,17.750086
6,-4.127796,6.2275815
3,-32.891304,9.039213
5,15.583552,-5.3011746
2,-13.764887,-35.976402
6,4.552239,-29.632769
7,49.300037,-21.609608
5,10.831645,-1.3426262
1,31.02824,25.168505
4,43.729736,-6.679311
4,1.0185708,35.08066
3,18.21789,-38.92111
0,32.366955,-3.4025302
7,-17.929405,17.697874
5,-28.674988,-9.5759
4,24.672762,-3.1995373
1,24.889912,-34.41673
6,-11.609926,-10.175601
2,28.14783,14.199231
3,-2.596434,-21.577642
4,-18.950775,19.861416
7,-1.1132709,-7.476912
6,16.68219,-15.693925
3,36.103474,-24.830332
5,13.390611,-1.1639096
2,28.925373,3.1767037
2,-34.356636,-24.230747
0,-24.519241,-27.55255
5,-1.7073369,3.3175933
7,-10.050831,-48.883427
2,-18.091976,-5.2642226
3,-33.320225,7.3655663
7,49.968063,-26.718832
3,26.664404,36.68866
4,3.7286835,31.585522
1,-48.552753,21.249481
7,-53.611115,9.024333
0,-18.722807,-24.25667
3,21.42319,33.82982
5,0.45332184,-4.842938
0,43.483307,7.9176397
1,-1.1045231,-10.99116
7,-41.310257,34.83552
1,22.005003,-34.633846
6,11.77764,-29.136694
2,18.954552,17.166967
4,8.916618,-12.496188
1,-40.63109,26.595936
0,35.150707,-3.084585
0,-24.147781,-30.807013
1,25.197683,-25.972534
4,45.803238,-4.955648
3,23.104864,33.44317
0,-24.159122,-28.43696
1,34.765274,24.563362
0,-9.148312,-3.8027096
2,28.48739,1.6464572
3,-32.683605,16.996641
0,-22.863144,-31.673824
1,-6.454495,-0.1946848
1,-43.880787,21.98569
5,-8.689428,10.450199
1,30.594683,30.273348
6,12.258183,-29.635466
2,15.326341,18.601778
3,-28.662918,42.25596
6,15.344459,-15.61966
4,-0.5462127,39.192604
3,15.559281,-43.84637
6,23.305342,-6.2450857
6,6.6327806,-26.56344
5,6.719869,-2.0582407
5,-11.280587,13.71521
3,25.811356,36.27547
4,-27.87281,-41.466686
2,-16.248714,-36.180065
6,20.17479,-15.919062
3,14.852791,-42.81437
3,19.395504,-41.8971
4,38.098083,-10.936807
7,21.756706,-27.228992
1,-5.8318777,-0.60749495
6,-4.525955,27.05162
5,-17.132454,-7.546467
2,15.333008,13.313039
1,-34.245823,18.868523
7,51.04547,-26.340134
2,-31.336952,-18.573048
0,32.535355,-2.1728191
1,-35.776363,20.930832
6,3.9731088,-30.345032
7,1.6843075,51.411083
4,35.369293,-14.275784
4,-26.089466,-39.637302
2,15.826168,18.349443
1,23.2405,-34.356915
0,-23.404537,-28.711964
6,-22.458166,3.709423
7,-42.500385,32.330772
4,8.874583,-13.905151
2,-14.98157,-35.861767
3,33.258324,-28.16036
3,38.4427,-29.910788
3,27.405432,-28.908134
1,-13.391607,3.1077008
2,30.188505,2.9011467
1,-12.814228,1.8417425
5,2.6883402,12.579887
1,28.58891,-36.608448
7,47.423683,-19.780556
2,21.801104,9.6222105
2,21.06021,6.370347
6,17.91051,-17.381716
3,27.521952,-28.021074
6,10.445418,28.42686
7,-36.318905,32.13381
7,-8.0389185,2.381501
4,38.50754,-9.985563
6,-22.66865,2.6091447
3,-24.921303,41.82084
6,9.787178,30.60799
1,26.637512,25.489965
2,28.82966,1.111401
2,-8.857766,-1.819532
7,41.44142,36.33131
7,-8.3317585,-48.182816
6,-25.83092,5.7542887
1,5.411376,-40.3631
3,-28.468225,32.794174
5,-29.97031,-4.7046866
4,35.197052,-12.173771
1,35.590157,24.088972
2,24.820412,8.7027025
0,-46.669064,-12.366583
2,-32.36861,-21.410471
3,-28.005384,32.74263
0,6.7965837,41.365986
0,6.821363,-10.129577
5,11.544141,4.6970735
6,9.7354,-21.865889
4,-17.882591,16.987017
7,33.49481,34.177917
4,-5.399632,-4.8312674
4,24.95699,-6.5398974
6,-15.016211,36.046482
5,2.9621358,17.017916
4,39.05513,-12.034131
3,-29.878069,11.306746
5,-16.545126,-5.021117
7,-36.673042,31.575478
5,-1.9853706,15.432796
2,34.790253,4.277986
3,25.269758,-28.536444
0,-8.799927,-5.0045733
1,-38.768593,25.616928
2,23.109926,14.517761
6,19.094706,-15.562343
5,-9.906779,8.61515
7,37.497715,35.256924
5,-4.764996,19.339832
7,34.525303,35.825684
1,-37.451958,21.804867
1,32.19351,25.392653
7,34.26399,37.163513
2,-16.892696,-29.324108
3,-28.94545,14.577299
1,28.837149,-41.73251
0,10.71302,47.948376
3,-26.334845,39.96939
5,-2.440011,-16.091343
0,-22.172132,-26.360056
3,38.69333,-29.83449
3,-27.014034,40.126785
5,-0.80852115,-2.352172
2,22.200592,20.559227
0,-9.895218,-37.67749
1,35.799145,-37.851025
6,-1.2549356,-1.8702164
2,-36.613815,-21.396475
5,7.4042864,4.931047
3,38.11115,-28.401505
7,-42.411865,34.296654
1,35.09206,-37.6691
5,-10.4175825,11.500901
6,-5.763639,7.9707546
2,17.367462,18.344986
1,38.92466,-20.449076
0,-28.182112,23.97129
5,13.976826,-2.7651038
4,-18.52526,24.75043
4,34.684666,-14.877749
6,-5.040362,7.730508
5,-5.2144256,16.084438
5,-27.060503,-11.498653
3,34.086628,-30.867556
5,-22.99418,-12.885922
1,27.457447,28.26294
7,5.439657,-12.814425
6,-10.743555,29.149672
0,16.273275,47.610676
4,35.559696,-12.792205
3,-26.580969,37.073383
7,-49.895252,12.077098
6,-25.942385,3.370178
3,-26.55609,39.47024
6,-4.2566648,27.274956
6,-24.243975,5.0281377
5,0.58454525,13.328611
6,20.099787,-14.742926
7,-47.804417,15.174791
4,-21.476587,22.416828
4,-5.785635,39.98352
7,36.99033,36.63122
2,15.927652,20.370472
0,-48.480305,-9.001016
1,20.325321,4.6887684
3,-5.775074,-22.373518
6,19.605055,-19.499958
6,-23.848372,3.641539
5,7.7773848,13.276449
0,-40.56616,-8.472108
2,25.653122,4.82521
2,-33.069576,-18.635489
0,32.16514,-3.9687562
7,-52.7957,13.279995
0,12.52151,41.155075
5,15.498726,-4.7479677
5,-10.603649,10.550002
4,-0.3161398,40.17953
0,43.719265,7.0610805
0,-45.420006,-6.839815
5,-11.87131,12.227228
3,-36.998837,10.112563
6,-23.908817,7.996382
7,20.398762,-29.898113
6,15.515302,-14.802206
7,-6.7269855,-51.171833
1,-0.8920356,-8.949872
1,-6.5414414,-29.083864
4,-5.0304236,41.280174
1,33.90909,25.708721
3,37.152187,-31.063335
1,26.653715,26.581993
0,39.927357,1.5700287
7,17.804684,9.886217
0,9.264537,42.00866
3,33.25674,-30.96702
4,-17.97288,24.492344
3,18.707066,-38.411083
3,23.316835,38.00707
5,-8.432545,16.052868
7,-26.73949,14.902004
5,4.697035,13.034491
7,0.5581657,50.236115
6,5.220292,-28.8714
1,26.35567,-36.704365
0,-17.533047,-23.830273
1,32.49424,28.964155
7,-10.791336,-20.931671
3,25.668507,-28.627275
5,1.1207813,13.75192
3,-25.223948,41.505253
4,44.431725,-7.093093
4,-6.210774,41.876163
5,10.4061,4.9311156
2,25.862577,14.820433
7,4.4957814,33.596092
1,30.009686,-39.382584
3,-29.048735,39.140358
5,11.5336075,-0.63786536
1,29.955452,-39.270176
7,-41.90342,32.31365
2,-14.688268,2.3384066
1,-0.04763883,-10.466939
3,-36.278656,13.762061
3,32.715584,-27.060879
0,-44.30552,-8.434375
5,-2.112924,-2.6219594
2,30.37062,11.699392
5,1.3802537,8.423196
7,20.555931,-29.044027
0,41.272,3.7584088
6,8.499862,-20.205894
1,30.331059,28.212234
2,-35.736763,-21.62917
5,-4.889954,13.106621
5,-26.719147,-11.917783
0,-9.6708765,-2.2336106
3,22.195114,37.096443
2,28.993565,11.001411
5,-29.692587,-11.647102
1,5.8159432,-43.13096
1,20.059742,27.830317
1,-39.923813,20.97626
6,9.433222,-20.613619
6,-2.8393078,-0.14188172
3,25.550795,-26.926443
4,9.307888,-14.078042
6,8.918961,-22.484259
2,-34.361305,-15.2582855
5,-19.063648,-11.98405
0,-10.052556,-43.06375
4,-32.18556,-41.01114
0,-8.279931,-36.54591
1,23.717627,-35.287315
1,30.257586,-40.66308
7,-39.171574,34.110188
3,20.668365,28.316307
7,-45.262592,14.265768
1,2.862641,-4.885837
4,-1.3156106,41.33051
2,33.62531,1.9906436
5,-8.441637,9.2949
3,23.177784,34.482742
6,21.276123,-13.870672
6,11.021409,31.342495
1,-39.78653,26.97226
1,32.058067,25.820139
7,-50.430557,12.423613
7,-45.27534,13.683448
3,-35.780285,8.9488125
6,7.6448627,-26.425423
2,-42.915573,-20.175674
1,-13.0690565,-1.8470525
3,16.426786,-41.014393
7,47.64318,-21.68477
0,14.311522,43.855476
5,-8.880272,11.752312
1,-42.474106,21.90777
0,-9.714325,-41.469845
5,8.905557,6.0392003
4,47.89686,-5.275896
7,-39.274998,34.57962
1,-5.5764904,-28.486671
2,-42.225544,-19.48882
1,22.880745,-34.653667
1,24.34575,27.318665
0,35.73162,-2.686528
0,-43.855,-11.458233
5,8.066124,-0.570403
0,-9.33731,-3.1682162
2,16.450554,21.615324
4,24.523952,-7.0183616
3,21.606367,34.095425
3,21.1124,30.693357
7,41.021214,36.46202
5,10.231914,6.3286357


==> figs/awgn_sim_bler_vs_snr.csv <==
snr,qpsk,sl,rl,agrell
-2.0,0.8537939012050628,0.8345799922943116,0.8345136046409607,0.8307805991172791
-1.6153846153846154,0.8373470902442932,0.8154345989227295,0.8156288921833038,0.811574000120163
-1.2307692307692308,0.8195240080356598,0.7950277984142303,0.7947008013725281,0.7902200990915298
-0.846153846153846,0.7998127043247223,0.77135169506073,0.7712171077728271,0.7665111970901489
-0.46153846153846145,0.778267103433609,0.7456925988197327,0.7456502974033355,0.7405413979291916
-0.07692307692307687,0.753899097442627,0.7174807965755463,0.7174896955490112,0.7117352026700974
0.30769230769230793,0.7277915835380554,0.6864658951759338,0.6862110912799835,0.6799834007024765
0.6923076923076925,0.6991852104663849,0.6531793951988221,0.652945202589035,0.646351301074028
1.076923076923077,0.6682627916336059,0.6167234957218171,0.6163759112358094,0.609430701136589
1.4615384615384617,0.635165399312973,0.577736109495163,0.5776277184486389,0.5698895001411438
1.8461538461538463,0.5994615077972412,0.5367162883281708,0.5367155134677887,0.5285864996910096
2.230769230769231,0.5619288146495819,0.493831592798233,0.49326040148735045,0.48486519694328306
2.615384615384616,0.5228006899356842,0.4490963041782379,0.4489467978477478,0.43968410074710845
3.0,0.4818692922592163,0.4038201034069061,0.40293160676956175,0.39359879672527315
3.384615384615385,0.4400029003620148,0.35746469497680666,0.3572967052459717,0.3471878999471664
3.769230769230769,0.3973993957042694,0.3120004892349243,0.3114142894744873,0.30132959961891176
4.153846153846154,0.35492390394210815,0.26748140454292296,0.26730759143829347,0.2569946998357773
4.538461538461539,0.3133693039417267,0.22527130246162413,0.22478041052818298,0.21445989966392517
4.923076923076923,0.2724289000034332,0.18589499592781067,0.18531209826469422,0.17527409851551057
5.307692307692308,0.23353540301322936,0.1499849021434784,0.1495147943496704,0.13910690248012542
5.6923076923076925,0.19682470560073853,0.11778519749641418,0.11746739745140075,0.10787369966506959
6.076923076923077,0.16340789198875427,0.09017009735107422,0.08968460559844971,0.08090830028057099
6.461538461538462,0.13301190733909607,0.0669075906276703,0.06677489876747131,0.05878810286521911
6.846153846153847,0.10605030059814453,0.04805968999862671,0.04789239764213562,0.04121309995651245
7.230769230769232,0.08281629681587219,0.03347649574279785,0.03315920829772949,0.02775030016899109
7.615384615384617,0.06314549446105958,0.02233979105949402,0.022212898731231688,0.017788400650024416
8.0,0.04692560434341431,0.01436300277709961,0.014259397983551025,0.010901100039482116
8.384615384615385,0.03409580588340759,0.008856201171875,0.008767300844192505,0.0063451027870178225
8.76923076923077,0.023973602056503295,0.005200886726379394,0.005133897066116333,0.0034605008363723755
9.153846153846155,0.016416102647781372,0.0029059946537017822,0.002840900421142578,0.0018031996488571166
9.538461538461538,0.01078830361366272,0.0015028953552246095,0.0015299022197723389,0.0008541995286941528
9.923076923076923,0.006855994462966919,0.0007709026336669922,0.0007540881633758545,0.0003929990530014038
10.307692307692308,0.0042053043842315676,0.0003564000129699707,0.00036049485206604006,0.00015240073204040528
10.692307692307693,0.0024566888809204102,0.00015839934349060059,0.00015230178833007811,5.649924278259277e-05
11.076923076923078,0.0013586997985839844,6.309747695922851e-05,6.37054443359375e-05,2.2806525230407715e-05
11.461538461538462,0.0007236957550048828,2.320408821105957e-05,2.4008750915527344e-05,7.808208465576172e-06
11.846153846153847,0.0003674089908599854,9.310245513916015e-06,8.797645568847656e-06,1.9025802612304689e-06
12.230769230769232,0.00017870664596557616,2.6047229766845705e-06,2.5033950805664062e-06,4.00543212890625e-07
12.615384615384617,7.680654525756835e-05,1.2099742889404297e-06,5.006790161132813e-07,1.0013580322265625e-07
13.0,3.020763397216797e-05,2.0265579223632812e-07,0.0,0.0


==> figs/learning_curve_xp_cable.csv <==
iteration,loss,smooth_loss,bler,smooth_bler
0,5.48242,5.48242,0.981739,0.981739
1,5.41013,5.4679617881774902,0.968261,0.97904345989227304
2,5.33335,5.4410395622253418,0.962174,0.97566955566406266
3,5.19153,5.3911375999450684,0.952174,0.97097042226791397
4,4.93235,5.2993796348571776,0.918696,0.96051546354293837
5,4.45742,5.1309874916076659,0.803478,0.92910801902771012
6,4.03048,4.9108868331909177,0.676522,0.87859077084350601
7,3.52787,4.6342843128204345,0.573478,0.81756826105346692
8,2.15468,4.1383643589782713,0.277826,0.70961982299987802
9,1.91523,3.6937377565994263,0.224348,0.61256542436364758
10,1.45694,3.2463774533187868,0.150435,0.52013929789927382
11,1.01757,2.8006152988366706,0.0860869,0.43332882408830947
12,0.771552,2.3948025966399848,0.0626087,0.35918480304506167
13,1.06627,2.1290957184405279,0.165217,0.3203913223554829
14,0.522244,1.8077254535175284,0.0282609,0.26196523521821813
15,0.628595,1.5718993736439484,0.0895652,0.22748523167356743
16,0.549014,1.3673222099251381,0.0769565,0.19737948744761863
17,0.374359,1.168729474902696,0.0286956,0.16364271854772505
18,0.22892,0.98076761226697495,0.0121739,0.13334895305168101
19,0.235865,0.83178703555141875,0.0182609,0.11033134168252523
20,0.237468,0.7129232441876332,0.00826085,0.089917242573620285
21,0.204529,0.61124444647582377,0.00739133,0.073412060774899646
22,0.160557,0.52110691582323709,0.00260872,0.059251391917496628
23,0.701249,0.55713527373601279,0.148261,0.077053291821503417
24,0.321624,0.51003294366303509,0.0565217,0.072946976203937364
25,0.124372,0.43290074410202845,0.00478262,0.059314104381576409
26,0.368501,0.42002071334650315,0.073913,0.062233891060650533
27,0.113512,0.35871899490539388,0.00521737,0.050830587522745281
28,0.41621,0.37021716527131526,0.10087,0.060838377298164492
29,0.165784,0.32933054738829398,0.0130435,0.051279394484558205
30,0.102544,0.28397314000995844,0.0156522,0.044153951531250082
31,0.0604719,0.23927288526393486,0.00304347,0.035931855778375307
32,0.112268,0.21387193669158233,0.00956523,0.030658531459553273
33,0.0689366,0.18488487855019581,0.00478262,0.025483348586069134
34,0.0354717,0.15500223467089663,0.000869572,0.020560593301380943
35,0.0645075,0.13690327866345986,0.0104348,0.018535435910483417
36,0.578179,0.22515832792496956,0.155217,0.045871830555168962
37,0.0535029,0.19082724132757406,0.0021739,0.037132244564984783
38,0.0463807,0.16193792981800256,0.00652176,0.031010147935465613
39,0.0933424,0.14821882556197499,0.0182609,0.028460297589552912
40,0.0192029,0.12241563916955356,0.000434756,0.02285518932744067
41,0.0278459,0.10350168398621848,0.000434756,0.018371102717750876
42,0.039517,0.090704747997547561,0.00130433,0.014957747862524677
43,0.0271368,0.077991163030525348,0.0,0.011966198290019742
44,0.0498713,0.072367191797701763,0.00565219,0.010703396482967942
45,0.0485411,0.067601982145474956,0.00304347,0.0091714117397495992
46,0.0254145,0.05916448355831036,0.000434756,0.0074240806475980199
47,0.0255868,0.052448956289826466,0.000434756,0.0060262157738767566
48,0.0642227,0.054803696269940243,0.0182609,0.0084731518602818249
49,0.15733,0.075309026833495232,0.0395652,0.014691562603032591
50,0.296615,0.11957030582119682,0.0726087,0.026274991949491504
51,0.0319516,0.10204655622593291,0.00130433,0.021280859247917179
52,0.0222824,0.08609371886771304,0.00130433,0.017285553086657718
53,0.158394,0.10055375004705894,0.0373913,0.021306703463283696
54,0.0174137,0.083925747488118069,0.000434756,0.017132314026425295
55,0.0183484,0.070810273430090637,0.0,0.013705851221140236
56,0.0184601,0.060340230279240209,0.0,0.010964680976912189
57,0.041797,0.056631579190948168,0.00913042,0.010597828441655485
58,0.137311,0.072767462683088424,0.0386956,0.016217389435605883
59,0.161189,0.090451857528978066,0.04,0.020973915840019133
60,0.0299786,0.078357201805228774,0.00130433,0.01703999836033928
61,0.0247663,0.067639024771662379,0.00173914,0.013979827553322695
62,0.0118157,0.056474355855514073,0.0,0.011183862042658158
63,0.0130918,0.047797849301639772,0.0,0.0089470896341265257
64,0.316781,0.10159445247979448,0.0786957,0.022896802681117139
65,0.0397924,0.089234048660051718,0.00739133,0.01979570886089713
66,0.0452277,0.080432772763929281,0.00608695,0.017053956195468196
67,0.134889,0.09132393906781,0.0326087,0.020164902531905563
68,0.0819319,0.089445538006376599,0.0221739,0.020566710252605751
69,0.0104311,0.073642649782917,0.0,0.016453368202084602
70,0.0130089,0.061515909136908131,0.000434756,0.013249645817466021
71,0.0234191,0.053896541879834239,0.00260872,0.011121459951549721
72,0.00873111,0.044863455508161794,0.000434756,0.0089841192170381171
73,0.026957,0.041282174399701124,0.0021739,0.0076220754944801034
74,0.0231695,0.037659647866056259,0.00260872,0.0066194036931609872
75,0.339889,0.098105474554670571,0.0830435,0.021904214170043929
76,0.0284052,0.084165427232323273,0.00260872,0.018045114633612049
77,0.0127439,0.069881115558873164,0.000434756,0.01452304296268798
78,0.0264244,0.061189768823488991,0.00478262,0.012574957788576898
79,0.0112648,0.051204769489669358,0.0,0.010059966230861519
80,0.230004,0.086964600227279309,0.0526087,0.018569706745522958
81,0.0362271,0.076817109042010986,0.00695652,0.016247068935694491
82,0.0092331,0.063300307860356397,0.0,0.012997655148555593
83,0.021807,0.055001651884422166,0.00304347,0.011006818672219721
84,0.0150005,0.04700142165079154,0.00130433,0.0090663206260997511
85,0.0175319,0.041107518385286632,0.0021739,0.0076878366217294101
86,0.0081211,0.034510234014042622,0.0,0.0061502692973835283
87,0.00996717,0.02960162115611506,0.0,0.0049202154379068231
88,0.174117,0.058504744390788656,0.0486956,0.013675297125258321
89,0.0097657,0.048756936345114694,0.0,0.010940237700206657
90,0.0081922,0.040643989118825906,0.0,0.0087521901601653254
91,0.114944,0.05550404862395248,0.0343478,0.013871318568714538
92,0.0207372,0.048550685427239108,0.00391304,0.011879663840872509
93,0.0346759,0.045775729065458438,0.00826085,0.011155900300298106
94,0.0130362,0.039227818006035059,0.00130433,0.0091855859285624591
95,0.0109265,0.033567552162215214,0.000869572,0.0075223831753756026
96,0.00571746,0.027997533649855934,0.000434756,0.0061048577960988223
97,0.21343,0.065084042287392688,0.0521739,0.015318668741914459
98,0.0764167,0.067350575535713261,0.0160869,0.015472322192933423
99,0.0691382,0.067708097266529904,0.0182609,0.016030036995527158
100,0.006706,0.055507677408705082,0.0,0.012824029596421727
101,0.00741462,0.045889066466559915,0.0,0.010259223677137382
102,0.0179981,0.040310878626600863,0.0021739,0.0086421590625595148
103,0.00586975,0.033422652608580163,0.0,0.0069137272500476125
104,0.00873748,0.028485618326705115,0.000434756,0.0056179330558364304
105,0.00578391,0.02394527683398439,0.0,0.0044943464446691441
106,0.00882549,0.020921318586101641,0.000869572,0.0037693915882609503
107,0.00831492,0.018400038800482358,0.000869572,0.0031894277031343952
108,0.227733,0.060266583579257654,0.0573913,0.014029799341767771
109,0.0081445,0.049842166065156887,0.00173914,0.011571668338465487
110,0.245598,0.088993297742987032,0.0626087,0.021779078445186451
111,0.00597304,0.072389246778436001,0.0,0.017423262756149163
112,0.0112119,0.060153769421476128,0.00130433,0.014199475893243305
113,0.168791,0.08188126243583202,0.0439131,0.020142193992029947
114,0.0109074,0.067686490028554924,0.00130433,0.016374620881947931
115,0.00884909,0.055919010388417824,0.000434756,0.013186647961356684
116,0.00594729,0.045924667053472035,0.000434756,0.010636269624883687
117,0.00943105,0.038625943488320533,0.0021739,0.0089437958207565591
118,0.0152853,0.033957823377005918,0.00347829,0.0078506943867077874
119,0.00558487,0.028283231956434379,0.0,0.0062805555093662299
120,0.118063,0.046239086292324171,0.0304348,0.01111140186217438
121,0.0371284,0.044416948300312127,0.00956523,0.010802168326592532
122,0.0685176,0.04923707178569648,0.0208696,0.012815645279102394
123,0.0082251,0.041034676520222926,0.0,0.010252516223281917
124,0.0231206,0.0374518565193371,0.00608695,0.0094194020853760226
125,0.00917561,0.031796608106240118,0.00130433,0.0077963873566247932
126,0.0093108,0.027299446042632649,0.00130433,0.0064979755736238095
127,0.072293,0.036298160991077098,0.0160869,0.0084157676583009045
128,0.00683784,0.030406097576323728,0.0,0.0067326141266407236
129,0.00857554,0.026039985695722568,0.000434756,0.005473042557110919
130,0.00966975,0.022765939114882845,0.00130433,0.0046392997340127104
131,0.180074,0.05422759725919906,0.0434783,0.012407089887918178
132,0.00551998,0.044486073454640659,0.0,0.0099256719103345426
133,0.055663,0.046721452216642985,0.0147826,0.010897059039345515
134,0.00986121,0.039349403100480948,0.00391304,0.0095002562173772918
135,0.0186645,0.035212423546926434,0.00391304,0.0083828139598027124
136,0.0548208,0.039134096269858885,0.0143479,0.0095758214231217113
137,0.00594666,0.032496608726225708,0.0,0.0076606571384973694
138,0.010558,0.028108883222573929,0.00130433,0.0063893913991218704
139,0.0075711,0.024001326443262049,0.00173914,0.0054593419843487669
140,0.00508239,0.020217539860760886,0.000869572,0.0045413880200046485
141,0.00453945,0.017081921176527515,0.0,0.003633110416003719
142,0.004585,0.01458253707849151,0.0,0.0029064883328029753
143,0.194629,0.05059179362744623,0.0408696,0.010499109390302439
144,0.00543281,0.041559997773889967,0.0,0.0083992875122419521
145,0.0055423,0.034356458533683833,0.000434756,0.006806381265591902
146,0.0109761,0.029680379071934555,0.000434756,0.0055320562682718618
147,0.0547323,0.034690755875192908,0.0152174,0.00746911778149371
148,0.0981975,0.047392113126343755,0.023913,0.010757899396398582
149,0.00546488,0.039006665994595506,0.000434756,0.0086932707729172054
150,0.0114045,0.033486235099431688,0.00260872,0.0074763599159106686
151,0.0888747,0.044563932086942051,0.0252174,0.011024570713185078
152,0.0113246,0.037916069085631735,0.00304347,0.0094283511239233071
153,0.042734,0.038879652454641637,0.013913,0.010325287977690892
154,0.172544,0.065612468826124815,0.0413043,0.016521100362011112
155,0.0157761,0.055645199086149337,0.0043478,0.014086440531308109
156,0.0441064,0.053337447020117286,0.0130435,0.0138778450710731
157,0.0131327,0.045296505951049996,0.00347829,0.011797933786961021
158,0.0250819,0.041253592014839705,0.00565219,0.010568784880520966
159,0.0106694,0.03513676273566918,0.000869572,0.0086289423369424068
160,0.0152686,0.031163125082293644,0.00521737,0.0079466285437787797
161,0.0133449,0.027599480388613141,0.00260872,0.0068790461325999282
162,0.013548,0.02478919022822507,0.00260872,0.0060249802036568467
163,0.011809,0.022193161272359912,0.00130433,0.005080849851249453
164,0.00974359,0.019703247371993877,0.00130433,0.0043255455693235372
165,0.069326,0.029627788641995126,0.0191304,0.007286518208235929
166,0.0341258,0.030527381463007878,0.0104348,0.0079161758359674057
167,0.0113994,0.026701787675942383,0.00478262,0.0072894640872004385
168,0.0461408,0.030589597078581974,0.00956523,0.0077446181066133787
169,0.0134535,0.027162375310496749,0.00565219,0.0073261323362428521
170,0.0124806,0.024226013317752888,0.00304347,0.0064696004223695263
171,0.0163196,0.022644729337135166,0.00391304,0.0059582893237965003
172,0.0110323,0.020322246091396975,0.00173914,0.0051144603240884708
173,0.0119702,0.018651840527320995,0.00173914,0.0044393971243220469
174,0.00787162,0.016495796493264117,0.000434756,0.0036384689552559778
175,0.0120621,0.015609057705857023,0.00173914,0.003258604029256052
176,0.251189,0.062725044855481527,0.0565217,0.013911225970139463
177,0.0219445,0.054568927044873351,0.00782609,0.012694198747913329
178,0.010025,0.045660146518711184,0.0,0.010155358998330664
179,0.0636785,0.049263823782733238,0.0208696,0.012298197816492901
180,0.00504503,0.040420065265660415,0.0,0.0098385582531943221
181,0.0324855,0.03883315071802531,0.00869566,0.0096099790068828496
182,0.0279139,0.036649293514817508,0.00999999,0.0096879812981576479
183,0.0129036,0.031900164125048758,0.00173914,0.0080982139035773882
184,0.0389801,0.033316152850932791,0.0130435,0.0090872637688885222
185,0.0159112,0.02983516658158852,0.00478262,0.0082263344335373311
186,0.011316,0.026131336342289081,0.0021739,0.0070158476676794746
187,0.172788,0.055462733468209929,0.0430435,0.014221376979053249
188,0.00910254,0.046190695537762026,0.00130433,0.011637967271566576
189,0.0197606,0.04090466773401593,0.00652176,0.010614726100731043
190,0.0147623,0.035676193082955637,0.00608695,0.009709169987335323
191,0.0855595,0.045652848954699163,0.0265217,0.013071684458648777
192,0.00552793,0.037627864299278835,0.0,0.010457347566919023
193,0.150114,0.06012515399301957,0.036087,0.015583273359168762
194,0.144483,0.076996770886142346,0.0391304,0.0202927085463438
195,0.0491268,0.071422768543211057,0.0108696,0.018408079362252042
196,0.0241259,0.061963386290309778,0.00782609,0.01629168146160339
197,0.204606,0.090491812986563017,0.0495652,0.022946384376741208
198,0.0572484,0.083843125651224759,0.0143479,0.021226677756672509
199,0.00929291,0.068933083054875777,0.00304347,0.017590036758713252
200,0.0141948,0.057985421890978377,0.00304347,0.014680723960345848
201,0.0105294,0.048494223629406585,0.00130433,0.012005444856600654
202,0.090261,0.056847585837023658,0.0217391,0.01395218093563453
203,0.00951468,0.047381004137279352,0.0,0.011161744748507625
204,0.00572927,0.039050657529617762,0.0,0.0089293957988061008
205,0.00311879,0.031864284673147732,0.0,0.0071435166390448812
206,0.00193637,0.025878701444082629,0.0,0.0057148133112359051
207,0.00244179,0.021191319425643024,0.0,0.0045718506489887244
208,0.00286755,0.017526565192681979,0.0,0.0036574805191909796
209,0.00180639,0.01438252985268478,0.0,0.0029259844153527838
210,0.00740923,0.012987869205144203,0.00173914,0.0026886163973334964
211,0.00170044,0.010730383611436909,0.0,0.0021508931178667971
212,0.001759,0.0089361067273944425,0.0,0.0017207144942934377
213,0.0013017,0.0074092258974397035,0.0,0.0013765715954347502
214,0.00119001,0.0061653836943544038,0.0,0.0011012572763478001
215,0.00175035,0.0052823769086122185,0.0,0.00088100582107824015
216,0.0187765,0.0079811994112348288,0.00304347,0.0013134992102378363
217,0.00284766,0.0069544908970795658,0.0,0.0010507993681902691
218,0.000957269,0.00575504642227412,0.0,0.00084063949455221538
219,0.000942146,0.0047924662675949093,0.0,0.00067251159564177233
220,0.001329,0.0040997733150615022,0.0,0.00053800927651341784
221,0.00151324,0.0035824676387389482,0.0,0.00043040742121073432
222,0.000521486,0.0029702712497417121,0.0,0.0003443259369685875
223,0.0259725,0.0075707115005496338,0.00652176,0.0015798130330526533
224,0.00336867,0.0067303039696648284,0.0,0.0012638504264421227
225,0.000989977,0.0055822385366725586,0.0,0.0010110803411536981
226,0.0704131,0.018548420807994816,0.0134783,0.003504520095676865
227,0.000674996,0.014973735823348841,0.0,0.002803616076541492
228,0.000831334,0.012145255396184867,0.0,0.0022428928612331935
229,0.00354817,0.010425838265229302,0.000434756,0.0018812655447848947
230,0.000842984,0.0085092673557894734,0.0,0.0015050124358279159
231,0.00142824,0.0070930620200999423,0.0,0.0012040099486623327
232,0.0297159,0.011617628374105123,0.00695652,0.0023545114982059896
233,0.00820722,0.01093554625732138,0.000869572,0.0020575236310904268
234,0.000925759,0.0089335888929833705,0.0,0.0016460189048723415
235,0.00479179,0.0081052292382852026,0.000869572,0.0014907295564235081
236,0.000687506,0.0066216846704516448,0.0,0.0011925836451388066
237,0.00071256,0.0054398597411838088,0.0,0.00095406691611104536
238,0.0362075,0.011593384981753581,0.00826085,0.0024154227604889344
239,0.0506756,0.019409837079526704,0.0104348,0.0040192994777698103
240,0.000352582,0.015598386120238407,0.0,0.0032154395822158485
241,0.0661952,0.025717749866993031,0.0156522,0.0057027876093761944
242,0.00513242,0.021600684077561539,0.000869572,0.0047361445200265907
243,0.000556515,0.01739185021665967,0.0,0.0037889156160212725
244,0.00726604,0.015366687420286946,0.00173914,0.0033789613578682877
245,0.000591911,0.012411732188051016,0.0,0.0027031690862946304
246,0.00355324,0.010640034421233392,0.000869572,0.0023364497015613394
247,0.0229066,0.013093347077725774,0.00521737,0.002912634435473925
248,0.000508573,0.0105763922201487,0.0,0.0023301075483791399
249,0.000415919,0.0085442974770362484,0.0,0.0018640860387033121
250,0.000374508,0.0069103395298432558,0.0,0.0014912688309626498
251,0.00422191,0.0063726540254303819,0.000826061,0.0013582272191585477
252,0.000307578,0.0051596389041182111,0.0,0.0010865817753268382
253,0.000260529,0.0041798169740675014,0.0,0.00086926542026147062
254,0.000519942,0.0034478419147218765,0.0,0.00069541233620917656
255,0.00050331,0.0028589355671794119,0.0,0.00055632986896734127
256,0.0695281,0.016192774989159178,0.0164348,0.0037320216359575647
257,0.0759783,0.028149889225126325,0.0174783,0.0064812747527662959
258,0.000610753,0.022642061995890059,0.0,0.0051850198022130372
259,0.000349212,0.018183491909662688,0.0,0.00414801584177043
260,0.000471172,0.014641027976354927,0.0,0.0033184126734163441
261,0.0549608,0.022704984310691331,0.014,0.0054547298526307804
262,0.00554145,0.019272276772300225,0.000869572,0.0045376983146302591
263,0.000393479,0.015496517145119591,0.0,0.0036301586517042076
264,0.00341413,0.013080039497500645,0.000478268,0.0029997804552989132
265,0.0051445,0.011492931818990696,0.000826061,0.0025650365186275586
266,0.00595371,0.010385088026099434,0.0010435,0.0022607289181185999
267,0.0241038,0.01312882554497165,0.00517392,0.0028433674515114813
268,0.00037163,0.010577386362812037,0.0,0.0022746939612091851
269,0.000229831,0.0085078753046335821,0.0,0.0018197551689673481
270,0.000262046,0.0068587093796762212,0.0,0.0014558041351738786
271,0.0477918,0.015045327782347392,0.0108696,0.0033385558333161054
272,0.000295701,0.012095402338594619,0.0,0.0026708446666528843
273,0.000461066,0.0097685351050413802,0.0,0.0021366757333223076
274,0.00795981,0.0094067902874165506,0.00130433,0.0019702062749818207
275,0.00816278,0.0091579881766409663,0.00126088,0.0018283403511011793
276,0.000267553,0.0073799012106987878,0.0,0.0014626722808809434
277,0.0138739,0.0086786980456974548,0.00273913,0.0017179641148353699
278,0.000520302,0.0070470187981854539,0.0,0.0013743712918682961
279,0.000372066,0.0057120282826952171,0.0,0.001099497033494637
280,0.0420498,0.012979580213875137,0.00943476,0.0027665495501660712
281,0.000466817,0.010477027600286976,0.0,0.002213239640132857
282,0.000173741,0.0084163702435366677,0.0,0.0017705917121062856
283,0.00160562,0.0070542211312833326,0.000304341,0.0014773416329296575
284,0.00221436,0.0060862493342932391,0.000304341,0.0012427415695883551
285,0.00018773,0.0049065454168880796,0.0,0.00099419325567068405
286,0.069964,0.017918031681677885,0.0162174,0.0040388367174210692
287,0.000177148,0.014369854861334599,0.0,0.0032310693739368555
288,0.000300348,0.011555953549025342,0.0,0.0025848554991494844
289,0.00134345,0.0095134537559298758,0.000173926,0.0021026696700105056
290,0.0262338,0.012857522210800497,0.00582612,0.002847358857651471
291,0.000210508,0.010328119372689492,0.0,0.0022778870861211767
292,0.000350062,0.0083325078007551664,0.0,0.0018223096688969416
293,0.000442679,0.0067545420311686255,0.0,0.0014578477351175534
294,0.000164233,0.005436480228361051,0.0,0.0011662781880940427
295,0.000149017,0.0043789875295313684,0.0,0.00093302255047523423
296,0.000173067,0.0035378035176878908,0.0,0.00074641804038018747
297,0.000388775,0.002907997835780168,0.0,0.00059713443230414998
298,0.0034343,0.0030132585859884695,0.000695646,0.00061683670767803678
299,0.0508523,0.01258106512598911,0.0117391,0.0028412963238450663
300,0.0129028,0.012645419922651602,0.00252175,0.0027773877213074982
301,0.00137965,0.010392265373277568,0.000173926,0.0022566954477369165
302,0.000618988,0.008437609993308854,0.0,0.0018053563581895333
303,0.000408079,0.0068317036975946849,0.0,0.0014442850865516268
304,0.00852573,0.0071705093527457582,0.00160867,0.001477162020809905
305,0.00428803,0.0065940129879312895,0.000869572,0.0013556440491735587
306,0.000731228,0.0054214559043877075,8.69632e-05,0.0011019078746843059
307,0.00356368,0.0050499009072876178,0.000652194,0.0010119651043739098
308,0.000352482,0.004110417193936379,0.0,0.00080957208349912791
309,0.00135908,0.0035601490961150897,0.000217378,0.00069113329469847225
310,0.000275917,0.0029033027063958853,0.0,0.0005529066357587778
311,0.00773452,0.0038695459578854249,0.00130433,0.00070319099693099687
312,0.000490467,0.003193730248974058,0.0,0.00056255279754479747
313,0.000168811,0.0025887463858285022,0.0,0.000450042238035838
314,0.000381924,0.0021473819044924556,0.0,0.00036003379042867043
315,0.000438333,0.0018055721282618667,0.0,0.00028802703234293638
316,0.00321815,0.0020880882146682286,0.000695646,0.0003695507877090659
317,0.00023766,0.0017180025285413619,0.0,0.00029564063016725275
318,0.0208848,0.0055513677512352274,0.00452173,0.0011408580165239391
319,0.000141193,0.0044693328793392268,0.0,0.0009126864132191514
320,0.00028176,0.0036318182983341614,0.0,0.0007301491305753212
321,0.000906705,0.0030867955654598016,8.69632e-05,0.00060151193980571588
322,0.000157519,0.0025009403010993591,0.0,0.00048120955184457272
323,0.000348321,0.0020704164674915635,0.0,0.00038496764147565818
324,0.00333873,0.0023240800512910097,0.000521719,0.00041231800432432541
325,0.000141318,0.0018875276933807675,0.0,0.00032985440345946037
326,0.000196242,0.0015492705909283297,0.0,0.0002638835227675683
327,0.00196974,0.0016333640591598619,0.000217378,0.00025458244611322454
328,0.0107118,0.0034490604356962099,0.00213045,0.00062975572053193714
329,0.000135316,0.0027863115784931432,0.0,0.00050380457642554971
330,0.000186462,0.0022663417149743417,0.0,0.00040304366114043977
331,0.000233577,0.0018597887276905311,0.0,0.00032243492891235185
332,0.000177901,0.0015234111599438417,0.0,0.0002579479431298815
333,0.000147216,0.0012481721061645497,0.0,0.0002063583545039052
334,0.0195131,0.0049011614873551174,0.00482607,0.0011303004592378898
335,0.000175808,0.0039560907061640073,0.0,0.00090424036739031191
336,0.00019906,0.0032046845939213333,0.0,0.00072339229391224957
337,0.0154434,0.0056524264672560935,0.0032174,0.0012221936591959618
338,0.00150637,0.0048232149230148149,0.000173926,0.0010125401980476873
339,0.000384483,0.0039354685367416192,0.0,0.00081003215843814989
340,0.000126113,0.0031735973933930007,0.0,0.00064802572675052
341,0.000264637,0.0025918053608003605,4.34518e-05,0.00052711093860866791
342,0.0546892,0.013011275839476852,0.012913,0.0030042984043598345
343,0.00501096,0.011411212982570387,0.000782609,0.0025599605206680434
344,0.000168466,0.0091626635995377664,0.0,0.0020479684165344348
345,0.000159572,0.0073620452553526212,0.0,0.0016383747332275479
346,0.000890303,0.0060676967335700016,0.000130415,0.0013367827791357493
347,0.0340958,0.011673322884874267,0.00826085,0.0027215954509086974
348,0.000252588,0.0093891759277197253,0.0,0.002177276360726958
349,0.000179687,0.00754727814620299,0.0,0.0017418210885815665
350,0.042902,0.014618228527113301,0.0102609,0.0034456328695529979
351,0.00160362,0.012015306684077881,0.000173926,0.0027912915663333162
352,0.000173632,0.0096469718107534026,0.0,0.0022330332530666529
353,0.0234823,0.012414030066247986,0.00547826,0.0028820791827145528
354,0.000156747,0.0099625734215082265,0.0,0.0023056633461716425
355,0.000188558,0.0080077703282007296,0.0,0.001844530676937314
356,0.000120533,0.0064303229304033,0.0,0.0014756245415498512
357,0.000159462,0.0051761507321011384,0.0,0.0011804996332398811
358,0.00462994,0.0050669086377212492,0.000826061,0.0011096118609803327
359,0.000364693,0.0041264654981592076,0.0,0.0008876894887842662
360,0.00935892,0.0051729573612410845,0.0017826,0.0010666708132869346
361,0.0430975,0.012757866585651957,0.00986958,0.0028272517507272042
362,0.000140233,0.010234339945992705,0.0,0.0022618014005817634
363,0.00161863,0.0085111985195772868,0.000347853,0.0018790116618472468
364,0.000268411,0.0068626409589961296,0.0,0.0015032093294777976
365,0.000118211,0.0055137549801060849,0.0,0.0012025674635822382
366,0.00197092,0.0048051876607747316,0.000391304,0.0010403148694558785
367,0.000481908,0.0039405317880064654,0.0,0.0008322518955647028
368,0.000259122,0.0032042499228075471,0.0,0.00066580151645176226
369,0.000144995,0.0025923988435732088,0.0,0.00053264121316140979
370,0.00194364,0.0024626474830014918,0.000217378,0.00046958859842829775
371,0.0370894,0.0093879920246206453,0.00878263,0.0021321959184154898
372,0.000125768,0.0075355472600049343,0.0,0.001705756734732392
373,0.00028426,0.0060852897775701444,0.0,0.0013646053877859137
374,0.00377366,0.0056229640881245747,0.000608683,0.0012134208367179889
375,0.000370992,0.0045725697516608077,0.0,0.00097073666937439124
376,0.00171323,0.0040007023219134682,0.000173926,0.00081137460619043098
377,0.000155473,0.0032316563812596001,0.0,0.00064909968495234483
378,0.000314063,0.0026481376671082697,0.0,0.00051927974796187591
379,0.000633527,0.0022452156269989446,4.34518e-05,0.00042411415557775273
380,0.000122993,0.0018207710125350584,0.0,0.0003392913244622022
381,0.000388146,0.0015342459343081121,0.0,0.00027143305956976179
382,0.000109175,0.0012492317187132883,0.0,0.00021714644765580943
383,0.000179433,0.0010352720568421194,0.0,0.00017371715812464756
384,0.000369266,0.00090207085043183643,0.0,0.00013897372649971805
385,0.000117323,0.00074512124347354196,0.0,0.00011117898119977445
386,0.000148555,0.00062580796024272521,0.0,8.894318495981956e-05
387,0.000355026,0.00057165150722842165,0.0,7.1154547967855651e-05
388,0.000162768,0.00048987473072580599,0.0,5.6923638374284522e-05
389,0.000153543,0.00042260840897991199,0.0,4.5538910699427623e-05
390,0.000367618,0.00041161039529057498,0.0,3.6431128559542099e-05
391,0.000348116,0.00039891143659439904,0.0,2.9144902847633682e-05
392,9.94943e-05,0.00033902800713867356,0.0,2.3315922278106946e-05
393,0.000218868,0.00031499598989517569,0.0,1.8652737822485559e-05
394,0.000282634,0.00030852359020540977,0.0,1.4922190257988448e-05
395,0.000182533,0.00028332554129450414,0.0,1.193775220639076e-05
396,0.000382083,0.0003030769986065836,0.0,9.550201765112608e-06
397,0.000100593,0.00026258021249624233,0.0,7.6401614120900874e-06
398,0.000392857,0.00028863565302418386,0.0,6.1121291296720702e-06
399,0.00136336,0.00050358012136043483,0.000173926,3.9674973994655626e-05
400,0.000141846,0.00043123327119439447,0.0,3.17399791957245e-05
401,0.000236371,0.00039226090008896274,0.0,2.53919833565796e-05
402,0.000182111,0.00035023097354110677,0.0,2.0313586685263681e-05
403,0.000360911,0.00035236697572382076,0.0,1.6250869348210944e-05
404,0.000322654,0.0003464243513390862,0.0,1.3000695478568755e-05
405,0.000350535,0.00034724643515225294,0.0,1.0400556382855006e-05
406,0.000177639,0.00031332488663150207,0.0,8.3204451062840041e-06
407,0.000258239,0.00030230776473976845,0.0,6.6563560850272035e-06
408,0.0011932,0.00048048698117661616,0.000130415,3.1408077421732702e-05
409,0.00234742,0.00085387371858718509,0.000217378,6.8602089836556086e-05
410,0.000313894,0.00074587781145160409,0.0,5.4881671869244869e-05
411,0.000811205,0.00075894330991370493,0.0,4.3905337495395895e-05
412,0.000219667,0.00065108807617283537,0.0,3.5124269996316718e-05
413,0.000322543,0.00058537899637182891,0.0,2.8099415997053377e-05
414,0.000347206,0.00053774433702832229,0.0,2.2479532797642701e-05
415,0.000109646,0.00045212471692745499,0.0,1.7983626238114161e-05
416,0.00212073,0.00078584651889590127,0.000347853,8.3957442372327269e-05
417,0.000116941,0.00065206541415924993,0.0,6.7165953897861821e-05
418,0.000187069,0.00055906620177750919,0.0,5.3732763118289459e-05
419,0.000351689,0.0005175907787277063,0.0,4.298621049463157e-05
420,0.000791288,0.00057233013768618387,4.34518e-05,4.3079325603957207e-05
421,0.000114563,0.00048077677879526041,0.0,3.4463460483165764e-05
422,0.000315386,0.00044769862044637462,0.0,2.7570768386532612e-05
423,0.000978346,0.0005538280463370487,4.34518e-05,3.0746971917478044e-05
424,0.000344036,0.00051186954423323213,0.0,2.4597577533982438e-05
425,0.000303975,0.0004702905511576976,0.0,1.9678062027185953e-05
426,0.000345179,0.00044526828673484292,0.0,1.5742449621748764e-05
427,0.00455177,0.0012665678243100832,0.000695646,0.00015172312153211582
428,0.00274774,0.0015628026115852747,0.000478268,0.00021703203116123953
429,0.00259989,0.0017702206702646141,0.000434756,0.0002605768807273315
430,0.000349307,0.0014860380053035387,0.0,0.0002084615045818652
431,0.000121734,0.0012131772165217948,0.0,0.00016676920366549217
432,0.000108603,0.0009922624071759022,0.0,0.00013341536293239376
433,0.00203824,0.0012014582451192171,0.000434756,0.00019368354614425487
434,0.0145615,0.0038734728228853252,0.00295651,0.00074624875494518918
435,0.000193474,0.0031374731454974548,0.0,0.00059699900395615135
436,0.0392993,0.010369835151730072,0.00947827,0.0023732534046724896
437,0.000180508,0.0083319697204915551,0.0,0.0018986027237379917
438,0.00149678,0.0069649312572131854,0.000173926,0.0015536674496813114
439,0.000104618,0.0055928685411100829,0.0,0.0012429339597450492
440,0.00035925,0.0045461448037335721,0.0,0.00099434716779603946
441,0.000126925,0.0036623007772566812,0.0,0.00079547773423683165
442,0.000177159,0.0029652725155805844,0.0,0.00063638218738946539
443,0.000285036,0.002429225163654659,4.34518e-05,0.00051779610711982424
444,0.0171032,0.0053640243844160825,0.00369567,0.0011533702436975686
445,0.00620476,0.0055321722861404734,0.0010435,0.0011313958981746077
446,0.0207069,0.0085671106436868913,0.00478262,0.0018616401369662
447,0.000106523,0.0068749930470783658,0.0,0.0014893121095729601
448,0.000103326,0.005520659567367559,0.0,0.0011914496876583682
449,0.00266913,0.0049503543496491713,0.000347853,0.0010227302915085305
450,0.00142435,0.0042451541936685405,0.000130415,0.00084426722576053548
451,0.000362347,0.003468592690217054,0.0,0.00067541378060842841
452,0.000280672,0.0028310084853092037,0.0,0.00054033102448674273
453,0.000695056,0.002403818067927198,0.0,0.0004322648195893942
454,0.00107479,0.00213801180706941,0.000217378,0.00038928748357068533
455,0.000350769,0.0017805632801866117,4.34518e-05,0.00032012034406480027
456,0.000367553,0.0014979611489661004,0.0,0.00025609627525184024
457,0.00304401,0.0018071703418135617,0.000391304,0.00028313791879156012
458,0.000433644,0.0015324651410599033,0.0,0.0002265103350332481
459,0.00662577,0.0025511270692781195,0.00121737,0.00042468132100511414
460,0.000498278,0.0021405571639518907,0.0,0.00033974505680409135
461,0.00861634,0.0034357145455464499,0.00152177,0.00057614928259537275
462,0.000305927,0.0028097570441222757,0.0,0.00046091942607629822
463,0.000317095,0.0023112245989890404,0.0,0.0003687355408610386
464,0.000226009,0.0018941815454966656,0.0,0.00029498843268883088
465,0.000129314,0.0015412079886244453,0.0,0.0002359907461510647
466,0.000176171,0.0012682005154156931,0.0,0.00018879259692085177
467,0.00021982,0.0010585243850444901,0.0,0.00015103407753668143
468,0.000119274,0.00087067431860549322,0.0,0.00012082726202934515
469,0.0160179,0.0039001117877434342,0.00313044,0.0007227489983441793
470,0.00447064,0.00401421693695749,0.000695646,0.00071732836051006032
471,0.00110165,0.00343170316671612,0.000130415,0.00059994568096175926
472,0.000106654,0.0027666933797300553,0.0,0.00047995654476940745
473,0.000122064,0.0022377675453783565,0.0,0.00038396523581552596
474,0.000360496,0.0018623131417576666,0.0,0.00030717218865242081
475,0.000728104,0.0016354713428318856,4.34518e-05,0.00025442810813018862
476,0.000234335,0.0013552439794425207,0.0,0.0002035424865041509
477,0.00852574,0.0027893428820756306,0.00160867,0.00048456794077192427
478,0.00034593,0.0023006604029043053,0.0,0.00038765435261753941
479,0.000404566,0.0019214415693983762,4.34518e-05,0.00031881383930228353
480,0.00484319,0.0025057921561861302,0.000956535,0.00044635813931292063
481,0.000194776,0.0020435888294862126,0.0,0.00035708651145033651
482,0.00012938,0.001660747136639283,0.0,0.00028566920916026924
483,0.000298823,0.0013883623669466681,0.0,0.0002285353673282154
484,0.000423579,0.0011954056724967604,4.34518e-05,0.00019151865107082429
485,0.00016343,0.00098901059887399403,0.0,0.00015321492085665944
486,0.000207195,0.00083264751989602656,0.0,0.00012257193668532756
487,0.000442357,0.0007545894462706416,4.34518e-05,0.00010674790655651401
488,0.000319694,0.00066761037914811721,0.0,8.5398325245211214e-05
489,0.000141988,0.00056248597880570656,0.0,6.8318660196168979e-05
490,0.00657616,0.0017652202180454617,0.00126088,0.00030683025927265783
491,0.000399793,0.0014921348682592152,4.34518e-05,0.00025415456462637824
492,0.00433701,0.0020611104481657217,0.000565231,0.00031636982098210846
493,0.000118235,0.001672535414319146,0.0,0.00025309585678568678
494,0.00767408,0.0028728442091313271,0.00152177,0.00050682992258064912
495,0.000106667,0.0023196087835304501,0.0,0.0004054639380645193
496,0.000139009,0.0018834887926518222,0.0,0.00032437115045161547
497,0.000823032,0.0016713975145150166,0.0,0.0002594969203612924
498,0.000203332,0.0013777843631725168,0.0,0.00020759753628903392
499,0.00969302,0.0030408320540126687,0.00195652,0.00055738252198166659


==> figs/mnist_autoenc_awgn.csv <==
snr,sl_128,rl_128,sl_256,rl_256,sl_512,rl_512
-5.0,29.963853149414064,31.161524105072022,30.521547660827636,32.723910865783694,30.901146125793456,inf
-3.6842105263157894,30.984673404693602,31.885458488464355,31.621643104553222,33.4298127746582,31.913328323364258,inf
-2.3684210526315788,32.12566194534302,32.82521129608154,32.795576400756836,34.32568489074707,33.07179466247558,34.24649829864502
-1.0526315789473681,33.35833824157715,33.82986297607422,34.125174064636234,35.340150413513186,34.369866371154785,35.478874130249025
0.2631578947368425,34.66630485534668,34.91755485534668,35.443245010375975,36.51439258575439,35.688889503479004,36.83894115447998
1.578947368421053,35.946171798706054,36.17276481628418,36.78229022979736,37.75253757476807,37.07346347808838,38.269299011230466
2.8947368421052637,37.20428932189942,37.32018440246582,38.11615646362305,38.96239738464355,38.35534122467041,39.72361930847168
4.210526315789474,38.41350402832031,38.442267723083496,39.320171127319334,40.15696891784668,39.60952033996582,41.086003074645994
5.526315789473685,39.498151321411136,39.49563381195068,40.42789695739746,41.24365257263184,40.71223838806152,42.37007396697998
6.842105263157896,40.455089721679684,40.439161109924314,41.402366371154784,42.22854736328125,41.69841079711914,43.490411529541014
8.157894736842106,41.27359119415283,41.228901405334476,42.25504753112793,43.05086086273193,42.55187911987305,44.446136207580565
9.473684210526317,41.9569641494751,41.86638168334961,42.95808090209961,43.73379650115967,43.25644981384277,45.23966037750244
10.789473684210527,42.518408393859865,42.40814788818359,43.50757049560547,44.28322063446045,43.812933120727536,45.88319412231445
12.10526315789474,42.97050712585449,42.822033920288085,43.981379165649415,44.71750183105469,44.28363929748535,46.381962623596195
13.421052631578949,43.318658409118655,43.16273601531982,44.3372220993042,45.06169818878174,44.63936061859131,46.77949447631836
14.736842105263158,43.60195419311523,43.4182511138916,44.61204162597656,45.32339042663574,44.92360000610351,47.0845645904541
16.05263157894737,43.812465591430666,43.60527965545654,44.843016166687015,45.530754585266116,45.14365871429443,47.327193603515624
17.368421052631582,43.98512596130371,43.758255882263185,45.00617191314697,45.68490985870361,45.30158340454101,47.50340412139892
18.68421052631579,44.111440658569336,43.8722021484375,45.13156909942627,45.80188121795654,45.43863063812256,47.643262672424314
20.0,44.21192043304443,43.95678245544433,45.234990196228026,45.891286277770995,45.534149627685544,47.748607025146484


==> figs/optics.csv <==
snr,supervised,alternating
31.299999999999997,8.099999999998664e-05,0.00017459999999998034
29.514285714285716,0.00015129999999998755,0.00019010000000001525
27.72857142857143,0.0002668999999999921,0.0002622999999999931
25.942857142857143,0.0005728000000000067,0.0007627999999999969
24.157142857142855,0.000828299999999993,0.001170199999999999
22.37142857142857,0.0011176000000000074,0.0021878999999999983
20.58571428571429,0.002738800000000008,0.0035371999999999847
18.799999999999997,0.006089899999999993,0.005554399999999992
17.014285714285712,0.012872699999999992,0.017345599999999982
15.22857142857143,0.03138729999999999,0.031449899999999996
13.442857142857143,0.0754793,0.06797399999999999
11.657142857142857,0.13164770000000003,0.13069380000000003
9.87142857142857,0.2223366,0.2183128
8.085714285714285,0.3285769,0.32983219999999996
6.299999999999999,0.4405821,0.4362178


==> figs/rbf_sim_bler_vs_snr.csv <==
snr,qpsk,sl-pil,sl-rtn,rl-pil,rl-rtn,agrell
-2.0,0.9188264071941376,0.8998117983341217,0.8986882925033569,0.900427907705307,0.8963392078876495,0.9136326986551285
-0.9230769230769231,0.8907583057880402,0.864226096868515,0.8625621020793914,0.8649187982082367,0.8593199014663696,0.8828625023365021
0.15384615384615374,0.8549502968788147,0.819303011894226,0.8170662939548492,0.820005202293396,0.8130105078220368,0.8437244981527329
1.2307692307692308,0.8113192021846771,0.7647540092468261,0.7623054027557373,0.7660938024520874,0.757443505525589,0.7953328013420105
2.3076923076923075,0.7586592078208924,0.7023861944675446,0.6993803918361664,0.7037041068077088,0.6934952020645142,0.738732500076294
3.384615384615384,0.6992935121059418,0.6332263112068176,0.6299804031848908,0.6349795937538147,0.6234999895095825,0.6752637028694153
4.461538461538462,0.6342899918556213,0.5612892031669616,0.5570749998092651,0.5627141058444977,0.5506666958332062,0.6064462012052536
5.538461538461538,0.5654972076416016,0.48840659856796265,0.48433240652084353,0.4900678038597107,0.4774313986301422,0.5356499987840653
6.615384615384615,0.4962192952632904,0.41806339621543886,0.4137802064418793,0.41988769769668577,0.40742200016975405,0.4652082020044327
7.692307692307692,0.42789980173110964,0.35224820375442506,0.3480424046516418,0.3541949987411499,0.3421209990978241,0.3976620995998383
8.769230769230768,0.36384289860725405,0.29317240715026854,0.2890983998775482,0.2951058030128479,0.28386020064353945,0.3353860002756119
9.846153846153845,0.30501181483268736,0.2414071023464203,0.23660650253295898,0.24295109510421753,0.23248860239982605,0.2788302004337311
10.923076923076923,0.2527251958847046,0.196292906999588,0.1920902907848358,0.19769200682640076,0.18877150416374205,0.22954219996929168
12.0,0.20708830356597902,0.15858959555625915,0.15488380789756775,0.15964909195899962,0.15187609791755677,0.18674929857254027
13.076923076923077,0.16810460090637208,0.12703599333763121,0.12390249371528625,0.12812379598617554,0.1215824007987976,0.15089029908180238
14.153846153846153,0.13544920086860657,0.10133519768714905,0.09840890169143676,0.10206359028816223,0.09648119807243347,0.12096240162849427
15.23076923076923,0.10809310078620911,0.08051550388336182,0.07787209153175353,0.08105618953704834,0.07634689807891845,0.09638899981975556
16.307692307692307,0.08629350662231446,0.0637522041797638,0.06168860197067261,0.06405039429664612,0.060291504859924315,0.07679960370063782
17.384615384615383,0.06843040585517883,0.050160306692123416,0.04846789836883545,0.05055279731750488,0.04759190082550049,0.0605685031414032
18.46153846153846,0.05412439703941345,0.03946999907493591,0.03826090097427368,0.03978309631347656,0.03736349940299988,0.04775339663028717
19.538461538461537,0.04263860583305359,0.031064504384994508,0.03007659912109375,0.0313277006149292,0.029415398836135864,0.037689899802207945
20.615384615384613,0.033612900972366334,0.024371004104614256,0.023676401376724242,0.024571406841278075,0.023062098026275634,0.02958729863166809
21.69230769230769,0.026396000385284425,0.019064897298812868,0.01860400438308716,0.01924450397491455,0.01818539500236511,0.02318109750747681
22.769230769230766,0.02068190574645996,0.01498739719390869,0.01467900276184082,0.015051496028900147,0.014301389455795288,0.018218998908996583
23.846153846153847,0.016214406490325926,0.011729592084884643,0.011593610048294067,0.011758708953857422,0.011345487833023072,0.014301800131797791
24.923076923076923,0.012662100791931152,0.009119409322738647,0.009254705905914307,0.009265798330307006,0.009122502803802491,0.01123740017414093
26.0,0.009907400608062744,0.0071974992752075195,0.007291299104690552,0.007195305824279785,0.007366991043090821,0.008745399713516235
27.076923076923077,0.007786703109741211,0.005550706386566162,0.005920499563217163,0.005628597736358642,0.006143695116043091,0.006835598349571228
28.153846153846153,0.006056302785873413,0.004321092367172241,0.004852193593978882,0.00440790057182312,0.0052695035934448246,0.005287502408027649
29.23076923076923,0.004698997735977173,0.0033869028091430666,0.004082995653152466,0.003461897373199463,0.0046977043151855465,0.004169195890426636
30.307692307692307,0.003692293167114258,0.002689892053604126,0.0035188913345336912,0.002670198678970337,0.004330199956893921,0.0032691007852554323
31.38461538461538,0.0029004991054534914,0.0020754992961883544,0.003024601936340332,0.0021021008491516114,0.004136896133422852,0.0025311028957366944
32.46153846153846,0.002264094352722168,0.00161820650100708,0.002807599306106567,0.001605600118637085,0.003933501243591308,0.0019853013753890992
33.53846153846154,0.0017795026302337646,0.0012504100799560548,0.002599191665649414,0.0012807071208953858,0.003910911083221435,0.0015451020002365111
34.61538461538461,0.0013756990432739259,0.0009779036045074463,0.0024969995021820067,0.0009931087493896484,0.003849291801452637,0.001206498146057129
35.69230769230769,0.001084005832672119,0.000763791799545288,0.0023802995681762697,0.0007887959480285644,0.0039066016674041745,0.0009340000152587891
36.76923076923077,0.0008427023887634278,0.0005963027477264404,0.002349799871444702,0.0006024003028869629,0.0038503944873809815,0.0007334017753601075
37.84615384615385,0.0006459116935729981,0.00046730637550354006,0.0023347079753875733,0.00047750473022460936,0.0038653016090393066,0.0005783981084823608
38.92307692307692,0.0005128979682922363,0.00036829710006713867,0.0022939085960388184,0.0003678023815155029,0.003858697414398193,0.00045650005340576173
40.0,0.0004034996032714844,0.0002755999565124512,0.002275794744491577,0.0002880990505218506,0.003851896524429321,0.0003521984815597534


==> figs/training.csv <==
iterations,awgn_sl,awgn_rl,awgn_sl_std,awgn_rl_std,rbf_sl,rbf_rl,rbf_sl_std,rbf_rl_std
0,0.9950660967826843,0.9949714496731759,0.002280046329386771,0.002280705482802718,0.9956062990427017,0.9958522987365722,0.0016830447605013464,0.0016665020818340574
5,0.9496663010120392,0.9859407493472099,0.013351844758459018,0.005578706112194337,0.9890866994857788,0.9904609507322312,0.004344976304069038,0.0039299285795617485
10,0.7989288514852524,0.9647957497835159,0.019815505936301034,0.012678089250891261,0.972265699505806,0.9765261000394821,0.012365907332597579,0.009116896583449151
15,0.6580800020694733,0.929678700864315,0.027479901861666108,0.021705584621761403,0.9468627017736435,0.955576548576355,0.024310330822303706,0.01756769334909152
20,0.5568173009157181,0.8767947989702225,0.029867423847941242,0.03466746173927347,0.9158409506082534,0.9270754492282868,0.03775991896573576,0.030370588495984636
25,0.48077005058526995,0.8071084988117218,0.029493728114448215,0.05142332263638769,0.8790191510319709,0.8918255013227463,0.05477444687329006,0.046157704407408226
30,0.41534074902534485,0.7220261985063553,0.028773584797002323,0.0697492166384333,0.8435746523737907,0.8493534982204437,0.07012566283018913,0.06668922012664999
35,0.35223185062408446,0.6222224998474121,0.02739830579381508,0.0830400614093071,0.8107273468375206,0.8044894996285439,0.08355619181013157,0.08479508930823042
40,0.2906946003437042,0.5156237977743149,0.0255839291017733,0.08534323741490453,0.7785722011327744,0.7578569000959396,0.09362588523806936,0.1000602030779888
45,0.23264655113220215,0.41902409940958024,0.022831013014905453,0.06998842026753854,0.7511601996421814,0.7127865988016129,0.10197955578864802,0.10747528794793618
50,0.18081969916820526,0.34503460079431536,0.019841623318191105,0.048982052143142794,0.7198271515965462,0.6725832483172417,0.10689177752290437,0.11438381677041619
55,0.13744884938001634,0.2900807490944862,0.01675312689988772,0.034132763328697996,0.693407498896122,0.632573298215866,0.1128568609344919,0.11619125722452867
60,0.10233224868774414,0.2464101493358612,0.013380050697645023,0.024954062820424172,0.6677197489142418,0.5986522999405861,0.11478671927629497,0.1172579418514216
65,0.07570639818906784,0.20902264893054961,0.01073286772898102,0.019915074250643598,0.6389303982257843,0.5663589003682137,0.11542672811782966,0.11670678702339975
70,0.055565150380134584,0.1776671004295349,0.008300769755033834,0.016927900849900954,0.6181241962313652,0.5358844494819641,0.11854119751636755,0.11463926371095641
75,0.041066001355648044,0.1505533492565155,0.0065207973708624085,0.014332970451775633,0.5952796494960785,0.5071958509087563,0.115113529953439,0.1127116378467168
80,0.03040534824132919,0.12847280144691467,0.004961213549372933,0.012451073344450472,0.5720953503251076,0.48231924802064896,0.12044640866526451,0.10915220139369741
85,0.022701799273490905,0.10978115290403366,0.003785573024378697,0.010478130210587907,0.556919449865818,0.455779649913311,0.11895287416905027,0.10722249370257032
90,0.017108049988746644,0.09487054914236069,0.0028801932931358807,0.00954822566869182,0.5395650491118431,0.4306876015663147,0.1282537824829008,0.10436180477219865
95,0.013074748516082764,0.08211709856987,0.0022271896396621814,0.00826272408682838,0.5207521986961364,0.4094514003396034,0.13292002570738243,0.10236358211446465
100,0.010171451270580292,0.07139044970273972,0.001729483394055267,0.007430350661970439,0.49891945004463195,0.38758924931287764,0.1304492785556588,0.09969662197220822
105,0.007999948859214782,0.06266190081834794,0.0013081649811739382,0.006797241704054705,0.4757821473479271,0.3653914487361908,0.1314902777374978,0.09631608207419964
110,0.006475950181484222,0.05495014876127243,0.0010490436437484952,0.0059220932374466125,0.46178035229444503,0.3447821524739265,0.13056409795949098,0.09243616957319051
115,0.005343500077724456,0.04826135069131851,0.0008931531724159132,0.005317723645594864,0.451668099462986,0.3258568498492241,0.13968949203619987,0.0900367244977092
120,0.004506399631500244,0.04253935128450394,0.0006420531797725083,0.004746731675002768,0.4340573039650917,0.3070979496836662,0.14611114183428947,0.08720152928714459
125,0.0038880008459091188,0.037634249031543734,0.0004981049743966972,0.004227071575113592,0.4151068013906479,0.2924061995744705,0.14441284147621714,0.08651061504688667
130,0.0033962994813919066,0.033387250304222106,0.00036824265241089534,0.0037169722452887743,0.4075859013199806,0.2728250977396965,0.14640925793639445,0.08003257555678325
135,0.0030499491095542907,0.029584301412105562,0.000296225660529515,0.003350370771310801,0.38766454964876174,0.2562007492780685,0.1434209386071452,0.07796156318594866
140,0.0027826476097106935,0.026401398181915284,0.0002586989092549001,0.0030538157803976264,0.3724779987335205,0.24109939813613893,0.14736411236745248,0.07453230588262195
145,0.0025797986984252928,0.023628050982952117,0.0002180343284177951,0.002701956594108169,0.37015425235033034,0.22791679948568344,0.1445831154903917,0.07123381852164391
150,0.0024000486731529237,0.0211100497841835,0.00021834355141987498,0.002429501660695799,0.34633139938116075,0.21357855081558227,0.14017916207032952,0.06802514239698237
155,0.002258998155593872,0.018977148830890654,0.00018128128695953994,0.0021619640123537198,0.3436662992835045,0.20158874958753586,0.13920095260231177,0.06511619567100015
160,0.002150249183177948,0.01698155015707016,0.00017112559054021279,0.0019934832530690235,0.3366904500126839,0.18912194907665253,0.147151493185048,0.06124130914306526
165,0.00206184983253479,0.015245497822761536,0.00018007239354216,0.0017223166687749373,0.3275346499681473,0.17802440077066423,0.1449044403160973,0.0579814400143575
170,0.0019951492547988893,0.013725099861621856,0.0001769505886264787,0.0015691899904001327,0.3141965502500534,0.16844360113143922,0.14084856320958203,0.05576060565001688
175,0.0019216981530189514,0.012401251494884491,0.000168356304860299,0.0013707156605599726,0.2973585510253906,0.15981584906578064,0.13882949394316077,0.05575721985478626
180,0.0018329495191574097,0.011270702183246613,0.00015461049969956023,0.001240099382028917,0.29010230004787446,0.14956965148448945,0.14083650352911337,0.04950311173396479
185,0.0017774978280067444,0.010207200050354004,0.0001587404443226781,0.0011149795994764777,0.28190389931201937,0.1412752491235733,0.14113301248669607,0.0462607919164191
190,0.0017240488529205323,0.009239452481269837,0.00015293215997047604,0.0010109554059859341,0.27648275047540666,0.13428759813308716,0.14588476628692074,0.04443195194992219
195,0.0016875490546226501,0.008443549275398254,0.00014986123951521628,0.0009341455179611967,0.2688861483335495,0.12731749951839447,0.15079768971324814,0.04139662970054177
200,0.0016352000832557678,0.007715350091457367,0.00013862532231118896,0.0008301722638894224,0.2635753482580185,0.12105564624071122,0.13876735149510042,0.03876367429608614
205,0.0016125991940498352,0.007071899473667145,0.00015538897946167654,0.0007176365200752319,0.24570115089416503,0.11525240004062652,0.13434857710147835,0.03688737190002305
210,0.0015615984797477723,0.006476449072360993,0.00012792661321766008,0.0006613768508390452,0.23597930014133453,0.10887870073318481,0.12601393201951153,0.03445945018125989
215,0.0015333002805709838,0.006019549965858459,0.00013737860342906687,0.0006046743145718431,0.22802719891071319,0.10387985080480576,0.12962184746909672,0.03156651495355018
220,0.0014995503425598144,0.005578499436378479,0.00013301994857483498,0.0005471066206963674,0.23275650143623353,0.09925755232572556,0.13267648264262952,0.029191365128311518
225,0.0014765545725822448,0.005194100141525268,0.00013355403921963817,0.000500563301995817,0.23143460124731063,0.09485505133867264,0.14238566739949224,0.02744435862036713
230,0.0014665529131889343,0.004810551404953003,0.0001278107335921045,0.00042305999783093186,0.2175036510825157,0.09127515137195587,0.12790286976021928,0.025763160929436903
235,0.0014376983046531678,0.0045336511731147765,0.0001282433181653273,0.00041262624445757753,0.21656294614076615,0.08877589911222458,0.1405236285672163,0.027183813745840592
240,0.0014105498790740966,0.004278149902820588,0.0001270014896222033,0.00036023851198909357,0.20558820128440858,0.08470220029354096,0.1337735157401196,0.022536300565139684
245,0.0013871505856513978,0.0040353980660438535,0.00011587560275688646,0.00033761654564475404,0.19952229887247086,0.08228960156440734,0.1273304738404863,0.02198579033472384
250,0.0013692009449005128,0.0037827008962631227,0.00012204732231951276,0.00033971325835288466,0.1918104484677315,0.0795213007926941,0.12438492250756349,0.020009750728747173
255,0.0013497504591941834,0.0036069491505622865,0.0001270213931240159,0.00030222616823397813,0.18850400060415268,0.07706374943256378,0.13353960175871873,0.019094745617451832
260,0.0013483017683029175,0.0033848005533218383,0.00011617857539015384,0.0002738914484596768,0.18427564918994904,0.07496804982423783,0.13754338197552335,0.01843323651702297
265,0.001317000687122345,0.003264601528644562,0.00011697271080411474,0.0002693119542641393,0.1783230012655258,0.07257890105247497,0.12910183653387872,0.01673172594966631
270,0.0012977516651153564,0.0031209003925323484,0.00011835228192366847,0.00025446267624539557,0.18449369966983795,0.07152414917945862,0.14288192604555458,0.01780601280185388
275,0.001272350549697876,0.0030097994208335877,0.0001119030036833802,0.0002345727168946688,0.17472544997930528,0.06887019902467728,0.1326305056684752,0.015062862834052114
280,0.0012572011351585388,0.002878800332546234,0.00011577515343585629,0.00024044452073397415,0.1743092021346092,0.06771294981241226,0.13173459111737706,0.01448895928306246
285,0.0012627506256103515,0.0027712488174438474,0.00011848547202850481,0.00023388503759807274,0.16544834941625594,0.06764240056276322,0.12262037237134217,0.01916112944408032
290,0.0012317010760307312,0.0026850491762161256,0.00011631533082820032,0.00022366377765317943,0.16293345153331756,0.06478864967823028,0.12482776616262853,0.013031353737485974
295,0.0012352505326271056,0.0025985506176948547,0.00012622175740757295,0.00020028642525243552,0.15719674855470658,0.06371300101280213,0.11120117565179174,0.0125390776915851
300,0.001210748553276062,0.0025028464198112487,0.00011419343918491125,0.0001998387013041644,0.1536248481273651,0.06234524995088577,0.1109161319240093,0.012144690802859728
305,0.0012083503603935242,0.0024595016241073606,0.00010571911691968305,0.0001909626788773012,0.14564455002546312,0.06153995126485825,0.09705125610181589,0.012303793793940735
310,0.0011885985732078552,0.002348649203777313,0.00010678030134690695,0.00018253119239821896,0.1425665497779846,0.060340401530265805,0.10322769336696773,0.01147267070999632
315,0.0011844488978385926,0.0023096498847007753,0.00010794570527255215,0.00019180127787726914,0.14030735075473785,0.05934145152568817,0.1015053402132797,0.010593574280372702
320,0.001157999038696289,0.00224430114030838,0.00010899507174833923,0.0001797216754723221,0.1473892495036125,0.05836719959974289,0.12137132881203357,0.010503713841564406
325,0.0011731520295143127,0.0021659505367279054,0.00011627599053447621,0.00016775779809173188,0.1382188993692398,0.05741384893655777,0.10964812128869764,0.010128778826985348
330,0.0011476513743400574,0.0021385511755943297,0.0001117493715991063,0.00016830331253719384,0.13472274988889693,0.05667490035295487,0.10115905979937562,0.009734137935466397
335,0.001139899790287018,0.002067900896072388,0.00011091936344472839,0.00015942943840528684,0.13689200073480606,0.05636765033006668,0.11045406248566328,0.012144758149228123
340,0.0011439013481140136,0.0020229509472846985,0.00011392552157916926,0.00017070547306479141,0.13781245142221452,0.05544785022735596,0.10917112882842209,0.009319111939820332
345,0.0011317983269691467,0.001991399824619293,0.00010404575155788756,0.00015364572579488748,0.13572344958782195,0.05481769740581512,0.11325841153448184,0.008844673250273388
350,0.0011167001724243163,0.001955399811267853,0.00011076361474296004,0.00015639990813205268,0.12616654872894287,0.055283549129962924,0.09919169470639079,0.012478037367359068
355,0.0010962986946105957,0.0019280487298965455,0.00010728667020128346,0.00016578157079616507,0.12387054771184922,0.053418850302696226,0.09377835791734628,0.008276201999674593
360,0.0011073985695838927,0.0018933510780334473,0.00011395040881061231,0.00015554363626663542,0.11798660069704056,0.05346814930438995,0.08685446253520913,0.009593888312416645
365,0.0010929504036903382,0.0018456491827964782,0.00010975334542552297,0.00015283199634351957,0.11498509883880616,0.05244509756565094,0.08165123804426466,0.008190074810205549
370,0.0010852509737014771,0.0018154492974281312,0.00010157188096619692,0.00014362313314373798,0.11180360108613968,0.052276399731636045,0.08329213362253934,0.008646590028728005
375,0.0010839477181434631,0.001791747510433197,0.00011124649054899795,0.00014882908584138978,0.12016140043735504,0.05172689914703369,0.10816937329604631,0.008633243462230811
380,0.0010683000087738036,0.001759198009967804,0.00011543349145992181,0.0001408511334500628,0.11397085011005402,0.05086395025253296,0.08937449972011488,0.007481541407249277
385,0.0010638988018035888,0.0017330479621887208,0.00011082304654359655,0.00013883418101434932,0.11158890038728714,0.050227401852607725,0.08901967478139572,0.007450367010228257
390,0.0010806483030319214,0.0017116481065750121,0.00011803303668709821,0.0001380890386755734,0.11269669950008393,0.04995125204324722,0.08931560002987003,0.007639471116330871
395,0.0010695973038673402,0.0017012012004852294,0.0001028692200335992,0.0001506156638078567,0.10954279989004136,0.04934060156345368,0.09660751939395724,0.00731026998790718
400,0.0010499489307403565,0.0016805481910705565,0.00010123560330458319,0.00014665592934204184,0.11863624840974808,0.04892914801836014,0.12623320580200234,0.006846033731519182
405,0.0010309994220733642,0.0016402009129524232,0.00011094929698797569,0.000148206777299439,0.11538500040769577,0.048665249049663545,0.11643441385416818,0.00700543327540418
410,0.001040099561214447,0.0016216993331909179,0.00010106076385027495,0.00014021701447404503,0.10952240109443664,0.048277699649333955,0.10300940336439403,0.006945381642445957
415,0.0010272988677024841,0.001592399775981903,0.00010544698051329892,0.00013573357213158833,0.10312039852142334,0.04792210012674332,0.08640877586664468,0.006869488041398767
420,0.0010153505206108094,0.0015996485948562623,0.00010349446818611588,0.0001395666426928442,0.09716074883937836,0.04749305069446564,0.07749983540418398,0.006556896964225983
425,0.0010212498903274536,0.0015630489587783814,9.997060212445081e-05,0.00012518812351169567,0.09808954894542694,0.047558102011680606,0.08704967168437527,0.007498477221086847
430,0.001019049882888794,0.001564050018787384,0.00010552016970783979,0.00013688894050193,0.09645240128040314,0.046982252299785615,0.08425262827402026,0.006736505261872185
435,0.00101564884185791,0.0015300515294075013,0.00010960307448299907,0.00014149154507383187,0.10130094826221465,0.046676999032497404,0.09672434290356198,0.006703787531960756
440,0.0010066503286361695,0.0015082034468650819,0.00010735321760003646,0.0001422553077682098,0.09670064985752105,0.04614059984683991,0.08802758010377856,0.006195453164166718
445,0.00100009948015213,0.0015005508065223693,0.0001070836682828103,0.00013660727005203302,0.1022021996974945,0.04600870162248612,0.10445588572290548,0.006083042573674604
450,0.0009921514987945557,0.001482299566268921,0.00010214484423071344,0.00012319264505599852,0.10378054857254028,0.046367698311805726,0.11192397646870582,0.014644070441832581
455,0.0009975481033325196,0.0014759507775306702,0.00010888437974503567,0.0001385802720938552,0.09990215063095093,0.04580324947834015,0.10064985611356327,0.008891208125695747
460,0.0009817472100257874,0.0014691999554634094,0.00011030148284320394,0.00011363803616418994,0.10662359982728958,0.04526734888553619,0.11583480570965023,0.007245122481395942
465,0.0009697994589805603,0.00143559992313385,9.280170408747891e-05,0.00013520580003287898,0.10498224973678588,0.04475314974784851,0.10485545986769482,0.006027875056077847
470,0.0009743499755859375,0.0014327496290206909,9.998257879003542e-05,0.00013522438433206902,0.09668104737997055,0.04423100233078003,0.08497557307637023,0.0057484683543149884
475,0.0009701994061470032,0.0014175507426261902,9.601897349463527e-05,0.0001235871958678296,0.09471100091934204,0.04430815160274506,0.0868525372858759,0.006226247082005866
480,0.0009721508622169495,0.0014087516069412232,9.816201154456439e-05,0.00012049877105725413,0.09031284779310227,0.04431410014629364,0.07247204651140177,0.007639631006471359
485,0.0009624001383781433,0.0013948467373847962,0.00011005599477625343,0.0001206634656205205,0.09650710046291351,0.043745801746845246,0.09840236972913186,0.006476813253300957
490,0.0009671980142593383,0.0013874992728233337,0.0001029800173235436,0.00013158170848562653,0.08728650152683258,0.04333264946937561,0.06731181565948467,0.005777473115327703
495,0.0009622487425804138,0.001371549367904663,0.00011426150649357689,0.00012232421556572544,0.09137964844703675,0.04313305050134659,0.08214376979653881,0.005510001080813667
500,0.0009551474452018738,0.0013663518428802491,0.00010526572219260963,0.00012748563067097564,0.08545819908380509,0.04293260246515274,0.061981397866209785,0.005515970932003158


==> figs/training_2.csv <==
iterations,awgn_sl,awgn_rl,awgn_sl_std,awgn_rl_std,rbf_sl,rbf_rl,rbf_sl_std,rbf_rl_std
0,0.9953338497877121,0.9905069997906685,0.0022659643621094076,0.0038847075006139234,0.9957302996516227,0.9915074995160102,0.0015172042083060056,0.0028235008805136946
5,0.6773477500677109,0.956186198592186,0.034218389270021576,0.015186999819509522,0.8882201993465424,0.9734952515363693,0.05270154217140053,0.016412398505714552
10,0.4405574005842209,0.9193668001890183,0.031549514632251995,0.02714882445064801,0.4515666002035141,0.8933650520443916,0.12432043597332275,0.08348344129133911
15,0.16962964743375777,0.8922729003429413,0.018554370318702225,0.035563162834711955,0.16934135138988496,0.743817301094532,0.06428992665452458,0.16169095736442043
20,0.04700819820165634,0.864904348552227,0.007876437477984857,0.0492251492090217,0.09318260043859482,0.5955156001448632,0.020794354402381598,0.20775378784468115
25,0.015861949324607848,0.8331750997900963,0.0028802116094056745,0.06753259097875591,0.07004610002040863,0.461237450838089,0.00924216181151527,0.23041283072041877
30,0.007829646170139313,0.7909749522805214,0.0011319037116620685,0.09062705820767632,0.060486798286437986,0.36103474974632266,0.005919720521261265,0.23299844993050678
35,0.005424700379371643,0.7281888514757157,0.0006172397178561854,0.11752329779414136,0.055184649229049684,0.28698694974184036,0.004563962930326182,0.22076026035375806
40,0.004577397108078003,0.6478300490975379,0.0005166395500853075,0.14151760069413816,0.05265055119991303,0.23752109915018083,0.003819489343662923,0.20425060824840588
45,0.004059149920940399,0.5654964002966881,0.00043669927793887594,0.14995576405965375,0.051563152074813844,0.20313140213489533,0.00530785531004017,0.17977728548537134
50,0.003705199360847473,0.4785699528455734,0.00041812024921925576,0.1459985431530951,0.05071584790945053,0.17462700009346008,0.004834538435275935,0.15106459950842288
55,0.0035064488649368284,0.39458234906196593,0.0004076263723836045,0.12936426795676553,0.05044600188732147,0.15294305056333543,0.005149811536515065,0.11860680872250054
60,0.0034031498432159422,0.32506989806890485,0.000394857775430629,0.11694863550136729,0.052564849257469175,0.13650009989738465,0.011169071695416859,0.09248320534708461
65,0.003269100487232208,0.2657396999001503,0.0003980269635144327,0.10355640462743444,0.05367440015077591,0.12115899920463562,0.011264098552860856,0.07016055840314923
70,0.003271549344062805,0.2158203488588333,0.00043117883643063325,0.08791347014332165,0.05450599700212479,0.10964484959840774,0.012705374945570936,0.04682523597264336
75,0.0032062011957168578,0.16794930160045624,0.0004098189754783974,0.0675754608358337,0.057042098343372344,0.10268965125083923,0.018180245120384457,0.037283745454987104
80,0.0031878510117530822,0.1356840005517006,0.000418184828477271,0.05835860522885794,0.05543490111827851,0.09705744981765747,0.0176160711371883,0.02876010971678294
85,0.0031515002250671388,0.11069444954395294,0.0004047865644208349,0.051931425176182766,0.05130400061607361,0.09244199961423874,0.011500384243971571,0.021604674047648514
90,0.0031955987215042114,0.08679355084896087,0.00048099987200163986,0.0319490907266996,0.05086249768733978,0.08967535078525543,0.015416949638992077,0.020596293101101473
95,0.0031553012132644652,0.07148954838514328,0.0004529827668356416,0.02562150136486061,0.04909400135278702,0.087668799161911,0.0138632031869424,0.01710039334455411
100,0.0032929497957229614,0.06064970135688782,0.0004972172877472956,0.019631876029186923,0.04821214973926544,0.08509085029363632,0.015878094492680194,0.015066639367801338
105,0.0032842504978179933,0.05066234946250916,0.0005165425471967237,0.015054059293736042,0.04728350102901459,0.08420714825391769,0.01321879709958775,0.015987371354459136
110,0.0032936009764671327,0.04508264899253845,0.0005352906896213371,0.013732190067102676,0.04669010162353516,0.08180744975805282,0.012905776231854819,0.013011057173216638
115,0.0033340492844581605,0.03890785306692123,0.00052300890998765,0.011777642066625226,0.046481048464775084,0.07996729999780655,0.01287360440971914,0.012845168318605315
120,0.0033732011914253237,0.03387899994850159,0.0005355876197652022,0.008063483496015543,0.04699460059404373,0.08054324984550476,0.017353347308650985,0.01439953478489407
125,0.003417301177978516,0.031930550038814544,0.0005090930950557696,0.008354189314488933,0.04520904928445816,0.07961074769496918,0.00952445596829794,0.015135146844622
130,0.0035347500443458557,0.027838900685310364,0.0005848092961090949,0.0069923741920545094,0.045871651768684386,0.07681480139493942,0.012137168213033176,0.011546993040727736
135,0.003575399816036224,0.02514310002326965,0.0006490470065144677,0.005650435430629787,0.0454611000418663,0.07501500248908996,0.011231374019905822,0.01149951857458347
140,0.003635901212692261,0.022405899465084075,0.0006430608994521654,0.0053412418467188045,0.04531675130128861,0.07484275162220001,0.010619927409050777,0.011933877666206403
145,0.003790900707244873,0.02095884919166565,0.0007201598498946801,0.004751408473796675,0.045018353164196015,0.0740782994031906,0.00877313826142409,0.011681549681009994
150,0.003728049397468567,0.02046599894762039,0.0006575780869958319,0.005093187505602012,0.045579699873924254,0.0726802495121956,0.010385350365818759,0.009937926023799911
155,0.003834250271320343,0.018627350330352784,0.0007675983502016838,0.004697151208648138,0.04515949904918671,0.07351425230503082,0.010530525672597203,0.015450288631491135
160,0.003920201957225799,0.018232350051403046,0.000774060555658786,0.005399529448110434,0.0437810018658638,0.07182785004377365,0.006826683826497149,0.015364268689171809
165,0.003927749395370483,0.017034901082515718,0.0007756004508542357,0.004209464698421443,0.046182999908924105,0.070796899497509,0.016798520414869927,0.010475817173111019
170,0.004000652134418487,0.01649169921875,0.0007154035765055246,0.00427913990233602,0.04574800044298172,0.0708827006816864,0.012030456263834852,0.011804888262839678
175,0.00408069908618927,0.01586560010910034,0.0007978081779492003,0.004036942952986099,0.04511955201625824,0.0690178993344307,0.010752617436252497,0.010123344845547213
180,0.004176101088523865,0.015575550198554992,0.0009000559734382303,0.004220947954730205,0.044327999353408816,0.06825600057840348,0.009440816788455462,0.01064677217519894
185,0.004172698855400086,0.015202949643135072,0.000851940848188882,0.004242500956139501,0.044905150532722475,0.06876605123281479,0.012252349429223111,0.010483763836354847
190,0.004323249459266662,0.014999797940254212,0.0009336102396727448,0.004126074448696168,0.04334145158529282,0.06900019764900207,0.006351725575859353,0.014131031143192193
195,0.004456599950790405,0.015026549398899079,0.0008991915472540549,0.003907681724602037,0.0432692500948906,0.0681252983212471,0.008489056881083338,0.011296124913933515
200,0.004517748653888702,0.01470670074224472,0.0011524235762527843,0.004240257936728402,0.04363189995288849,0.06830600142478943,0.009664289895399485,0.010844839099906968
205,0.004460199475288391,0.014151450097560882,0.0010333335896872832,0.003805843934742256,0.04242700070142746,0.0668219992518425,0.006303398937402384,0.009660620443998338
210,0.004435149431228638,0.014373052418231964,0.001020891923828695,0.004079354343631383,0.042406249046325686,0.06650140196084976,0.007016070307659161,0.013224122406304254
215,0.004618999063968659,0.014598798751831055,0.000969275013139071,0.0044033674914234445,0.04216174989938736,0.06589100301265717,0.005698187556932128,0.009045148059993572
220,0.00463765025138855,0.014960599243640899,0.0009082143966714702,0.004749720448172885,0.04262564927339554,0.06609949886798859,0.007770178174390755,0.009919422847458266
225,0.004785948693752289,0.01529255211353302,0.0009454425169895881,0.005903092865507635,0.04220270037651062,0.06555405080318451,0.006268430861677394,0.010778417927923377
230,0.004878449440002442,0.015637298226356507,0.0010843961919987505,0.008341134674668134,0.04203699767589569,0.06418595045804977,0.007590807234723817,0.009141941997999717
235,0.004906849265098572,0.015581501722335815,0.0011197193972502398,0.005600733340116135,0.04187669783830643,0.06458444893360138,0.00535646421072305,0.009397081763303427
240,0.004825050830841064,0.016566902697086335,0.0010409422723595238,0.006809785119920144,0.0415801990032196,0.06452845215797424,0.0057628589322761565,0.00839453779058207
245,0.0049632987380027775,0.01715009957551956,0.0011736501931676772,0.006753569199272596,0.04160305023193359,0.06331445127725602,0.005707981835554359,0.00826283267477425
250,0.005060896277427673,0.017154599726200103,0.0011565644699387725,0.006699997106177019,0.042000049352645875,0.06355000108480453,0.00966096376301999,0.010323240571838808
255,0.005073698759078979,0.017905899286270142,0.0011326022375589867,0.007077861334718975,0.04131699979305267,0.06376145005226136,0.004170922543697078,0.011195628513683305
260,0.005129902362823486,0.019079351127147676,0.0013890896208811553,0.00894570244714309,0.041437701880931856,0.06333045035600662,0.006874118473068633,0.008439218013170813
265,0.005148249566555023,0.02051214873790741,0.0011612364935962552,0.009004491904788876,0.04106225162744522,0.06237064868211746,0.005208308725398901,0.007804373529035209
270,0.005043651163578034,0.021809549033641816,0.0011198616370120791,0.010582356613387633,0.04142764985561371,0.06266030162572861,0.0055521515736762705,0.009712837465336011
275,0.005156651139259338,0.022857201993465425,0.0012220992614708768,0.011760397157904579,0.041682999134063724,0.06121969848871231,0.005422288860414197,0.007874206710792907
280,0.005252002477645874,0.021861500442028045,0.0012415017574362636,0.009899246685496197,0.041274898648262025,0.06078014880418778,0.004810053009221519,0.007875704192158403
285,0.0051555013656616215,0.023824200928211213,0.0011663558973723604,0.010980235284536689,0.041391100585460666,0.06078700065612793,0.005047362493634796,0.009857960745697697
290,0.005233300626277923,0.024988047778606415,0.0012459011704435252,0.011916994989557384,0.04179935127496719,0.06089984923601151,0.007000437164335055,0.008848967492164852
295,0.005387048423290253,0.02566644936800003,0.001169646376972728,0.011597218367396498,0.04170970141887665,0.060722549259662625,0.005998594106477478,0.007609310831735851
300,0.0053394511342048645,0.025435698926448824,0.001270682355792664,0.012657684449112808,0.041040548980236055,0.05968834906816482,0.004616815680868665,0.00752053257571743
305,0.005413599908351898,0.026694800555706024,0.0013213853381742616,0.014700882070756129,0.041218800246715544,0.05897115111351013,0.004733184549320117,0.00683944241014162
310,0.005295898914337158,0.027513549029827118,0.0010648078543240393,0.013005205946100811,0.04075004696846008,0.0599688994884491,0.004560249749093458,0.007311873782574541
315,0.005566901862621308,0.027908351123332977,0.0013137494334053614,0.012429470322671233,0.04093845218420029,0.060484502315521244,0.005274869194490376,0.008914057508331647
320,0.005456099510192871,0.02918494701385498,0.0012757633603843,0.015352233636129772,0.0412809020280838,0.0596412006020546,0.005491470847128544,0.00808235696475896
325,0.005537700355052948,0.03127165287733078,0.0013693841414539071,0.016527159462173268,0.04121190220117569,0.05913380026817322,0.00615953993243884,0.006875965868663796
330,0.005431950092315674,0.03261464923620224,0.0012605971318672324,0.016975280956947388,0.040922699868679045,0.05945204973220825,0.00503391339175748,0.010722679279720211
335,0.005438497662544251,0.0328593510389328,0.0013347894297272324,0.017002910048654597,0.04075380146503448,0.05818030059337616,0.005003064747144672,0.006017172371599406
340,0.0054942512512207034,0.03612734854221344,0.001347192446529463,0.02456208090595641,0.041303699910640715,0.05772899925708771,0.006312400244029941,0.006624157938541988
345,0.005481249988079071,0.036334550976753234,0.0014487729759173488,0.04113373259941126,0.041043500006198885,0.05814839988946915,0.005979331537492552,0.006558924180540321
350,0.0054375013709068295,0.033540601134300234,0.0011625478351692394,0.020209785631590416,0.04073150247335434,0.058718551397323605,0.005194852872464897,0.006096177530972317
355,0.005361047983169556,0.03262855052947998,0.0011780568812771923,0.01638202690545062,0.04071445107460022,0.05808445155620575,0.004752012797134366,0.006899918484869959
360,0.005565947592258453,0.03158830016851425,0.0013937713218253043,0.014924260865735919,0.0406875491142273,0.05864540249109268,0.004204874852166799,0.007664724485244769
365,0.0055688974261283875,0.03291204988956451,0.0014554021002483883,0.017664851611306286,0.040504801571369174,0.058098449409008025,0.003920620275021983,0.0074866113776315074
370,0.005446001589298248,0.030136950314044952,0.0013821637346309746,0.012422053350138589,0.04058269888162613,0.05763454884290695,0.005189055283307568,0.007406481673960254
375,0.00558369904756546,0.03087625116109848,0.0013155454038610952,0.016097924415671303,0.04072090119123459,0.05723209798336029,0.004948039346490435,0.006648831717366281
380,0.005628651082515717,0.0295115002989769,0.0013909293319881403,0.013764752145451292,0.04039580076932907,0.05767919957637787,0.003765510399789529,0.007014571980770164
385,0.00552560031414032,0.028216099739074706,0.0012090519805941897,0.013265606767515705,0.04072590053081512,0.0572489008307457,0.00830027911817781,0.005875263075422854
390,0.005431501865386963,0.028975048661231996,0.0011663416139025878,0.013814614840182458,0.04035000026226044,0.057025749683380124,0.004460410316255093,0.0060055722139931355
395,0.0056713023781776424,0.027220799922943115,0.0012911747903402576,0.011892046612700175,0.040290449559688565,0.056329050064086915,0.004457040386937254,0.0055479191933242335
400,0.005633749067783356,0.027160700857639313,0.0014052864730970266,0.012341030202203642,0.03992705076932907,0.055733298659324644,0.003826070605466124,0.005090761606170992
405,0.005619799792766571,0.02606704890727997,0.001293130759082654,0.010267774004330064,0.0398298504948616,0.056868449449539185,0.0035442775480095624,0.007015701300498133
410,0.005596300661563873,0.02577270120382309,0.001360574319401785,0.011056658042495915,0.040215501189231874,0.056933000683784485,0.004747360640192483,0.006341930645722177
415,0.005591551959514618,0.027647601962089537,0.0012665388119358068,0.014048638217341675,0.04006365031003952,0.05587055027484894,0.0036963207505658364,0.006096085886803628
420,0.005380350649356842,0.025184350013732912,0.001135670329711086,0.010477974017876014,0.039990748763084415,0.05611434996128082,0.005101038155623853,0.006213280951394719
425,0.005485401153564453,0.025451599061489104,0.001321559230213107,0.00978887086961973,0.03978229969739914,0.05592039942741394,0.003027544076003642,0.005605377489018607
430,0.005469850897789001,0.024926498234272003,0.0013612911614819241,0.009591810158400207,0.03993714958429337,0.05700504988431931,0.003725362112726748,0.008666135837742965
435,0.005685899555683136,0.02640500009059906,0.0013162138830594852,0.0109472611839224,0.03999945163726806,0.05613254964351654,0.0034077257478603387,0.005628460928999023
440,0.005845949351787567,0.02550274759531021,0.0015691450895291763,0.009861056934208615,0.03988545179367065,0.05525290012359619,0.003304326383179924,0.0048434212703271475
445,0.005801151096820831,0.025184248089790345,0.0016139325478190466,0.010414448277351279,0.04006049990653992,0.05530610054731369,0.004879734539465138,0.01056243114359136
450,0.005559698641300201,0.02407184839248657,0.0011659917962615666,0.009694476301791573,0.039853701889514925,0.05545685023069382,0.004664761986150804,0.007658069805752688
455,0.005519698858261108,0.024782500565052032,0.0012174653319670008,0.010430490767316293,0.03989344954490662,0.0552175509929657,0.0043634974503676555,0.006146335032519554
460,0.0055072993040084835,0.023934248685836792,0.001351896137534756,0.00898789090327902,0.039839851260185244,0.05533989876508713,0.0032819412450685163,0.006072105000894984
465,0.005669150650501251,0.023208149373531342,0.001262745609548411,0.007906180507399144,0.039729800820350644,0.05436074823141098,0.004334643125101288,0.005610243126924386
470,0.005599551498889923,0.023951450288295748,0.0012473390741991619,0.01135772698245045,0.039903551638126374,0.055123650431632996,0.004218294889219594,0.0064429933469284
475,0.005560350120067597,0.025306499898433685,0.0012936576773796848,0.011332310825730886,0.03951375037431717,0.05503219693899155,0.0034709082218702383,0.0055028732155354716
480,0.005447048842906952,0.024807352125644683,0.0013096800384384349,0.010062688006986573,0.03963099837303161,0.05488699942827225,0.005160166427001062,0.005403243764933189
485,0.005505400896072388,0.02419114887714386,0.0011965679686270147,0.011479549742779597,0.039469451010227204,0.0542779529094696,0.00365117114317165,0.005016931460880117
490,0.005589199066162109,0.023515398502349853,0.0012384246516994137,0.010178445348522506,0.0393751984834671,0.054598248898983,0.0024482584050744367,0.007220397727370844
495,0.005601248145103455,0.023304397761821746,0.001327242326884698,0.010537279544796148,0.03918980002403259,0.054658949971199036,0.0021801230419324757,0.0055158682697606974
500,0.005502599775791168,0.02401755064725876,0.0013151989705483256,0.009262819426636131,0.03952864855527878,0.05423449903726578,0.0056422015532032205,0.005469286934202502


==> figs/var_spsa_rl.csv <==
units,spsa,rl
10,435.9995,15.38173
15,660.441,15.185808
20,762.9189,14.620239
25,1007.7327,14.825336
30,1232.7689,13.497148
35,1432.4193,14.006002
40,1596.35,14.90114
45,1675.0671,13.146648
50,1940.1398,14.396107
55,1865.25,13.871635
60,2096.7979,13.59801
65,2290.6206,14.446055
70,2873.295,15.298928
75,2927.2993,14.290506
80,3293.2078,14.264072
85,3535.3337,13.786737
90,3517.2642,13.182281
95,3538.6313,12.634101
100,4019.2268,13.920477


==> figs/xp_cable.csv <==
tx_gain,qpsk,agrell256,alt_eq,alt_neq
14,7.046448E-01,6.632852E-01,6.076500E-01,6.192539E-01
15,6.019813E-01,5.525770E-01,4.884991E-01,5.119587E-01
16,5.015987E-01,4.432222E-01,3.708091E-01,3.857483E-01
17,3.970270E-01,3.284878E-01,2.560348E-01,2.657087E-01
18,2.949039E-01,2.220009E-01,1.627761E-01,1.583439E-01
19,1.959487E-01,1.349674E-01,8.164435E-02,8.842522E-02
20,1.212100E-01,7.285000E-02,4.073000E-02,3.880870E-02
21,6.700087E-02,3.282435E-02,1.525043E-02,1.550044E-02
22,3.016000E-02,1.294696E-02,4.562609E-03,4.903912E-03
23,1.279391E-02,4.756957E-03,1.293037E-03,1.339994E-03
24,4.941739E-03,1.574348E-03,3.104288E-04,3.112990E-04
25,1.794783E-03,4.717391E-04,6.391060E-05,6.391072E-05
26,4.308696E-04,1.521739E-04,1.304287E-05,1.173854E-05

==> figs/xp_wc.csv <==
tx_gain,qpsk,agrell256,alt_eq,alt_neq
40.0,5.804470E-01,5.366170E-01,5.218204E-01,6.089391E-01
41.0,4.739883E-01,4.233957E-01,3.891787E-01,4.916926E-01
42.0,3.590491E-01,2.968648E-01,2.709317E-01,3.612135E-01
43.0,2.542765E-01,1.940035E-01,1.647687E-01,2.501135E-01
44.0,1.646991E-01,1.112043E-01,9.132000E-02,1.484074E-01
45.0,9.456000E-02,5.594913E-02,4.084217E-02,7.975739E-02
46.0,5.291957E-02,2.575174E-02,1.696826E-02,3.896000E-02
47.0,2.355696E-02,9.880435E-03,5.594349E-03,1.561826E-02
48.0,7.598261E-03,2.829130E-03,1.272602E-03,3.799127E-03
49.0,2.650000E-03,8.113043E-04,2.930375E-04,1.120429E-03
50.0,8.478261E-04,2.595652E-04,6.391054E-05,3.291265E-04
51.0,2.156522E-04,6.260870E-05,6.956100E-06,5.260718E-05
52.0,5.434783E-05,1.130435E-05,1.304269E-06,1.608652E-05
